Machine learning with persistent homology and chemical word embeddings improves prediction accuracy and interpretability in metal-organic frameworks

Machine learning has emerged as a powerful approach in materials discovery. Its major challenge is selecting features that create interpretable representations of materials, useful across multiple prediction tasks. We introduce an end-to-end machine learning model that automatically generates descriptors that capture a complex representation of a material's structure and chemistry. This approach builds on computational topology techniques (namely, persistent homology) and word embeddings from natural language processing. It automatically encapsulates geometric and chemical information directly from the material system. We demonstrate our approach on multiple nanoporous metal-organic framework datasets by predicting methane and carbon dioxide adsorption across different conditions. Our results show considerable improvement in both accuracy and transferability across targets compared to models constructed from the commonly-used, manually-curated features, consistently achieving an average 25-30% decrease in root-mean-squared-deviation and an average increase of 40-50% in R2 scores. A key advantage of our approach is interpretability: Our model identifies the pores that correlate best to adsorption at different pressures, which contributes to understanding atomic-level structure--property relationships for materials design.

==> feature_comparisons/co2_combo.txt <==
Test size: 0.1
[([10, 10], None), ([10, 10], [[0.0, 0.0], [5.0, 5.0], [5.0, 2.0]]), ([50, 50], None), ([50, 50], [[0.0, 0.0], [5.0, 5.0], [5.0, 2.0]])]
[5, 100, 500, 2500]
centers = 100, spread = .015
RMSD
┏━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃ ('10x10', 'full') ┃ ('10x10', 'restricted') ┃ ('50x50', 'full') ┃ ('50x50', 'restricted') ┃        5 ┃      100 ┃      500 ┃     2500 ┃ 100/.015 ┃
┡━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │          0.086993 │                0.081256 │          0.078092 │                0.081323 │ 0.093069 │ 0.091060 │ 0.092403 │ 0.095202 │ 0.077452 │
│     0.05 │          0.185465 │                0.191244 │          0.176136 │                0.181927 │ 0.190265 │ 0.177124 │ 0.181065 │ 0.179420 │ 0.176449 │
│      0.1 │          0.261049 │                0.252341 │          0.252707 │                0.253210 │ 0.274576 │ 0.250044 │ 0.253018 │ 0.253136 │ 0.247007 │
│      0.5 │          0.472168 │                0.453021 │          0.458046 │                0.467276 │ 0.499885 │ 0.433548 │ 0.439494 │ 0.449034 │ 0.467696 │
│      2.5 │          0.871700 │                0.734011 │          0.723451 │                0.792223 │ 0.841839 │ 0.680544 │ 0.703762 │ 0.767050 │ 0.730817 │
└──────────┴───────────────────┴─────────────────────────┴───────────────────┴─────────────────────────┴──────────┴──────────┴──────────┴──────────┴──────────┘
R2
┏━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃ ('10x10', 'full') ┃ ('10x10', 'restricted') ┃ ('50x50', 'full') ┃ ('50x50', 'restricted') ┃        5 ┃      100 ┃      500 ┃     2500 ┃ 100/.015 ┃
┡━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │          0.635409 │                0.681911 │          0.706205 │                0.681389 │ 0.582699 │ 0.600524 │ 0.588652 │ 0.563352 │ 0.711001 │
│     0.05 │          0.786280 │                0.772753 │          0.807239 │                0.794354 │ 0.775073 │ 0.805070 │ 0.796299 │ 0.799984 │ 0.806552 │
│      0.1 │          0.800671 │                0.813747 │          0.813207 │                0.812463 │ 0.779479 │ 0.817123 │ 0.812747 │ 0.812572 │ 0.821539 │
│      0.5 │          0.854825 │                0.866361 │          0.863380 │                0.857818 │ 0.837281 │ 0.877603 │ 0.874222 │ 0.868702 │ 0.857563 │
│      2.5 │          0.882965 │                0.917018 │          0.919388 │                0.903333 │ 0.890846 │ 0.928667 │ 0.923716 │ 0.909379 │ 0.917738 │
└──────────┴───────────────────┴─────────────────────────┴───────────────────┴─────────────────────────┴──────────┴──────────┴──────────┴──────────┴──────────┘
MAE
┏━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃ ('10x10', 'full') ┃ ('10x10', 'restricted') ┃ ('50x50', 'full') ┃ ('50x50', 'restricted') ┃        5 ┃      100 ┃      500 ┃     2500 ┃ 100/.015 ┃
┡━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │          0.038461 │                0.034019 │          0.033363 │                0.034618 │ 0.039316 │ 0.037948 │ 0.037360 │ 0.038428 │ 0.033825 │
│     0.05 │          0.105511 │                0.101115 │          0.097235 │                0.098584 │ 0.105389 │ 0.100287 │ 0.102478 │ 0.101829 │ 0.097043 │
│      0.1 │          0.156217 │                0.150458 │          0.147200 │                0.147271 │ 0.166743 │ 0.151384 │ 0.154578 │ 0.154550 │ 0.148101 │
│      0.5 │          0.326590 │                0.311371 │          0.314163 │                0.317061 │ 0.339681 │ 0.298841 │ 0.298905 │ 0.304778 │ 0.318650 │
│      2.5 │          0.613205 │                0.560075 │          0.553429 │                0.580230 │ 0.624706 │ 0.525538 │ 0.537446 │ 0.561970 │ 0.555282 │
└──────────┴───────────────────┴─────────────────────────┴───────────────────┴─────────────────────────┴──────────┴──────────┴──────────┴──────────┴──────────┘
Spearman
┏━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃ ('10x10', 'full') ┃ ('10x10', 'restricted') ┃ ('50x50', 'full') ┃ ('50x50', 'restricted') ┃        5 ┃      100 ┃      500 ┃     2500 ┃ 100/.015 ┃
┡━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │          0.917410 │                0.923852 │          0.925870 │                0.926349 │ 0.915093 │ 0.922401 │ 0.920621 │ 0.921713 │ 0.922665 │
│     0.05 │          0.926126 │                0.931768 │          0.935477 │                0.935129 │ 0.924809 │ 0.930073 │ 0.928171 │ 0.928592 │ 0.932395 │
│      0.1 │          0.931176 │                0.938721 │          0.939171 │                0.937017 │ 0.926955 │ 0.934779 │ 0.934602 │ 0.934388 │ 0.937009 │
│      0.5 │          0.934667 │                0.945018 │          0.942978 │                0.941432 │ 0.932815 │ 0.946081 │ 0.946999 │ 0.944601 │ 0.940100 │
│      2.5 │          0.944587 │                0.954693 │          0.954898 │                0.952943 │ 0.933206 │ 0.961700 │ 0.959456 │ 0.956756 │ 0.957458 │
└──────────┴───────────────────┴─────────────────────────┴───────────────────┴─────────────────────────┴──────────┴──────────┴──────────┴──────────┴──────────┘
----
Test size: 0.2
[([10, 10], None), ([10, 10], [[0.0, 0.0], [5.0, 5.0], [5.0, 2.0]]), ([50, 50], None), ([50, 50], [[0.0, 0.0], [5.0, 5.0], [5.0, 2.0]])]
[5, 100, 500, 2500]
centers = 100, spread = .015
RMSD
┏━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃ ('10x10', 'full') ┃ ('10x10', 'restricted') ┃ ('50x50', 'full') ┃ ('50x50', 'restricted') ┃        5 ┃      100 ┃      500 ┃     2500 ┃ 100/.015 ┃
┡━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │          0.105385 │                0.095267 │          0.093059 │                0.095826 │ 0.099833 │ 0.093223 │ 0.094599 │ 0.093675 │ 0.095955 │
│     0.05 │          0.196566 │                0.181766 │          0.175637 │                0.178152 │ 0.194591 │ 0.173129 │ 0.171711 │ 0.171936 │ 0.175446 │
│      0.1 │          0.262053 │                0.239786 │          0.238335 │                0.237849 │ 0.269855 │ 0.237922 │ 0.237679 │ 0.239085 │ 0.240649 │
│      0.5 │          0.453289 │                0.435625 │          0.448419 │                0.447829 │ 0.472311 │ 0.417562 │ 0.416322 │ 0.430666 │ 0.458757 │
│      2.5 │          0.875283 │                0.763485 │          0.763980 │                0.778088 │ 0.906668 │ 0.706138 │ 0.734265 │ 0.773578 │ 0.758141 │
└──────────┴───────────────────┴─────────────────────────┴───────────────────┴─────────────────────────┴──────────┴──────────┴──────────┴──────────┴──────────┘
R2
┏━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃ ('10x10', 'full') ┃ ('10x10', 'restricted') ┃ ('50x50', 'full') ┃ ('50x50', 'restricted') ┃        5 ┃      100 ┃      500 ┃     2500 ┃ 100/.015 ┃
┡━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │          0.589054 │                0.664174 │          0.679564 │                0.660219 │ 0.631210 │ 0.678431 │ 0.668866 │ 0.675308 │ 0.659304 │
│     0.05 │          0.784173 │                0.815450 │          0.827687 │                0.822717 │ 0.788488 │ 0.832572 │ 0.835305 │ 0.834872 │ 0.828061 │
│      0.1 │          0.814877 │                0.845000 │          0.846872 │                0.847494 │ 0.803690 │ 0.847402 │ 0.847713 │ 0.845906 │ 0.843883 │
│      0.5 │          0.878429 │                0.887719 │          0.881027 │                0.881340 │ 0.868011 │ 0.896837 │ 0.897449 │ 0.890261 │ 0.875478 │
│      2.5 │          0.885810 │                0.913118 │          0.913005 │                0.909763 │ 0.877475 │ 0.925680 │ 0.919641 │ 0.910806 │ 0.914330 │
└──────────┴───────────────────┴─────────────────────────┴───────────────────┴─────────────────────────┴──────────┴──────────┴──────────┴──────────┴──────────┘
MAE
┏━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃ ('10x10', 'full') ┃ ('10x10', 'restricted') ┃ ('50x50', 'full') ┃ ('50x50', 'restricted') ┃        5 ┃      100 ┃      500 ┃     2500 ┃ 100/.015 ┃
┡━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │          0.037652 │                0.034653 │          0.033418 │                0.034878 │ 0.038306 │ 0.035378 │ 0.035381 │ 0.035567 │ 0.034079 │
│     0.05 │          0.102914 │                0.092564 │          0.092021 │                0.093818 │ 0.101533 │ 0.092924 │ 0.092258 │ 0.092478 │ 0.093851 │
│      0.1 │          0.153030 │                0.138311 │          0.138196 │                0.137308 │ 0.156835 │ 0.141113 │ 0.140997 │ 0.142501 │ 0.141219 │
│      0.5 │          0.313529 │                0.301019 │          0.302090 │                0.305424 │ 0.325109 │ 0.286933 │ 0.285051 │ 0.294482 │ 0.311704 │
│      2.5 │          0.628923 │                0.575551 │          0.572026 │                0.587439 │ 0.655773 │ 0.533728 │ 0.551817 │ 0.569416 │ 0.568698 │
└──────────┴───────────────────┴─────────────────────────┴───────────────────┴─────────────────────────┴──────────┴──────────┴──────────┴──────────┴──────────┘
Spearman
┏━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃ ('10x10', 'full') ┃ ('10x10', 'restricted') ┃ ('50x50', 'full') ┃ ('50x50', 'restricted') ┃        5 ┃      100 ┃      500 ┃     2500 ┃ 100/.015 ┃
┡━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │          0.920340 │                0.925280 │          0.928059 │                0.924124 │ 0.916269 │ 0.924069 │ 0.924909 │ 0.923847 │ 0.920654 │
│     0.05 │          0.933595 │                0.943331 │          0.944748 │                0.943748 │ 0.933390 │ 0.942017 │ 0.941699 │ 0.942378 │ 0.939090 │
│      0.1 │          0.938793 │                0.948521 │          0.948473 │                0.948230 │ 0.938089 │ 0.946507 │ 0.946696 │ 0.946625 │ 0.946156 │
│      0.5 │          0.945029 │                0.952990 │          0.951873 │                0.951794 │ 0.945584 │ 0.956370 │ 0.956688 │ 0.953596 │ 0.947595 │
│      2.5 │          0.949920 │                0.954619 │          0.955423 │                0.954860 │ 0.932340 │ 0.961255 │ 0.959347 │ 0.957983 │ 0.957190 │
└──────────┴───────────────────┴─────────────────────────┴───────────────────┴─────────────────────────┴──────────┴──────────┴──────────┴──────────┴──────────┘


==> feature_comparisons/co2_topology.txt <==
Test size: 0.1
[([10, 10], None), ([10, 10], [[0.0, 0.0], [5.0, 5.0], [5.0, 2.0]]), ([50, 50], None), ([50, 50], [[0.0, 0.0], [5.0, 5.0], [5.0, 2.0]])]
[5, 100, 500, 2500]
centers = 100, spread = .015
RMSD
┏━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃ ('10x10', 'full') ┃ ('10x10', 'restricted') ┃ ('50x50', 'full') ┃ ('50x50', 'restricted') ┃        5 ┃      100 ┃      500 ┃     2500 ┃ 100/.015 ┃
┡━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │          0.125691 │                0.096631 │          0.104684 │                0.100505 │ 0.129109 │ 0.109966 │ 0.109766 │ 0.109388 │ 0.105824 │
│     0.05 │          0.298553 │                0.272086 │          0.268758 │                0.263369 │ 0.305604 │ 0.266552 │ 0.269875 │ 0.273643 │ 0.281835 │
│      0.1 │          0.409438 │                0.368383 │          0.369809 │                0.353318 │ 0.413353 │ 0.372527 │ 0.373520 │ 0.374053 │ 0.382210 │
│      0.5 │          0.744898 │                0.662027 │          0.678720 │                0.662134 │ 0.748854 │ 0.677986 │ 0.679534 │ 0.685090 │ 0.663759 │
│      2.5 │          1.514510 │                1.285714 │          1.300211 │                1.235492 │ 1.484624 │ 1.283067 │ 1.293484 │ 1.323019 │ 1.175264 │
└──────────┴───────────────────┴─────────────────────────┴───────────────────┴─────────────────────────┴──────────┴──────────┴──────────┴──────────┴──────────┘
R2
┏━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃ ('10x10', 'full') ┃ ('10x10', 'restricted') ┃ ('50x50', 'full') ┃ ('50x50', 'restricted') ┃        5 ┃      100 ┃      500 ┃     2500 ┃ 100/.015 ┃
┡━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │          0.238890 │                0.550146 │          0.472041 │                0.513357 │ 0.196942 │ 0.417425 │ 0.419544 │ 0.423532 │ 0.460486 │
│     0.05 │          0.446183 │                0.540024 │          0.551207 │                0.569023 │ 0.419713 │ 0.558543 │ 0.547469 │ 0.534744 │ 0.506471 │
│      0.1 │          0.509656 │                0.603060 │          0.599982 │                0.634862 │ 0.500234 │ 0.594080 │ 0.591912 │ 0.590746 │ 0.572704 │
│      0.5 │          0.638681 │                0.714604 │          0.700030 │                0.714511 │ 0.634833 │ 0.700678 │ 0.699309 │ 0.694372 │ 0.713108 │
│      2.5 │          0.646714 │                0.745393 │          0.739619 │                0.764895 │ 0.660520 │ 0.746440 │ 0.742306 │ 0.730404 │ 0.787258 │
└──────────┴───────────────────┴─────────────────────────┴───────────────────┴─────────────────────────┴──────────┴──────────┴──────────┴──────────┴──────────┘
MAE
┏━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃ ('10x10', 'full') ┃ ('10x10', 'restricted') ┃ ('50x50', 'full') ┃ ('50x50', 'restricted') ┃        5 ┃      100 ┃      500 ┃     2500 ┃ 100/.015 ┃
┡━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │          0.056037 │                0.045530 │          0.049304 │                0.046496 │ 0.057093 │ 0.051813 │ 0.051383 │ 0.051174 │ 0.049498 │
│     0.05 │          0.156281 │                0.141910 │          0.143483 │                0.137794 │ 0.159514 │ 0.140132 │ 0.142649 │ 0.143031 │ 0.145637 │
│      0.1 │          0.237928 │                0.214095 │          0.221775 │                0.208106 │ 0.246871 │ 0.216682 │ 0.219160 │ 0.218690 │ 0.220214 │
│      0.5 │          0.516754 │                0.465001 │          0.482559 │                0.460608 │ 0.528887 │ 0.485456 │ 0.479651 │ 0.483503 │ 0.474830 │
│      2.5 │          1.096913 │                0.969247 │          0.967019 │                0.942498 │ 1.107854 │ 0.963353 │ 0.977534 │ 0.984367 │ 0.882002 │
└──────────┴───────────────────┴─────────────────────────┴───────────────────┴─────────────────────────┴──────────┴──────────┴──────────┴──────────┴──────────┘
Spearman
┏━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃ ('10x10', 'full') ┃ ('10x10', 'restricted') ┃ ('50x50', 'full') ┃ ('50x50', 'restricted') ┃        5 ┃      100 ┃      500 ┃     2500 ┃ 100/.015 ┃
┡━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │          0.824846 │                0.850067 │          0.847143 │                0.858672 │ 0.827763 │ 0.825812 │ 0.833641 │ 0.832314 │ 0.849657 │
│     0.05 │          0.840546 │                0.863923 │          0.857245 │                0.877476 │ 0.831874 │ 0.860761 │ 0.859522 │ 0.858843 │ 0.877050 │
│      0.1 │          0.844735 │                0.876135 │          0.871194 │                0.886494 │ 0.839562 │ 0.876952 │ 0.875064 │ 0.876017 │ 0.887745 │
│      0.5 │          0.852794 │                0.886935 │          0.884242 │                0.889444 │ 0.852154 │ 0.884522 │ 0.886088 │ 0.884274 │ 0.892593 │
│      2.5 │          0.840780 │                0.869942 │          0.867194 │                0.878841 │ 0.818266 │ 0.879354 │ 0.870172 │ 0.872953 │ 0.900601 │
└──────────┴───────────────────┴─────────────────────────┴───────────────────┴─────────────────────────┴──────────┴──────────┴──────────┴──────────┴──────────┘
----
Test size: 0.2
[([10, 10], None), ([10, 10], [[0.0, 0.0], [5.0, 5.0], [5.0, 2.0]]), ([50, 50], None), ([50, 50], [[0.0, 0.0], [5.0, 5.0], [5.0, 2.0]])]
[5, 100, 500, 2500]
centers = 100, spread = .015
RMSD
┏━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃ ('10x10', 'full') ┃ ('10x10', 'restricted') ┃ ('50x50', 'full') ┃ ('50x50', 'restricted') ┃        5 ┃      100 ┃      500 ┃     2500 ┃ 100/.015 ┃
┡━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │          0.133537 │                0.113153 │          0.110416 │                0.107688 │ 0.127058 │ 0.114011 │ 0.113432 │ 0.112316 │ 0.116255 │
│     0.05 │          0.304478 │                0.261401 │          0.259109 │                0.254715 │ 0.279821 │ 0.255814 │ 0.255761 │ 0.258624 │ 0.264124 │
│      0.1 │          0.406536 │                0.360011 │          0.355898 │                0.346349 │ 0.385313 │ 0.354067 │ 0.353011 │ 0.352401 │ 0.360157 │
│      0.5 │          0.728510 │                0.656581 │          0.671651 │                0.661159 │ 0.735448 │ 0.663338 │ 0.649930 │ 0.657359 │ 0.650648 │
│      2.5 │          1.462288 │                1.245643 │          1.264529 │                1.199103 │ 1.475933 │ 1.240820 │ 1.254731 │ 1.284035 │ 1.150112 │
└──────────┴───────────────────┴─────────────────────────┴───────────────────┴─────────────────────────┴──────────┴──────────┴──────────┴──────────┴──────────┘
R2
┏━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃ ('10x10', 'full') ┃ ('10x10', 'restricted') ┃ ('50x50', 'full') ┃ ('50x50', 'restricted') ┃        5 ┃      100 ┃      500 ┃     2500 ┃ 100/.015 ┃
┡━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │          0.340172 │                0.526240 │          0.548877 │                0.570895 │ 0.402641 │ 0.519025 │ 0.523902 │ 0.533221 │ 0.499903 │
│     0.05 │          0.482157 │                0.618316 │          0.624980 │                0.637593 │ 0.562629 │ 0.634459 │ 0.634610 │ 0.626384 │ 0.610324 │
│      0.1 │          0.554468 │                0.650609 │          0.658546 │                0.676623 │ 0.599772 │ 0.662050 │ 0.664062 │ 0.665223 │ 0.650324 │
│      0.5 │          0.685984 │                0.744931 │          0.733089 │                0.741362 │ 0.679975 │ 0.739654 │ 0.750073 │ 0.744327 │ 0.749520 │
│      2.5 │          0.681291 │                0.768732 │          0.761666 │                0.785690 │ 0.675315 │ 0.770519 │ 0.765345 │ 0.754256 │ 0.802844 │
└──────────┴───────────────────┴─────────────────────────┴───────────────────┴─────────────────────────┴──────────┴──────────┴──────────┴──────────┴──────────┘
MAE
┏━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃ ('10x10', 'full') ┃ ('10x10', 'restricted') ┃ ('50x50', 'full') ┃ ('50x50', 'restricted') ┃        5 ┃      100 ┃      500 ┃     2500 ┃ 100/.015 ┃
┡━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │          0.054082 │                0.048326 │          0.050025 │                0.046803 │ 0.053448 │ 0.048875 │ 0.049073 │ 0.048329 │ 0.050758 │
│     0.05 │          0.158710 │                0.139932 │          0.143377 │                0.135099 │ 0.152754 │ 0.138698 │ 0.139144 │ 0.140096 │ 0.140988 │
│      0.1 │          0.240893 │                0.215803 │          0.217763 │                0.211263 │ 0.235466 │ 0.213246 │ 0.211966 │ 0.213008 │ 0.215273 │
│      0.5 │          0.511080 │                0.465474 │          0.473394 │                0.457979 │ 0.508678 │ 0.471451 │ 0.461605 │ 0.470003 │ 0.457517 │
│      2.5 │          1.076799 │                0.945069 │          0.956036 │                0.915638 │ 1.107507 │ 0.933902 │ 0.948131 │ 0.958652 │ 0.874620 │
└──────────┴───────────────────┴─────────────────────────┴───────────────────┴─────────────────────────┴──────────┴──────────┴──────────┴──────────┴──────────┘
Spearman
┏━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃ ('10x10', 'full') ┃ ('10x10', 'restricted') ┃ ('50x50', 'full') ┃ ('50x50', 'restricted') ┃        5 ┃      100 ┃      500 ┃     2500 ┃ 100/.015 ┃
┡━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │          0.831189 │                0.844044 │          0.848163 │                0.855295 │ 0.828057 │ 0.833534 │ 0.842842 │ 0.834462 │ 0.847618 │
│     0.05 │          0.851456 │                0.874189 │          0.869438 │                0.886124 │ 0.849701 │ 0.868423 │ 0.875006 │ 0.870181 │ 0.885199 │
│      0.1 │          0.859078 │                0.886065 │          0.881827 │                0.895924 │ 0.860485 │ 0.880869 │ 0.887030 │ 0.884543 │ 0.896888 │
│      0.5 │          0.872135 │                0.896778 │          0.897301 │                0.907483 │ 0.873339 │ 0.894332 │ 0.901446 │ 0.899763 │ 0.908934 │
│      2.5 │          0.850924 │                0.880593 │          0.877883 │                0.889757 │ 0.836100 │ 0.890570 │ 0.883284 │ 0.883201 │ 0.903997 │
└──────────┴───────────────────┴─────────────────────────┴───────────────────┴─────────────────────────┴──────────┴──────────┴──────────┴──────────┴──────────┘


==> feature_comparisons/co2_we.txt <==
Test size: 0.1
[([10, 10], None), ([10, 10], [[0.0, 0.0], [5.0, 5.0], [5.0, 2.0]]), ([50, 50], None), ([50, 50], [[0.0, 0.0], [5.0, 5.0], [5.0, 2.0]])]
[5, 100, 500, 2500]
centers = 100, spread = .015
RMSD
┏━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃          ┃
┡━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │ 0.139668 │
│     0.05 │ 0.415080 │
│      0.1 │ 0.617450 │
│      0.5 │ 1.378689 │
│      2.5 │ 2.525952 │
└──────────┴──────────┘
R2
┏━━━━━━━━━━┳━━━━━━━━━━━┓
┃ pressure ┃           ┃
┡━━━━━━━━━━╇━━━━━━━━━━━┩
│     0.01 │ 0.060213  │
│     0.05 │ -0.070503 │
│      0.1 │ -0.115140 │
│      0.5 │ -0.237741 │
│      2.5 │ 0.017275  │
└──────────┴───────────┘
MAE
┏━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃          ┃
┡━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │ 0.087597 │
│     0.05 │ 0.295378 │
│      0.1 │ 0.466625 │
│      0.5 │ 1.139019 │
│      2.5 │ 2.029982 │
└──────────┴──────────┘
Spearman
┏━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃          ┃
┡━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │ 0.235870 │
│     0.05 │ 0.190513 │
│      0.1 │ 0.175924 │
│      0.5 │ 0.126027 │
│      2.5 │ 0.320154 │
└──────────┴──────────┘
----
Test size: 0.2
[([10, 10], None), ([10, 10], [[0.0, 0.0], [5.0, 5.0], [5.0, 2.0]]), ([50, 50], None), ([50, 50], [[0.0, 0.0], [5.0, 5.0], [5.0, 2.0]])]
[5, 100, 500, 2500]
centers = 100, spread = .015
RMSD
┏━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃          ┃
┡━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │ 0.171901 │
│     0.05 │ 0.430182 │
│      0.1 │ 0.623577 │
│      0.5 │ 1.366357 │
│      2.5 │ 2.525508 │
└──────────┴──────────┘
R2
┏━━━━━━━━━━┳━━━━━━━━━━━┓
┃ pressure ┃           ┃
┡━━━━━━━━━━╇━━━━━━━━━━━┩
│     0.01 │ -0.093411 │
│     0.05 │ -0.033697 │
│      0.1 │ -0.048244 │
│      0.5 │ -0.104608 │
│      2.5 │ 0.049337  │
└──────────┴───────────┘
MAE
┏━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃          ┃
┡━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │ 0.089308 │
│     0.05 │ 0.292001 │
│      0.1 │ 0.460263 │
│      0.5 │ 1.129422 │
│      2.5 │ 2.038196 │
└──────────┴──────────┘
Spearman
┏━━━━━━━━━━┳━━━━━━━━━━┓
┃ pressure ┃          ┃
┡━━━━━━━━━━╇━━━━━━━━━━┩
│     0.01 │ 0.281242 │
│     0.05 │ 0.236825 │
│      0.1 │ 0.235952 │
│      0.5 │ 0.172283 │
│      2.5 │ 0.349772 │
└──────────┴──────────┘


==> feature_comparisons/mae_bw20k_mofs.txt <==
target combo_bw20k topology_bw20k we_bw20k geometric5_bw20k 
pure_CO2_kH 0.000680696799351142 0.0008377036475868082 0.0007570509259387317 0.0007403381796812662 
pure_CO2_widomHOA 2.724528968425845 3.4082866903263254 4.656363337512851 3.2660141314922404 
pure_uptake_CO2_298.00_15000 0.3340366179912333 0.3929055595457604 0.5805240036794252 0.44885941732898543 
pure_uptake_CO2_298.00_1600000 1.2602192443442644 1.7446192300616508 3.814699306917974 1.2119040702178627 
logKH_CO2 0.23365961187392043 0.2815141533061354 0.39403083275382916 0.30071472574261715 
pure_methane_kH 4.9151290738757224e-06 4.781246828330345e-06 7.865203568086155e-06 6.3203049944819605e-06 
pure_methane_widomHOA 1.157531277868318 1.207185592353887 3.106401940719296 1.3840552392146228 
pure_uptake_methane_298.00_580000 0.34198266007421046 0.4986445920245351 0.5898771130883909 0.5123131439012585 
pure_uptake_methane_298.00_6500000 0.9072735775621503 1.5617260756811733 3.04676949116316 0.7352835114465989 
logKH_CH4 0.12095309890527746 0.14090915232818088 0.22074321358637547 0.18447977582274477 
CH4DC 10.774088988956606 11.824689065944703 33.399210856666095 10.480004599078315 
CH4HPSTP 13.146245296752154 15.300412776550784 30.989537910164604 17.152264650219454 
CH4LPSTP 9.972304223523665 10.67823361073227 21.806958478113405 13.423275004206614 


==> feature_comparisons/mae_core2019_mofs.txt <==
target combo_core2019 topology_core2019 we_core2019 geometric5_core2019 
pure_CO2_kH 0.016434510573715463 0.01941937052550903 0.016682665381898523 0.019183935178758795 
pure_CO2_widomHOA 4.941094747364344 6.503885760530645 5.595338616125563 6.9405305548388085 
pure_uptake_CO2_298.00_15000 0.7287768115997021 0.8986858952212542 0.804261908824119 0.9954165523189825 
pure_uptake_CO2_298.00_1600000 1.2982816443451761 1.5562282018839069 2.764031383020074 0.9565223555981998 
logKH_CO2 0.5175138353370713 0.656936557927077 0.5750081194837644 0.730294680462411 
pure_methane_kH 2.3019054282002827e-05 3.208426257718562e-05 2.604208148598133e-05 4.78271773731458e-05 
pure_methane_widomHOA 1.6016460885226267 1.7393162586175432 2.7222471249551745 2.0800956282143144 
pure_uptake_methane_298.00_580000 0.49506362905183415 0.6863104979164302 0.740301342101707 0.6225893629070159 
pure_uptake_methane_298.00_6500000 1.0354341095326904 1.3268008204316584 2.143918719200147 0.7041009033881573 
logKH_CH4 0.2003980008941117 0.2588628247842994 0.25966491781030915 0.28190472989690646 
CH4DC 16.187801906626856 16.35137378083741 32.5155057076502 15.440041006972395 
CH4HPSTP 20.260853064295457 22.4487504860584 38.04959669139423 23.332637793754525 
CH4LPSTP 17.365411035148618 19.4439660553254 22.718031805462807 20.984396362180195 


==> feature_comparisons/mae_hmofs_co2_mofs.txt <==
target combo topology we
0.01 0.03336256422779428 0.04553046436080088 0.08759676648317753
0.05 0.09202105190017508 0.1350990488285371 0.29200101102214654
0.1 0.13730819056229754 0.20810592354388477 0.4602630397556405
0.5 0.2850507248303878 0.4575172701816906 1.1294223483771495
2.5 0.5255384347007966 0.8746202023127525 2.029982459912693


==> feature_comparisons/r2_bw20k_logkh.txt <==
target combo_bw20k topology_bw20k we_bw20k geometric5_bw20k
logKH_CO2 0.777496055055025 0.7019893737961385 0.49121123392009025 0.6402540859888776
logKH_CH4 0.783240823366264 0.7293580041846213 0.41416922516213184 0.5273099195393179 


==> feature_comparisons/r2_bw20k_mofs.txt <==
target combo_bw20k topology_bw20k we_bw20k geometric5_bw20k 
pure_CO2_kH -0.13703567511598003 -0.29859535866442055 -0.5570384803516408 -0.9551352469308123 
pure_CO2_widomHOA 0.8147702368105955 0.7266282289922362 0.526843701091524 0.7437903781573919 
pure_uptake_CO2_298.00_15000 0.7852370745948003 0.7108178668227917 0.4333932777633175 0.6023354341268854 
pure_uptake_CO2_298.00_1600000 0.9380372516212917 0.8772623077555124 0.5436146912573749 0.9372201322025657 
logKH_CO2 0.777496055055025 0.7019893737961385 0.49121123392009025 0.6402540859888776 
pure_methane_kH 0.41097679697873246 0.6542765548067124 -0.15971724883584715 0.2493496457807708 
pure_methane_widomHOA 0.9134037041366024 0.9056435960203344 0.47543005257043447 0.8776393474724812 
pure_uptake_methane_298.00_580000 0.8392584932054735 0.6826456318589285 0.5454388935899741 0.6637867888235447 
pure_uptake_methane_298.00_6500000 0.9520312838641947 0.8603857921835534 0.55129834942687 0.9736490922801639 
logKH_CH4 0.783240823366264 0.7293580041846213 0.41416922516213184 0.5273099195393179 
CH4DC 0.937298520599975 0.9258190687310907 0.4801069017982529 0.9440027744572954 
CH4HPSTP 0.8978062791080151 0.8608146469502074 0.48308699847882297 0.8223216834533202 
CH4LPSTP 0.8368297219499734 0.8157090205093596 0.33884513373678204 0.6994402031534694 


==> feature_comparisons/r2_bw20k_mofs_6targets.txt <==
target combo-bw20k topology-bw20k we-bw20k geometric5-bw20k 
logKH_CO2 0.777496055055025 0.7019893737961385 0.49121123392009025 0.6402540859888776
logKH_CH4 0.783240823366264 0.7293580041846213 0.41416922516213184 0.5273099195393179
pure_uptake_CO2_298.00_15000 0.7852370745948003 0.7108178668227917 0.4333932777633175 0.6023354341268854 
pure_uptake_CO2_298.00_1600000 0.9380372516212917 0.8772623077555124 0.5436146912573749 0.9372201322025657 
CH4LPSTP 0.8368297219499734 0.8157090205093596 0.33884513373678204 0.6994402031534694
CH4HPSTP 0.8978062791080151 0.8608146469502074 0.48308699847882297 0.8223216834533202 


==> feature_comparisons/r2_bw20k_mofs_6targets_v2.txt <==
target combo-bw20k topology-bw20k we-bw20k geometric5-bw20k 
logKH_CO2 0.7809831190200353 0.7019893737961385 0.496734129268105 0.6402540859888776
logKH_CH4 0.783240823366264 0.7293580041846213 0.41416922516213184 0.5273099195393179
pure_uptake_CO2_298.00_15000 0.7852370745948003 0.7108178668227917 0.4333932777633175 0.5745826174923814
pure_uptake_CO2_298.00_1600000 0.9380372516212917 0.8793628200324171 0.5436146912573749 0.9337971752161877 
CH4LPSTP 0.8368297219499734 0.8157090205093596 0.33884513373678204 0.6825108270628623
CH4HPSTP 0.8978062791080151 0.8659036322800762 0.504167711218005 0.8223216834533202 


==> feature_comparisons/r2_bw20k_mofs_ch4.txt <==
target combo_bw20k topology_bw20k we_bw20k geometric5_bw20k
CH4LPSTP 0.8368297219499734 0.8157090205093596 0.33884513373678204 0.6994402031534694 
CH4HPSTP 0.8978062791080151 0.8608146469502074 0.48308699847882297 0.8223216834533202


==> feature_comparisons/r2_bw20k_mofs_co2.txt <==
target combo_bw20k topology_bw20k we_bw20k geometric5_bw20k
pure_uptake_CO2_298.00_15000 0.7852370745948003 0.7108178668227917 0.4333932777633175 0.6023354341268854
pure_uptake_CO2_298.00_1600000 0.9380372516212917 0.8772623077555124 0.5436146912573749 0.9372201322025657


==> feature_comparisons/r2_bw20k_mofs_v3.txt <==
target combo-bw20k topology-bw20k we-bw20k geometric-bw20k geometric-topology-bw20k geometric-topology-we-bw20k 
pure_uptake_CO2_298.00_15000 0.7714427932583531 0.6836660479121206 0.4061122025432219 0.5745826174923814 0.7225217362450806 0.8104647833219182 
pure_uptake_CO2_298.00_1600000 0.9350454763186963 0.8793628200324171 0.5252340841889054 0.9337971752161877 0.9537051233270759 0.9742831349710127 
logKH_CO2 0.7809831190200353 0.6770539128615972 0.4967341292681058 0.5960092338123666 0.7307737331843329 0.8091821121768537 
logKH_CH4 0.7518354613459775 0.700974649681853 0.3837687735581021 0.4976516978723463 0.7559300387741015 0.7848638292331356 
CH4LPSTP 0.8173299470810529 0.8007622804696597 0.3269053872403609 0.6825108270628623 0.8429977060681917 0.8605570767091231 
CH4HPSTP 0.897522813395112 0.8659036322800762 0.504167711218005 0.830063988771041 0.918070696579836 0.9256279286475099 


==> feature_comparisons/r2_bw20k_mofs_v4.txt <==
target combo-bw20k topology-bw20k we-bw20k geometric-bw20k geometric-topology-bw20k geometric-topology-we-bw20k 
pure_uptake_CO2_298.00_15000 0.7852370745948003 0.7108178668227917 0.4333932777633175 0.5745826174923814 0.7496735551557517 0.8252590646583654 
pure_uptake_CO2_298.00_1600000 0.9380372516212917 0.8793628200324171 0.5436146912573749 0.9337971752161877 0.9537051233270759 0.9772749102736081 
logKH_CO2 0.7809831190200353 0.6770539128615972 0.4967341292681058 0.5960092338123666 0.7557091941188742 0.8091821121768537 
logKH_CH4 0.783240823366264 0.7293580041846213 0.41416922516213184 0.4976516978723463 0.7843133932768698 0.8162691912534221 
CH4LPSTP 0.8368297219499734 0.8157090205093596 0.33884513373678204 0.6825108270628623 0.8579444461078916 0.88005685157804360 
CH4HPSTP 0.897522813395112 0.8659036322800762 0.504167711218005 0.830063988771041 0.918070696579836 0.9256279286475099 


==> feature_comparisons/r2_core2019_logkh.txt <==
target combo_core2019 topology_core2019 we_core2019 geometric5_core2019
logKH_CO2 0.5784113147590619 0.3867649316026629 0.5033705865728293 0.23623445676141108
logKH_CH4 0.7324031423309199 0.5553757185551955 0.5789670723179503 0.4441914059845192 


==> feature_comparisons/r2_core2019_mofs.txt <==
target combo_core2019 topology_core2019 we_core2019 geometric5_core2019 
pure_CO2_kH 0.1485942175602316 0.0381441356512765 0.11509556075377403 0.028901713299535392 
pure_CO2_widomHOA 0.6236123401692713 0.4338024937036078 0.5351135766304641 0.35550928281237915 
pure_uptake_CO2_298.00_15000 0.5345967035396406 0.3684109975326536 0.45634159500391847 0.23358686513030003 pure_uptake_CO2_298.00_1600000 0.8741076543779479 0.829891776166406 0.5252126875067742 0.9390647275785003 
logKH_CO2 0.5784113147590619 0.3867649316026629 0.5033705865728293 0.23623445676141108 
pure_methane_kH 0.8402243088330014 0.5587231185593642 0.8339612582034397 -1.7323187764125962 
pure_methane_widomHOA 0.7845445362567395 0.7419183418582089 0.4315035729835832 0.6135094317338132 
pure_uptake_methane_298.00_580000 0.7956950306628383 0.6307073053485861 0.5702443271566164 0.6825497253456163 
pure_uptake_methane_298.00_6500000 0.8756533272061672 0.8087261928808324 0.5474667672628141 0.9434409449786072 
logKH_CH4 0.7324031423309199 0.5553757185551955 0.5789670723179503 0.4441914059845192 
CH4DC 0.8431459503692574 0.8438514745510525 0.42704250173586933 0.8605736371554777 
CH4HPSTP 0.8258808447218574 0.7944487164681089 0.44828810537177144 0.7777537484473942 
CH4LPSTP 0.629591041075894 0.5471583854782351 0.40783683682516525 0.4642948290320925 


==> feature_comparisons/r2_core2019_mofs_6targets.txt <==
target combo-core2019 topology-core2019 we-core2019 geometric5-core2019
logKH_CO2 0.5784113147590619 0.3867649316026629 0.5033705865728293 0.23623445676141108
logKH_CH4 0.7324031423309199 0.5553757185551955 0.5789670723179503 0.4441914059845192
pure_uptake_CO2_298.00_15000 0.5345967035396406 0.3684109975326536 0.45634159500391847 0.23358686513030003
pure_uptake_CO2_298.00_1600000 0.8741076543779479 0.829891776166406 0.5252126875067742 0.9390647275785003
CH4LPSTP 0.629591041075894 0.5471583854782351 0.40783683682516525 0.4642948290320925
CH4HPSTP 0.8258808447218574 0.7944487164681089 0.44828810537177144 0.7777537484473942 


==> feature_comparisons/r2_core2019_mofs_6targets_v2.txt <==
target combo-core2019 topology-core2019 we-core2019 geometric5-core2019
logKH_CO2 0.6046578669366102 0.4263876145651707 0.5033705865728293 0.23623445676141108
logKH_CH4 0.7617575692404872 0.5649617828622837 0.5906256170282171 0.4441914059845192
pure_uptake_CO2_298.00_15000 0.5920431860891251 0.40759922125831805 0.4746072663022217 0.23358686513030003
pure_uptake_CO2_298.00_1600000 0.8741076543779479 0.829891776166406 0.5252126875067742 0.9390647275785003
CH4LPSTP 0.6752212236385429 0.5859105685101501 0.43691503927567077 0.4642948290320925
CH4HPSTP 0.8466571841827593 0.8006838532125642 0.44828810537177144 0.7777537484473942 


==> feature_comparisons/r2_core2019_mofs_6targets_v3.txt <==
target combo-core2019 topology-core2019 we-core2019 geometric5-core2019
logKH_CO2 0.6046578669366102 0.4263876145651707 0.48830088500144153 0.23173523059771406
logKH_CH4 0.7617575692404872 0.5649617828622837 0.5906256170282171 0.38205121437885037
pure_uptake_CO2_298.00_15000 0.5920431860891251 0.40759922125831805 0.4746072663022217 0.2292642349673809
pure_uptake_CO2_298.00_1600000 0.8741076543779479 0.829891776166406 0.5252126875067742 0.9293074866966211
CH4LPSTP 0.6752212236385429 0.5859105685101501 0.43691503927567077 0.40783506548465254
CH4HPSTP 0.8466571841827593 0.8006838532125642 0.44828810537177144 0.741812284731346 


==> feature_comparisons/r2_core2019_mofs_ch4.txt <==
target combo_core2019 topology_core2019 we_core2019 geometric5_core2019
CH4LPSTP 0.629591041075894 0.5471583854782351 0.40783683682516525 0.4642948290320925 
CH4HPSTP 0.8258808447218574 0.7944487164681089 0.44828810537177144 0.7777537484473942


==> feature_comparisons/r2_core2019_mofs_co2.txt <==
target combo_core2019 topology_core2019 we_core2019 geometric5_core2019
pure_uptake_CO2_298.00_15000 0.5345967035396406 0.3684109975326536 0.45634159500391847 0.23358686513030003
pure_uptake_CO2_298.00_1600000 0.8741076543779479 0.829891776166406 0.5252126875067742 0.9390647275785003


==> feature_comparisons/r2_core2019_mofs_v4.txt <==
target combo-core2019 topology-core2019 we-core2019 geometric-core2019 geometric-topology-core2019 geometric-topology-we-core2019 
pure_uptake_CO2_298.00_15000 0.5920431860891251 0.40759922125831805 0.4746072663022217 0.2292642349673809 0.41764278521973686 0.5975714849923806 
pure_uptake_CO2_298.00_1600000 0.8654246178606221 0.8274371831806204 0.5023947698248798 0.9293074866966211 0.9579452710054045 0.9612699621577658 
logKH_CO2 0.6046578669366102 0.4263876145651707 0.48830088500144153 0.23173523059771406 0.4568028731402435 0.6108187961937428 
logKH_CH4 0.7617575692404872 0.5649617828622837 0.5906256170282171 0.38205121437885037 0.6647338136854861 0.7684949253296427 
CH4LPSTP 0.6752212236385429 0.5859105685101501 0.43691503927567077 0.40783506548465254 0.6535503600627293 0.7260427491338886 
CH4HPSTP 0.8466571841827593 0.8006838532125642 0.43428725483657427 0.741812284731346 0.8696781365969557 0.8833356235085428 


==> feature_comparisons/r2_core2019_mofs_v5.txt <==
target combo-core2019 topology-core2019 we-core2019 geometric-core2019 geometric-topology-core2019 geometric-topology-we-core2019 
pure_uptake_CO2_298.00_15000 0.5920431860891251 0.40759922125831805 0.4746072663022217 0.2292642349673809 0.41764278521973686 0.5975714849923806 
pure_uptake_CO2_298.00_1600000 0.8741076543779479 0.829891776166406 0.5252126875067742 0.9293074866966211 0.9603998639911901 0.9699529986750916 
logKH_CO2 0.6046578669366102 0.4263876145651707 0.48830088500144153 0.23173523059771406 0.4568028731402435 0.6108187961937428 
logKH_CH4 0.7617575692404872 0.5649617828622837 0.5906256170282171 0.38205121437885037 0.6647338136854861 0.7684949253296427 
CH4LPSTP 0.6752212236385429 0.5859105685101501 0.43691503927567077 0.40783506548465254 0.6535503600627293 0.7260427491338886 
CH4HPSTP 0.8466571841827593 0.8006838532125642 0.44828810537177144 0.741812284731346 0.8696781365969557 0.8833356235085428 


==> feature_comparisons/r2_core_mofid.txt <==
target combo-core topology-core we-core geometric-core geometric-topology-core geometric-topology-we-core 
pure_uptake_CO2_298.00_15000 0.6053491512514726 0.5153390451669186 0.47946217331710284 0.214726120263124 0.5378424646821253 0.6270601360412466 
pure_uptake_CO2_298.00_1600000 0.8785184870810953 0.859619727850887 0.4068303541187436 0.9244271026550873 0.9629748429366871 0.9581211834338343 
logKH_CO2 0.6892037374904518 0.5260503274310937 0.5948125533818329 0.2609001351205822 0.5359545400631491 0.7050022014286943 
logKH_CH4 0.7771818843185468 0.6528610277410773 0.5167427775329749 0.5468822281054105 0.7251242053906832 0.7920180006497441 
CH4LPSTP 0.7073635301539941 0.6529133227996866 0.36114910483413676 0.4709599704683114 0.7070922307752954 0.7441296678321667 
CH4HPSTP 0.8650762559022368 0.8527437122979455 0.42315046586655214 0.7596930090187787 0.9078932338478495 0.9080674401869715 


==> feature_comparisons/r2_core_mofid_4targets.txt <==
target combo-core topology-core we-core geometric-core geometric-topology-core geometric-topology-we-core 
logKH_CO2 0.6892037374904518 0.5260503274310937 0.5948125533818329 0.2609001351205822 0.5359545400631491 0.7050022014286943 
logKH_CH4 0.7771818843185468 0.6528610277410773 0.5167427775329749 0.5468822281054105 0.7251242053906832 0.7920180006497441 
CH4LPSTP 0.7073635301539941 0.6529133227996866 0.36114910483413676 0.4709599704683114 0.7070922307752954 0.7441296678321667 
CH4HPSTP 0.8650762559022368 0.8527437122979455 0.42315046586655214 0.7596930090187787 0.9078932338478495 0.9080674401869715 


==> feature_comparisons/r2_hmofs_co2_mofs.txt <==
target combo topology we geometric 
0.01 0.7110009490375292 0.570895047861838 0.06021342266506069 0.4542597311499109 
0.05 0.8353045427412809 0.6375934642397156 -0.03369701991015939 0.546985975560075 
0.1 0.8477126793080849 0.6766226094195811 -0.0482438728025929 0.6064078823842123 
0.5 0.897449303961236 0.7500728160617445 -0.10460848731816563 0.6668935927099671 
2.5 0.9286665088341973 0.8028441926709703 0.0493368729114817 0.7101358096333872 


==> feature_comparisons/r2_hmofs_co2_mofs_v2.txt <==
target combo topology we geometric geometric-topology geometric-topology-we 
0.01 0.7110009490375292 0.570895047861838 0.06021342266506069 0.4542597311499109 0.7009838654114703 0.704190002273281 
0.05 0.8353045427412809 0.6375934642397156 -0.03369701991015939 0.546985975560075 0.7024611828372339 0.8607605420211012 
0.1 0.8477126793080849 0.6766226094195811 -0.0482438728025929 0.6064078823842123 0.7219315008723084 0.8791260571072274 
0.5 0.897449303961236 0.7500728160617445 -0.10460848731816563 0.6668935927099671 0.7829672670169483 0.9146788043458808 
2.5 0.9286665088341973 0.8028441926709703 0.0493368729114817 0.7101358096333872 0.8443652799815928 0.9381267383568459 


==> feature_comparisons/rmsd_bw20k_logkh.txt <==
target combo_bw20k topology_bw20k we_bw20k geometric5_bw20k
logKH_CO2 0.3314649770295181 0.3836053579379667 0.5012305648773714 0.42147005549930494
logKH_CH4 0.17641280272664808 0.1971237476335258 0.29001966369682786 0.26051311854693326


==> feature_comparisons/rmsd_bw20k_mofs.txt <==
target combo_bw20k topology_bw20k we_bw20k geometric5_bw20k 
pure_CO2_kH 0.003984024082016758 0.0042576683828478516 0.004662132178211911 0.005224242308004795 
pure_CO2_widomHOA 3.705523909100874 4.501643172428803 5.9223837816725995 4.358047422840177 
pure_uptake_CO2_298.00_15000 0.4859626140575628 0.5639088785775962 0.7893399163557646 0.661274310422228 
pure_uptake_CO2_298.00_1600000 1.8002354639498224 2.5336869416574492 4.885733841907406 1.8120666808301753 
logKH_CO2 0.3314649770295181 0.3836053579379667 0.5012305648773714 0.42147005549930494 
pure_methane_kH 1.3070694922377597e-05 1.0013753410680579e-05 1.8340388664633667e-05 1.475541142781334e-05 
pure_methane_widomHOA 1.6173275956796116 1.6882393920685108 3.9806137801571295 1.9225127608493298 
pure_uptake_methane_298.00_580000 0.46868004929526674 0.6585438367587565 0.7881494668516202 0.6778285178658788 
pure_uptake_methane_298.00_6500000 1.3212804041916104 2.2541393207721754 4.041055174860048 0.9792954499218454 
logKH_CH4 0.17641280272664808 0.1971237476335258 0.29001966369682786 0.26051311854693326 
CH4DC 14.53797733289535 15.812889424965878 41.86220686638863 13.738785668353875 
CH4HPSTP 17.659567325881433 20.60937019926508 39.71702228778554 23.285478568163036 
CH4LPSTP 13.96942764578743 14.846022859986478 28.119635393162167 18.95935375872565 


==> feature_comparisons/rmsd_bw20k_mofs_ch4.txt <==
target combo_bw20k topology_bw20k we_bw20k geometric5_bw20k
CH4LPSTP 13.96942764578743 14.846022859986478 28.119635393162167 18.95935375872565
CH4HPSTP 17.659567325881433 20.60937019926508 39.71702228778554 23.285478568163036


==> feature_comparisons/rmsd_bw20k_mofs_co2.txt <==
target combo_bw20k topology_bw20k we_bw20k geometric5_bw20k
pure_uptake_CO2_298.00_15000 0.4859626140575628 0.5639088785775962 0.7893399163557646 0.661274310422228
pure_uptake_CO2_298.00_1600000 1.8002354639498224 2.5336869416574492 4.885733841907406 1.8120666808301753


==> feature_comparisons/rmsd_bw20k_mofs_normalized.txt <==
target combo-bw20k topology-bw20k we-bw20k geometric5-bw20k combo-bw20k-normalized topology-bw20k-normalized we-bw20k-normalized geometric5-bw20k-normalized
CH4LPSTP 13.96942764578743 14.846022859986478 28.119635393162167 18.95935375872565 0.35172394205603746 0.3737949625833904 0.7079995874164514 0.47736090639796924
CH4HPSTP 17.659567325881433 20.60937019926508 39.71702228778554 23.285478568163036 0.4446347260860089 0.5189052202839292 1.0 0.5862846010820953 
pure_uptake_CO2_298.00_15000 0.4859626140575628 0.5639088785775962 0.7893399163557646 0.661274310422228 0.09946563398300907 0.11541948391471206 0.16156015491167317 0.13534800130742783 
pure_uptake_CO2_298.00_1600000 1.8002354639498224 2.5336869416574492 4.885733841907406 1.8120666808301753 0.3684677721304206 0.5185888187204831 1.0 0.37088935653579086 
logKH_CO2 0.3314649770295181 0.3836053579379667 0.5012305648773714 0.42147005549930494 0.6613024030380364 0.7653271464636593 1.0 0.8408706192975677 
logKH_CH4 0.17641280272664808 0.1971237476335258 0.29001966369682786 0.26051311854693326 0.35195938773168867 0.3932795831829472 0.5786152801112252 0.5197470721097568 


==> feature_comparisons/rmsd_bw20k_mofs_normalized_v2.txt <==
target combo-bw20k topology-bw20k we-bw20k geometric5-bw20k combo-bw20k-normalized topology-bw20k-normalized we-bw20k-normalized geometric5-bw20k-normalized
CH4LPSTP 13.96942764578743 14.846022859986478 27.96788983769833 19.182504152119037 0.35172394205603746 0.3737949625833904 0.704178918432726 0.482979414043796
CH4HPSTP 17.659567325881433 20.60937019926508 39.71702228778554 23.8745069226089 0.4446347260860089 0.5189052202839292 1.0 0.601115228367742
pure_uptake_CO2_298.00_15000 0.4859626140575628 0.5639088785775962 0.6041920382288276 0.8228514837188383 0.09946563398300907 0.11541948391471206 0.123664542068659 0.168419220191822
pure_uptake_CO2_298.00_1600000 1.8002354639498224 2.5336869416574492 4.885733841907406 1.8972717120280047 0.3684677721304206 0.5185888187204831 1.0 0.388328912998524
logKH_CO2 0.3314649770295181 0.3836053579379667 0.5012305648773714 0.4629947153280773 0.6613024030380364 0.7653271464636593 1.0 0.923716045611367
logKH_CH4 0.17641280272664808 0.1971237476335258 0.29001966369682786 0.2729692574753412 0.35195938773168867 0.3932795831829472 0.5786152801112252 0.544598188145459


==> feature_comparisons/rmsd_bw20k_mofs_normalized_v3.txt <==
target combo-bw20k topology-bw20k we-bw20k geometric-bw20k geometric-topology-bw20k geometric-topology-we-bw20k combo-bw20k-normalized topology-bw20k-normalized we-bw20k-normalized geometric-bw20k-normalized geometric-topology-bw20k-normalized geometric-topology-we-bw20k-normalized 
pure_uptake_CO2_298.00_15000 0.5098845975370276 0.6041920382288276 0.8228514837188383 0.7091654105450392 0.5602616511706203 0.4630430506883206 0.10035542523997579 0.11891700438874012 0.16195353018474395 0.13957785091863104 0.11027063088485532 0.09113607761581291 
pure_uptake_CO2_298.00_1600000 1.8792993883694162 2.5611313927028903 5.08078757394293 1.8972717120280047 1.5865645161424575 1.1824976436362868 0.3698834798777056 0.5040815730690611 1.0 0.3734207904613561 0.3122674374892649 0.23273904417905297 
logKH_CO2 0.335411555588783 0.40729046156457205 0.508437957754436 0.4629947153280773 0.3718758197954188 0.313075273059731 0.6596902345178154 0.8010622640437953 1.0 0.910621853201002 0.7314084523465622 0.615759048444096 
logKH_CH4 0.19430928509523418 0.21329353703832385 0.3060341065166558 0.2729692574753412 0.19269962004633387 0.1809174298381617 0.38216911647080676 0.4195075009355218 0.6019104235810485 0.5368782037457147 0.3790032138776771 0.35582990427622774 
CH4LPSTP 14.572049517690171 15.218531310462994 27.96788983769833 19.182504152119037 13.509521287729441 12.731664931490107 0.3571523498100786 0.372997237731846 0.6854765050473633 0.470151877047483 0.3311104087907778 0.31204560770646056 
CH4HPSTP 18.54869333386542 21.21818498032662 40.80065418984108 23.8745069226089 16.585148152699542 15.801730944145136 0.45461754724716746 0.5200452150007367 1.0 0.5851501010626784 0.4064922115103993 0.38729111721153714 


==> feature_comparisons/rmsd_bw20k_mofs_normalized_v4.txt <==
target combo-bw20k topology-bw20k we-bw20k geometric-bw20k geometric-topology-bw20k geometric-topology-we-bw20k combo-bw20k-normalized topology-bw20k-normalized we-bw20k-normalized geometric-bw20k-normalized geometric-topology-bw20k-normalized geometric-topology-we-bw20k-normalized 
pure_uptake_CO2_298.00_15000 0.4859626140575628 0.5639088785775962 0.8228514837188383 0.7091654105450392 0.51997849151938890 0.43912106720885580 0.09946563398300907 0.11541948391471206 0.16841922019182168 0.1451502340267 0.10642792021523376 0.08987822124944521 
pure_uptake_CO2_298.00_1600000 1.8002354639498224 2.5336869416574492 4.885733841907406 1.8972717120280047 1.5591200650970164 1.103433719216693 0.3684677721304205 0.518588818720483 1.0 0.3883289129985237 0.3191168646404059 0.22584810284833465 
logKH_CO2 0.3314649770295181 0.3836053579379667 0.5012305648773714 0.4629947153280773 0.34819071616881345 0.3091286945004661 0.6613024030380363 0.7653271464636593 1.0 0.9237160456113671 0.6946717550115885 0.6167395130344774 
logKH_CH4 0.17641280272664808 0.1971237476335258 0.29001966369682786 0.2729692574753412 0.17652983064153582 0.1630209474695756 0.3519593877316885 0.3932795831829472 0.578615280111225 0.5445981881454586 0.35219286893393004 0.32524143356951807 
CH4LPSTP 13.96942764578743 14.846022859986478 27.96788983769833 19.182504152119037 13.137012837252925 12.129043059587366 0.3517239420560375 0.3737949625833902 0.7041789194327264 0.4829794140438 0.3307653011362093 0.3053865159301606 
CH4HPSTP 17.659567325881433 20.60937019926508 39.71702228778554 23.8745069226089 15.976333371638002 14.912604936161149 0.4446347260860088 0.5189052202839292 1.0 0.601115228367742 0.40225405761477034 0.37547137416561366 


==> feature_comparisons/rmsd_core2019_co2.txt <==
target combo_core2019 topology_core2019 we_core2019 geometric5_core2019
pure_uptake_CO2_298.00_15000 1.0292409486952796 1.199001174510904 1.1124112753805677 1.3207900800714292
pure_uptake_CO2_298.00_1600000 1.9655344466321807 2.2847761236896402 3.817073733434816 1.367462341706997

==> feature_comparisons/rmsd_core2019_logkh.txt <==
target combo_core2019 topology_core2019 we_core2019 geometric5_core2019
logKH_CO2 0.7148713399078819 0.862177934573282 0.7758890655384851 0.9621957703666987
logKH_CH4 0.27771790767048615 0.35798099278754136 0.3483544886852639 0.40024508618551824 


==> feature_comparisons/rmsd_core2019_mofs.txt <==
target combo_core2019 topology_core2019 we_core2019 geometric5_core2019 
pure_CO2_kH 0.0563431306353812 0.05988632670405662 0.05744085074627204 0.060173361107851354 
pure_CO2_widomHOA 6.6775987170082605 8.190050979006335 7.421232887058632 8.737978305687646 
pure_uptake_CO2_298.00_15000 1.0292409486952796 1.199001174510904 1.1124112753805677 1.3207900800714292 
pure_uptake_CO2_298.00_1600000 1.9655344466321807 2.2847761236896402 3.817073733434816 1.367462341706997 
logKH_CO2 0.7148713399078819 0.862177934573282 0.7758890655384851 0.9621957703666987 
pure_methane_kH 0.00018516309093071984 0.0003077192441726295 0.00018875731292263015 0.0007657107647903125 
pure_methane_widomHOA 2.183125902223198 2.3893435376488825 3.5462054775306444 2.9239468674560567 
pure_uptake_methane_298.00_580000 0.6928918689756667 0.9315611281062396 1.0049323084205477 0.8637018571997748 
pure_uptake_methane_298.00_6500000 1.6509026430075817 2.047538748721809 3.1494130105778244 1.1134108538461354 
logKH_CH4 0.27771790767048615 0.35798099278754136 0.3483544886852639 0.40024508618551824 
CH4DC 21.9951443062911 21.94562185035002 42.0378166332957 20.73726115143227 
CH4HPSTP 27.438706300198962 29.81264109715069 48.842347471091024 30.999706192471596 
CH4LPSTP 23.55130029110744 26.040379785806447 29.77795317517622 28.32285755111064 


==> feature_comparisons/rmsd_core2019_mofs_ch4.txt <==
target combo_core2019 topology_core2019 we_core2019 geometric5_core2019
CH4LPSTP 23.55130029110744 26.040379785806447 29.77795317517622 28.32285755111064 
CH4HPSTP 27.438706300198962 29.81264109715069 48.842347471091024 30.999706192471596


==> feature_comparisons/rmsd_core2019_mofs_normalized.txt <==
target combo-core2019 topology-core2019 we-core2019 geometric5-core2019 combo-core2019-normalized topology-core2019-normalized we-core2019-normalized geometric5-core2019-normalized 
CH4LPSTP 23.55130029110744 26.040379785806447 29.77795317517622 28.32285755111064 0.48219017943490666 0.5331516836126543 0.6096748972354634 0.5798832164624043
CH4HPSTP 27.438706300198962 29.81264109715069 48.842347471091024 30.999706192471596 0.5617810715678536 0.6103850990126201 1.0 0.634689112983765 
pure_uptake_CO2_298.00_15000 1.0292409486952796 1.199001174510904 1.1124112753805677 1.3207900800714292 0.2696413589498862 0.3141152773677169 0.29143038700998786 0.3460216313094137 
pure_uptake_CO2_298.00_1600000 1.9655344466321807 2.2847761236896402 3.817073733434816 1.367462341706997 0.5149322711310277 0.5985674585420363 1.0 0.3582488673794829 
logKH_CO2 0.7148713399078819 0.862177934573282 0.7758890655384851 0.9621957703666987 0.742958306328285 0.8960525094022194 0.8063733903577534 1.0 
logKH_CH4 0.27771790767048615 0.35798099278754136 0.3483544886852639 0.40024508618551824 0.28862931663547653 0.3720459014812678 0.3620411764567453 0.4159705316860647 


==> feature_comparisons/rmsd_core2019_mofs_normalized_v2.txt <==
target combo-core2019 topology-core2019 we-core2019 geometric5-core2019 combo-core2019-normalized topology-core2019-normalized we-core2019-normalized geometric5-core2019-normalized 
CH4LPSTP 22.545089666548122 25.56365352575596 29.30088470508067 28.32285755111064 0.45631071258386907 0.5174061903995462 0.5930474341360328 0.5798832164624043
CH4HPSTP 25.925942499874886 29.557934193634164 49.40732059277345 30.999706192471596 0.5247388886671773 0.5982500940955184 1.0 0.634689112983765 
pure_uptake_CO2_298.00_15000 0.9934623515600446 1.199001174510904 1.1124112753805677 1.3207900800714292 0.260268053733945 0.3141152773677169 0.29143038700998786 0.3460216313094137 
pure_uptake_CO2_298.00_1600000 1.9655344466321807 2.2847761236896402 3.817073733434816 1.367462341706997 0.5149322711310277 0.5985674585420363 1.0 0.3582488673794829 
logKH_CO2 0.7059499824129557 0.8503478954141921 0.7758890655384851 0.9621957703666987 0.7336864327972610 0.883757673441154 0.8063733903577534 1.0 
logKH_CH4 0.2629225679744258 0.35528920717220397 0.3446502842623258 0.40024508618551824 0.273252674842069 0.369248356846134 0.358191435544325 0.4159705316860647 


==> feature_comparisons/rmsd_core2019_mofs_normalized_v3.txt <==
target combo-core2019 topology-core2019 we-core2019 geometric5-core2019 combo-core2019-normalized topology-core2019-normalized we-core2019-normalized geometric5-core2019-normalized 
CH4LPSTP 22.545089666548122 25.56365352575596 29.30088470508067 30.232668800066822 0.45631071258386907 0.5174061903995462 0.5930474341360328 0.611906665598231
CH4HPSTP 25.925942499874886 29.557934193634164 49.40732059277345 33.37806129863979 0.5247388886671773 0.5982500940955184 1.0 0.675569144373351
pure_uptake_CO2_298.00_15000 0.9934623515600446 1.199001174510904 1.1124112753805677 1.350697943301788 0.260268053733945 0.3141152773677169 0.29143038700998786 0.353856917007038 
pure_uptake_CO2_298.00_1600000 1.9655344466321807 2.2847761236896402 3.817073733434816 1.4867564306935637 0.5149322711310277 0.5985674585420363 1.0 0.389501627299114
logKH_CO2 0.7059499824129557 0.8503478954141921 0.7758890655384851 0.9965932931801383 0.708363168048485 0.853254683965135 0.778541327588726 1.0 
logKH_CH4 0.2629225679744258 0.35528920717220397 0.3446502842623258 0.4351303415113777 0.263821329898215 0.356503710795076 0.345828420300265 0.436617770246951


==> feature_comparisons/rmsd_core2019_mofs_normalized_v4.txt <==
target combo-core2019 topology-core2019 we-core2019 geometric-core2019 geometric-topology-core2019 geometric-topology-we-core2019 combo-core2019-normalized topology-core2019-normalized we-core2019-normalized geometric-core2019-normalized geometric-topology-core2019-normalized geometric-topology-we-core2019-normalized 
pure_uptake_CO2_298.00_15000 0.9934623515600446 1.1961151967501467 1.1200359068556662 1.350697943301788 1.1831068919725547 0.9867080946168029 0.25185804674149104 0.30323367227580206 0.28394639750367356 0.3424227855273456 0.299935866146 0.2501457383100304 
pure_uptake_CO2_298.00_1600000 2.074417915300165 2.3490218380771246 3.944532900232255 1.4867564306935637 1.159633793736033 1.1128519837016806 0.5258969738034186 0.5955133085437857 1.0 0.3769157130381706 0.2939850732814913 0.2821251620530673 
logKH_CO2 0.7059499824129557 0.8503478954141921 0.8083798595904238 0.9965932931801383 0.8274964003300004 0.7004276948252999 0.7083631680484853 0.853254683965135 0.8111431866161534 1.0 0.8303250744237419 0.7028220033372176 
logKH_CH4 0.2629225679744258 0.35528920717220397 0.3446502842623258 0.4351303415113777 0.3165131709524871 0.2591782584696275 0.26382132989821505 0.35650371079507553 0.34582842030026467 0.43661777024695075 0.31759512442883364 0.2600642210249954 
CH4LPSTP 22.545089666548122 25.56365352575596 29.30088470508067 30.232668800066822 23.335318064601697 20.572114315281027 0.45631071258386907 0.5174061903995462 0.5930474341360328 0.6119066655982311 0.47230486868407173 0.416377857946217 
CH4HPSTP 25.925942499874886 29.557934193634164 49.40732059277345 33.37806129863979 23.900747130932853 22.613717823970426 0.5247388886671773 0.5982500940955184 1.0 0.6755691443733507 0.4837491052779067 0.45769974069951924 


==> feature_comparisons/rmsd_core2019_mofs_normalized_v5.txt <==
target combo-core2019 topology-core2019 we-core2019 geometric-core2019 geometric-topology-core2019 geometric-topology-we-core2019 combo-core2019-normalized topology-core2019-normalized we-core2019-normalized geometric-core2019-normalized geometric-topology-core2019-normalized geometric-topology-we-core2019-normalized 
pure_uptake_CO2_298.00_15000 0.9934623515600446 1.1961151967501467 1.1124112753805677 1.350697943301788 1.1831068919725547 0.9867080946168029 0.26026805373394546 0.3133592066281137 0.2914303870099877 0.35385691700703786 0.30995128063924726 0.25849856815024314 
pure_uptake_CO2_298.00_1600000 1.9655344466321807 2.2847761236896402 3.817073733434816 1.4867564306935637 1.0953880793485486 1.0039685150336963 0.5149322711310275 0.5985674585420362 1.0 0.38950162729911336 0.2869706366302902 0.2630204667621836 
logKH_CO2 0.7059499824129557 0.8503478954141921 0.7758890655384851 0.9965932931801383 0.8274964003300004 0.7004276948252999 0.7083631680484853 0.853254683965135 0.7785413275887257 1.0 0.8303250744237419 0.7028220033372176 
logKH_CH4 0.2629225679744258 0.35528920717220397 0.3446502842623258 0.4351303415113777 0.3165131709524871 0.2591782584696275 0.26382132989821505 0.35650371079507553 0.34582842030026467 0.43661777024695075 0.31759512442883364 0.2600642210249954 
CH4LPSTP 22.545089666548122 25.56365352575596 29.30088470508067 30.232668800066822 23.335318064601697 20.572114315281027 0.45631071258386907 0.5174061903995462 0.5930474341360328 0.6119066655982311 0.47230486868407173 0.416377857946217 
CH4HPSTP 25.925942499874886 29.557934193634164 49.40732059277345 33.37806129863979 23.900747130932853 22.613717823970426 0.5247388886671773 0.5982500940955184 1.0 0.6755691443733507 0.4837491052779067 0.45769974069951924 


==> feature_comparisons/rmsd_core_mofid_normalized.txt <==
target combo-core topology-core we-core geometric-core geometric-topology-core geometric-topology-we-core combo-core-normalized topology-core-normalized we-core-normalized geometric-core-normalized geometric-topology-core-normalized geometric-topology-we-core-normalized 
pure_uptake_CO2_298.00_15000 0.7948623926541472 0.880855044681078 0.9402044131133095 1.2481517990127526 0.8601623878680937 0.7726891840879421 0.18771186489987832 0.20801958259899078 0.22203531756393774 0.2947590728106886 0.20313287864117938 0.1824755191257648 
pure_uptake_CO2_298.00_1600000 2.051481527903586 2.2052892216331195 4.234481358320693 1.5114500600717353 1.1325593494610104 1.2045080731317486 0.4844705536068674 0.5207932294470393 1.0 0.35693865013758025 0.2674611726027671 0.28445232631970574 
logKH_CO2 0.6019933017207665 0.7312545186783463 0.6873560443746115 0.9041668462081865 0.7225939052133975 0.5864934317340113 0.6657989111692734 0.8087605973886519 0.7602092990438473 1.0 0.7991820406197669 0.6486562012239163 
logKH_CH4 0.23930820170000847 0.29869917378536637 0.3547658998727485 0.3412619615299306 0.2657973113520424 0.2312039284621941 0.26467261291828786 0.3303584676191392 0.3923677376145053 0.3774325092333171 0.29396931823669403 0.25570936319087156 
CH4LPSTP 20.191155926329238 21.9895291396744 29.577094206112726 27.14821156888531 20.20051323411638 18.880214520697958 0.4064308507941558 0.44263057892325136 0.5953618309952166 0.5464704827074139 0.40661920546681285 0.38004271171108195 
CH4HPSTP 24.567665420647394 25.665907263977022 49.67919115115454 32.064645727058085 20.298570955911824 20.279365996884625 0.4945262765228504 0.516632953742858 1.0 0.6454341341729535 0.40859302427350586 0.40820644473019635 


==> feature_comparisons/rmsd_core_mofid_normalized_4targets.txt <==
target combo-core topology-core we-core geometric-core geometric-topology-core geometric-topology-we-core combo-core-normalized topology-core-normalized we-core-normalized geometric-core-normalized geometric-topology-core-normalized geometric-topology-we-core-normalized 
logKH_CO2 0.6019933017207665 0.7312545186783463 0.6873560443746115 0.9041668462081865 0.7225939052133975 0.5864934317340113 0.6657989111692734 0.8087605973886519 0.7602092990438473 1.0 0.7991820406197669 0.6486562012239163 
logKH_CH4 0.23930820170000847 0.29869917378536637 0.3547658998727485 0.3412619615299306 0.2657973113520424 0.2312039284621941 0.26467261291828786 0.3303584676191392 0.3923677376145053 0.3774325092333171 0.29396931823669403 0.25570936319087156 
CH4LPSTP 20.191155926329238 21.9895291396744 29.577094206112726 27.14821156888531 20.20051323411638 18.880214520697958 0.4064308507941558 0.44263057892325136 0.5953618309952166 0.5464704827074139 0.40661920546681285 0.38004271171108195 
CH4HPSTP 24.567665420647394 25.665907263977022 49.67919115115454 32.064645727058085 20.298570955911824 20.279365996884625 0.4945262765228504 0.516632953742858 1.0 0.6454341341729535 0.40859302427350586 0.40820644473019635 


==> feature_comparisons/rmsd_hmofs_co2_mofs.txt <==
target combo topology we geometric 
0.01 0.07745157405330266 0.09663128343551251 0.1396679179191025 0.12930943013297766 
0.05 0.17171050930999018 0.25471473948997714 0.41508006253693674 0.2918675152202077 
0.1 0.2376791716463147 0.3463491119350777 0.6174503767793071 0.3929426863640191 
0.5 0.41632185085039036 0.6499300948656176 1.3663566894156387 0.7979969882983372 
2.5 0.6805436013375921 1.1501123773098747 2.525508386519165 1.3725375348755857 


==> feature_comparisons/rmsd_hmofs_co2_mofs_v2.txt <==
target combo topology we geometric geometric-topology geometric-topology-we 
0.01 0.07745157405330266 0.09663128343551251 0.1396679179191025 0.12930943013297766 0.09571599294939714 0.09051213209816057 
0.05 0.17171050930999018 0.25471473948997714 0.41508006253693674 0.2918675152202077 0.240208089232664 0.16196312849876981 
0.1 0.2376791716463147 0.3463491119350777 0.6174503767793071 0.3929426863640191 0.33534727877057446 0.2210982141059094 
0.5 0.41632185085039036 0.6499300948656176 1.3663566894156387 0.7979969882983372 0.6155947115900111 0.38597637857824396 
2.5 0.6805436013375921 1.1501123773098747 2.525508386519165 1.3725375348755857 1.0057271893448927 0.6341302225178094 


==> feature_comparisons/spearman_bw20k_mofs.txt <==
target combo_bw20k topology_bw20k we_bw20k geometric5_bw20k 
pure_CO2_kH 0.6111500560558416 0.7377722763988325 0.47573487907653816 0.7813126864221096 
pure_CO2_widomHOA 0.8904847157051108 0.8414129808532452 0.7120601797246542 0.8761344191121553 
pure_uptake_CO2_298.00_15000 0.8505371122032296 0.8284143751035937 0.6552916847077496 0.8202522115630528 
pure_uptake_CO2_298.00_1600000 0.9558119944529985 0.9166154861538713 0.7453139133747816 0.975607140517638 
logKH_CO2 0.8689638674995814 0.8280148716772571 0.6877235006914534 0.8218604008724838 
pure_methane_kH 0.785636661926848 0.7029854723553246 0.5969496844008173 0.7350590179315799 
pure_methane_widomHOA 0.929214184303546 0.9284431927089644 0.6877390571481222 0.9417240599310149 
pure_uptake_methane_298.00_580000 0.8707003336750834 0.6259886989971747 0.7569416508994469 0.802164785104185 
pure_uptake_methane_298.00_6500000 0.9629665462416365 0.9105754721438679 0.7632296532851135 0.9847418521854628 
logKH_CH4 0.8284990002388729 0.724599245497407 0.6449593749793562 0.7519102632447582 
CH4DC 0.940177165044291 0.9315411948852986 0.6868899654272522 0.9642317935579484 
CH4HPSTP 0.8946741391685349 0.8413963473490867 0.6610351892017785 0.9019629454907364 
CH4LPSTP 0.860472323440758 0.829619172404793 0.5593764255077927 0.8523703744122325 


==> feature_comparisons/spearman_bw20k_mofs_ch4.txt <==
target combo_bw20k topology_bw20k we_bw20k geometric5_bw20k
CH4LPSTP 0.860472323440758 0.829619172404793 0.5593764255077927 0.8523703744122325
CH4HPSTP 0.8946741391685349 0.8413963473490867 0.6610351892017785 0.9019629454907364


==> feature_comparisons/spearman_core2019_mofs.txt <==
target combo_core2019 topology_core2019 we_core2019 geometric5_core2019 
pure_CO2_kH 0.35755835727531143 0.24755896939627692 0.39453348410200223 0.32016301725124335 
pure_CO2_widomHOA 0.7585209940691559 0.5218965924198594 0.7148260941926083 0.5984130326032582 
pure_uptake_CO2_298.00_15000 0.7049770412297702 0.4275696824630979 0.6601592998733231 0.5082378175594544 
pure_uptake_CO2_298.00_1600000 0.8727774281037302 0.8155742831169321 0.6675265838993295 0.9415170309823266 
logKH_CO2 0.7131169420272571 0.4254262523137721 0.6768203779795587 0.4843130215547249 
pure_methane_kH 0.5541197827984197 0.2053148845044582 0.5177639312366592 0.4920611030569362 
pure_methane_widomHOA 0.8089302361102801 0.716157335845011 0.6250263164444065 0.7849781340107342 
pure_uptake_methane_298.00_580000 0.857317246008733 0.5960438660109664 0.759018036088627 0.8450513543297329 
pure_uptake_methane_298.00_6500000 0.8832652083163021 0.788941833418871 0.689286280435875 0.9533134258283564 
logKH_CH4 0.7682041959448689 0.3964600925278541 0.6993428390518213 0.6639136810703844 
CH4DC 0.837397020849255 0.8261552420986188 0.6205757151530498 0.881376026655398 
CH4HPSTP 0.8513742112862059 0.8090337881152223 0.66883677651545 0.8832796773199193 
CH4LPSTP 0.732159826546914 0.5270799592582648 0.6132966927022312 0.6902139501241293 


==> feature_comparisons/spearman_core2019_mofs_ch4.txt <==
target combo_core2019 topology_core2019 we_core2019 geometric5_core2019 
CH4LPSTP 0.732159826546914 0.5270799592582648 0.6132966927022312 0.6902139501241293
CH4HPSTP 0.8513742112862059 0.8090337881152223 0.66883677651545 0.8832796773199193


==> feature_comparisons/spearman_hmofs_co2_mofs.txt <==
target combo topology we 
0.01 0.9150925869411173 0.8248462001621154 0.23586967366402523 
0.05 0.924808827717792 0.8318743310484892 0.19051271448865187 
0.1 0.9269551226603494 0.839562036882226 0.17592379887060597 
0.5 0.9328148721363585 0.8521543277506145 0.12602696566023602 
2.5 0.9323403987249621 0.818265914122779 0.3201540491260508 


==> feature_importances/combo_bw20k_pure_uptake_CO2_298.00_15000_restrictedpi_2d.txt <==
0 0 0.0
1 0 0.0
2 0 8.435171850147879e-08
3 0 7.395053898951202e-07
4 0 4.670248285551937e-06
5 0 5.170054186547396e-06
6 0 1.1949875200837196e-05
7 0 7.86689916421604e-06
8 0 1.6779233887187588e-05
9 0 2.1641122565712823e-05
10 0 4.571671190403489e-05
11 0 3.271745843710478e-05
12 0 6.0922223129287396e-05
13 0 1.4889764954225872e-05
14 0 4.774239019914199e-05
15 0 1.9736258376319535e-05
16 0 0.0003567898768390986
17 0 3.1254757809990035e-05
18 0 5.1291709444933736e-05
19 0 2.8196206796521594e-05
20 0 3.787113964413429e-05
21 0 5.5542755298971625e-05
22 0 4.9194299736413e-05
23 0 0.0002111598319069346
24 0 0.00011636816203540051
25 0 8.368568697610513e-05
26 0 2.744315791854477e-05
27 0 4.091237213555969e-05
28 0 3.312920851813035e-05
29 0 2.3700512971405242e-05
30 0 2.775731577701636e-05
31 0 3.354037320417358e-05
32 0 3.9110865463756206e-05
33 0 9.217659298520981e-05
34 0 0.0001532944038402215
35 0 0.00345798389661875
36 0 0.0009786530335810716
37 0 0.0005679061023676469
38 0 4.5289276723009646e-05
39 0 6.612007322972748e-05
40 0 2.2410880994441266e-05
41 0 5.8817498144673205e-05
42 0 4.1511691468391594e-05
43 0 2.867908736069727e-05
44 0 2.0867930682922874e-05
45 0 1.3406930993544059e-05
46 0 2.7711948203759325e-05
47 0 1.945560677502169e-05
48 0 1.0902755239591564e-05
49 0 3.794797146335465e-05

0 1 0.0
1 1 0.0
2 1 2.1344968141969355e-07
3 1 1.2354765119122768e-06
4 1 6.399760070628729e-06
5 1 9.318542540161026e-06
6 1 1.2302598464523012e-05
7 1 3.307238957592362e-06
8 1 7.807206113293559e-06
9 1 1.0426885133291477e-05
10 1 1.7113955186893316e-05
11 1 2.154857243765802e-05
12 1 2.806795343680274e-05
13 1 8.40257112363013e-06
14 1 7.02501324112398e-06
15 1 1.476854799477359e-06
16 1 0.00016192759112414136
17 1 2.2498610667783316e-05
18 1 1.2564507230547373e-05
19 1 1.0303076356217081e-05
20 1 3.337447063692855e-05
21 1 1.864840824621757e-05
22 1 5.1750976444537515e-05
23 1 0.0001327908766257801
24 1 4.492506950947705e-05
25 1 7.202483902646238e-05
26 1 2.8512325343317032e-05
27 1 5.228076838631617e-05
28 1 2.420677741480243e-05
29 1 3.21963173866347e-05
30 1 2.429522461103826e-05
31 1 2.3337138595760144e-05
32 1 3.27491674957143e-05
33 1 3.936359209410984e-05
34 1 9.919825491302605e-05
35 1 0.0020848268020307423
36 1 0.0005780279749822408
37 1 0.00015156871948789297
38 1 2.3268945478428335e-05
39 1 1.9816067163942503e-05
40 1 3.425757983698833e-05
41 1 1.906732679476521e-05
42 1 2.1359151590367493e-05
43 1 2.9143727236127565e-05
44 1 3.6125728957981396e-06
45 1 6.550610513904976e-06
46 1 1.5131777173170762e-05
47 1 1.590873026672837e-05
48 1 1.0826002382288283e-05
49 1 7.599449195895407e-05

0 2 0.0
1 2 0.0
2 2 3.1387521807886505e-08
3 2 9.647866282300794e-07
4 2 1.557001744125026e-06
5 2 7.681912378565277e-06
6 2 1.1101735790117244e-05
7 2 1.4213138068889964e-05
8 2 2.2237796352809485e-05
9 2 5.391249154970357e-06
10 2 1.1833956307787253e-05
11 2 1.8559455755026004e-05
12 2 3.5233663562056674e-05
13 2 1.0296079243644135e-05
14 2 1.5788669640459255e-05
15 2 1.3727535368233187e-05
16 2 0.00020045997864089141
17 2 1.2530655605740161e-05
18 2 1.0558532439126894e-05
19 2 6.541880181346334e-06
20 2 2.0022877246919853e-05
21 2 5.43262559665906e-05
22 2 2.2360966843708575e-05
23 2 0.00010404491857446764
24 2 0.00010495567439111812
25 2 5.6152502908432984e-05
26 2 3.755946128074046e-05
27 2 2.4751568236351396e-05
28 2 2.054198271482325e-05
29 2 2.869685603319508e-05
30 2 1.9130535142720486e-05
31 2 2.2339895806629122e-05
32 2 3.1081651431972787e-05
33 2 1.9028290939986883e-05
34 2 8.971536409357269e-05
35 2 0.0048197647218497595
36 2 0.0003460230888599002
37 2 9.331331307428394e-05
38 2 1.536759371792483e-05
39 2 1.8976924707744813e-05
40 2 2.9366111298167242e-05
41 2 2.2654166655929112e-05
42 2 3.0202021294154167e-05
43 2 1.695561960485219e-05
44 2 1.3833959952309017e-05
45 2 1.572196865302676e-05
46 2 1.4490869526788125e-05
47 2 3.13562881184162e-05
48 2 1.0093703809334783e-05
49 2 1.4857464275447284e-05

0 3 0.0
1 3 0.0
2 3 5.209582327686342e-07
3 3 2.3263533243425543e-07
4 3 1.1687021832213252e-06
5 3 6.074609396089985e-06
6 3 6.873174700793554e-06
7 3 1.657424973665757e-05
8 3 4.837864467578668e-06
9 3 2.0848886421593985e-05
10 3 1.605992074065919e-05
11 3 1.7510670213191657e-05
12 3 4.258499826334746e-06
13 3 6.409297464802078e-06
14 3 2.8217684649757726e-05
15 3 1.82108839120743e-05
16 3 0.00020473571773680564
17 3 4.37108047162386e-05
18 3 2.8208744880982218e-05
19 3 9.223586527688302e-06
20 3 8.861171922251262e-06
21 3 1.6650274288832436e-05
22 3 2.3806091101995063e-05
23 3 9.023497336611616e-05
24 3 0.00018259011099963833
25 3 9.383775432880912e-05
26 3 3.412508703770678e-05
27 3 4.276573901428314e-05
28 3 2.760560285833183e-05
29 3 1.7203227981895645e-05
30 3 3.401577041254741e-05
31 3 1.3552527322802621e-05
32 3 2.0263259539399055e-05
33 3 2.57604588944683e-05
34 3 7.757313028778997e-05
35 3 0.004121441128321371
36 3 0.000410926332107376
37 3 0.00025782143753007536
38 3 6.32486784262437e-05
39 3 1.6910578823330767e-05
40 3 1.3461630883513833e-05
41 3 2.5195625549469234e-05
42 3 3.362293080274715e-05
43 3 3.4986300140462634e-05
44 3 9.999466486279142e-06
45 3 8.612568246247623e-06
46 3 1.7426413796833643e-05
47 3 1.3475094573283687e-05
48 3 1.0221868734054394e-05
49 3 4.082225041659011e-05

0 4 0.0
1 4 0.0
2 4 4.1730219596096805e-09
3 4 4.601599760833816e-07
4 4 3.6378377410296505e-06
5 4 2.337580294800259e-06
6 4 5.366290693688631e-06
7 4 1.1013812779514996e-05
8 4 7.667773840290381e-06
9 4 4.658157463758009e-06
10 4 9.943441370059329e-06
11 4 3.906836767610183e-05
12 4 2.4619009096930416e-05
13 4 1.5208456590829236e-05
14 4 4.098803948930779e-06
15 4 8.33147969073339e-06
16 4 0.0006100102058018731
17 4 1.3432764638592031e-05
18 4 9.47811386378198e-06
19 4 5.384917015587186e-06
20 4 3.4681745980289485e-05
21 4 2.9269220173991947e-05
22 4 4.086426081107136e-05
23 4 7.162448444820223e-05
24 4 0.00013475620477256903
25 4 5.3175334047982646e-05
26 4 3.4705972343039426e-05
27 4 3.594618122590652e-05
28 4 1.710981944845902e-05
29 4 2.9217050456983445e-05
30 4 1.4361164035389493e-05
31 4 1.23630920778353e-05
32 4 4.454867782367964e-05
33 4 4.787063967344985e-05
34 4 0.0001294582984985875
35 4 0.0062319668758388826
36 4 0.00016752101935993603
37 4 0.00021217341183719858
38 4 2.945823183151038e-05
39 4 4.163900498111347e-05
40 4 1.341278523507338e-05
41 4 2.2687104957960486e-05
42 4 3.600257775913123e-05
43 4 3.0067774657072134e-05
44 4 1.609855407187195e-05
45 4 7.373627563697247e-06
46 4 1.4236222329934377e-05
47 4 2.099835052913506e-05
48 4 4.613332560093381e-06
49 4 4.951428123604509e-05

0 5 0.0
1 5 0.0
2 5 1.4729922007984457e-06
3 5 2.7054128820425956e-07
4 5 2.5887121911029854e-06
5 5 8.34453435188474e-06
6 5 2.7993071527859044e-06
7 5 9.636551234613733e-06
8 5 7.986289269261006e-06
9 5 1.0786299490404103e-05
10 5 1.0553126160597128e-05
11 5 6.653960743422139e-06
12 5 8.629832475148842e-06
13 5 1.033763061665377e-05
14 5 3.3777110527930624e-05
15 5 5.270524978016922e-06
16 5 0.0006999599111287806
17 5 2.6411047149924e-05
18 5 1.5499772183481567e-05
19 5 3.312098366817366e-05
20 5 1.5126277229063294e-05
21 5 4.406602087785946e-05
22 5 3.734715218526155e-05
23 5 8.963458135728796e-05
24 5 0.00019169924162555974
25 5 0.00011773944162503012
26 5 7.716634596121885e-05
27 5 2.9752909081741433e-05
28 5 2.6314141141995277e-05
29 5 2.8855901843014432e-05
30 5 2.5322051053662467e-05
31 5 2.492794534760114e-05
32 5 3.546602559849037e-05
33 5 5.865112262794059e-05
34 5 0.00023871594846052588
35 5 0.0016093098408160361
36 5 0.00040044084653251684
37 5 0.00016871772710430467
38 5 4.604729360947351e-05
39 5 2.2053074917676162e-05
40 5 1.4794763499107101e-05
41 5 6.10544350015359e-05
42 5 6.376389407133409e-05
43 5 1.546889523241802e-05
44 5 1.8500012461065636e-05
45 5 8.61223626348755e-06
46 5 2.4924882685900287e-05
47 5 2.2188220363458443e-05
48 5 3.382420745073502e-05
49 5 3.457601398418189e-05

0 6 0.0
1 6 0.0
2 6 8.205821151877896e-07
3 6 6.926504120308386e-07
4 6 8.403591994000093e-07
5 6 2.343867792264324e-06
6 6 8.879742936036551e-06
7 6 4.977110733821478e-06
8 6 1.3464345965010146e-05
9 6 9.417762540567126e-06
10 6 2.1443953683226263e-05
11 6 7.037678320663299e-06
12 6 1.4151351194871289e-05
13 6 1.5758755418094564e-05
14 6 3.0285358076459997e-06
15 6 7.2614829972755e-06
16 6 0.0001565007235192346
17 6 1.4666905010241462e-05
18 6 1.6596324018527126e-05
19 6 3.81753520252938e-05
20 6 2.636913381502509e-05
21 6 4.3496541281555864e-05
22 6 4.028541838204165e-05
23 6 9.86164054985973e-05
24 6 0.00019200885176408772
25 6 0.00016956011646491735
26 6 5.412378582893033e-05
27 6 8.984381576661867e-05
28 6 4.6533793425306226e-05
29 6 3.1734247349223824e-05
30 6 2.2391512396582185e-05
31 6 2.487745217653231e-05
32 6 3.684282590814086e-05
33 6 6.192651816120808e-05
34 6 0.00016816108134610236
35 6 0.0008806844440034141
36 6 0.00042131226725264283
37 6 0.0003533233416866846
38 6 7.58111543193909e-05
39 6 2.835834072322668e-05
40 6 3.335020160487802e-05
41 6 6.285077671209099e-05
42 6 2.8295908994281263e-05
43 6 3.216545063367587e-05
44 6 3.5577928419267574e-05
45 6 2.4599515739445707e-05
46 6 1.3200693708094295e-05
47 6 2.413251739476166e-05
48 6 3.065790414110191e-05
49 6 6.245115906339115e-05

0 7 0.0
1 7 0.0
2 7 2.1965002059748333e-07
3 7 1.5505567555567693e-07
4 7 8.168942776158939e-07
5 7 1.0698650377550062e-05
6 7 2.634806039974778e-06
7 7 2.1939368022039792e-05
8 7 7.434222339452691e-06
9 7 9.807727768326105e-06
10 7 7.221001520583485e-06
11 7 1.401205382967821e-05
12 7 7.295147272291497e-05
13 7 2.3437136704186622e-05
14 7 1.1444466887060982e-05
15 7 9.752764076922275e-06
16 7 0.00017062855263788444
17 7 8.035757294943123e-05
18 7 3.3023712608202284e-05
19 7 3.1577798658557324e-05
20 7 3.0663000593347475e-05
21 7 5.666350815543451e-05
22 7 4.746104303092087e-05
23 7 0.00011487792015532415
24 7 0.00035912578962399354
25 7 0.0002460113475262435
26 7 9.32227209884492e-05
27 7 9.985965124234367e-05
28 7 6.58994235768199e-05
29 7 3.6784930875029e-05
30 7 6.733218391471859e-05
31 7 2.3340788058464835e-05
32 7 4.387822005908452e-05
33 7 9.798653122817504e-05
34 7 0.00023086539487950018
35 7 0.000229685999236892
36 7 0.0001301964976488793
37 7 0.00017296533400672112
38 7 5.6559679036626364e-05
39 7 4.161349882986532e-05
40 7 3.648713035693343e-05
41 7 5.80239534710153e-05
42 7 5.17906563207036e-05
43 7 3.216890940824311e-05
44 7 1.896520840709868e-05
45 7 9.272645371933099e-06
46 7 1.5372182175029915e-05
47 7 2.062660445842447e-05
48 7 3.3758145386604764e-05
49 7 0.00013764458200882338

0 8 0.0
1 8 3.376514729162816e-07
2 8 9.648652303065765e-07
3 8 4.2862675806918347e-07
4 8 3.010225387174016e-06
5 8 3.733583449097423e-06
6 8 3.6776452433932317e-06
7 8 9.85568305484858e-06
8 8 6.431968320704279e-06
9 8 7.024258641783096e-06
10 8 9.460488942025979e-06
11 8 2.0670899047285577e-05
12 8 9.726067881115449e-06
13 8 2.6582237913621323e-05
14 8 1.5422233606026188e-05
15 8 9.378294399179862e-06
16 8 1.0314263819689286e-05
17 8 8.38134826802626e-06
18 8 1.2068480470038496e-05
19 8 1.3671471936540372e-05
20 8 1.6807083720557664e-05
21 8 3.726033942803771e-05
22 8 6.343114923874351e-05
23 8 0.00019464122139938337
24 8 0.00045281521905346267
25 8 0.00024919895637776806
26 8 0.00017165709688846736
27 8 0.00021723688893243322
28 8 5.260811535291305e-05
29 8 2.4576730449447296e-05
30 8 5.347127697324139e-05
31 8 5.897910673343357e-05
32 8 6.870773044173583e-05
33 8 9.878685461477858e-05
34 8 0.0006318887920177004
35 8 0.0003582925739828997
36 8 0.00012839630050727168
37 8 0.00021422083638082112
38 8 7.55599322983162e-05
39 8 7.379872385637496e-05
40 8 2.900064505949323e-05
41 8 5.541671841064772e-05
42 8 9.525122131744435e-05
43 8 6.515947248549668e-05
44 8 6.551207701500769e-05
45 8 1.9350452795858065e-05
46 8 2.0404340950271627e-05
47 8 1.8225740394074445e-05
48 8 3.7269491174911384e-05
49 8 8.713347580996038e-05

0 9 0.0
1 9 0.0
2 9 1.1729515439129508e-07
3 9 7.088681309376506e-07
4 9 3.481300428717008e-07
5 9 2.0397807568973814e-06
6 9 1.1874831320234387e-05
7 9 1.4874426917707273e-05
8 9 4.880305252768696e-06
9 9 1.830161463040982e-05
10 9 9.216063471928872e-06
11 9 1.7775596456997405e-05
12 9 2.5527036190487437e-05
13 9 3.422172600813813e-05
14 9 1.8653412616326034e-05
15 9 1.7366562475499306e-05
16 9 4.967456569469346e-06
17 9 3.0320214155846534e-05
18 9 2.2924303590014557e-05
19 9 1.359802535482186e-05
20 9 5.0276677723249256e-05
21 9 5.421516158544843e-05
22 9 4.791906048573891e-05
23 9 0.0006596073688874192
24 9 0.0012720643177916867
25 9 0.00027274880402668254
26 9 0.00034324821334360243
27 9 0.000169265706277825
28 9 5.61741719469943e-05
29 9 4.2681015680480955e-05
30 9 7.03498858158962e-05
31 9 4.716529130035844e-05
32 9 8.623276319078749e-05
33 9 9.257026114787863e-05
34 9 0.0003007266941294665
35 9 0.00019144859755481657
36 9 0.00015134366054987873
37 9 0.00016292064875214168
38 9 7.426660718983327e-05
39 9 3.12486649100609e-05
40 9 3.8056614780424386e-05
41 9 5.7401019387712276e-05
42 9 4.925038660765995e-05
43 9 7.157909166093554e-05
44 9 5.685712352464754e-05
45 9 6.017269985619904e-05
46 9 3.631431653857758e-05
47 9 2.8452262013821695e-05
48 9 5.87206381234773e-05
49 9 2.3677565685007602e-05

0 10 0.0
1 10 1.2704782788773722e-07
2 10 2.1424408777607638e-07
3 10 2.0178098367613613e-07
4 10 4.428471353341425e-07
5 10 2.974644684945139e-06
6 10 5.817852975932278e-06
7 10 4.443427796798728e-06
8 10 9.724120783826153e-06
9 10 1.7021407781857196e-05
10 10 1.9517506405126616e-05
11 10 4.810922210560355e-05
12 10 3.398005440365996e-05
13 10 6.579043245417849e-06
14 10 3.292057558178836e-05
15 10 1.1697576507201801e-05
16 10 3.0793292618088886e-05
17 10 3.0206088574944717e-05
18 10 5.658444508054803e-05
19 10 4.372729673395588e-05
20 10 3.901545354303569e-05
21 10 4.50193164110611e-05
22 10 0.00016551259224253196
23 10 0.0006642695574130335
24 10 0.0018368766465339803
25 10 0.0002840306113597768
26 10 0.00021419904101545545
27 10 0.0001563612679170904
28 10 7.336493895828556e-05
29 10 4.610727093937878e-05
30 10 5.231372076604387e-05
31 10 5.9627836787634617e-05
32 10 8.137744859054607e-05
33 10 0.00019135059595206058
34 10 0.00013437918265527834
35 10 0.00019518401231842457
36 10 0.00014498186336372166
37 10 5.716873315385944e-05
38 10 0.00010023867383701857
39 10 6.96928260056976e-05
40 10 3.855734210452497e-05
41 10 4.418727162705447e-05
42 10 6.734402010451415e-05
43 10 4.973132574128995e-05
44 10 3.004753946607137e-05
45 10 2.0085583387038112e-05
46 10 1.0127017246199565e-05
47 10 8.763638320931577e-05
48 10 6.939195941972558e-05
49 10 0.00019357701712528527

0 11 0.0
1 11 0.0
2 11 1.5396551544616355e-08
3 11 2.940159767213884e-06
4 11 9.871886840055234e-07
5 11 1.2558536717952734e-06
6 11 5.680534954393511e-06
7 11 7.0321066478209385e-06
8 11 4.305994631748416e-06
9 11 8.227740748144758e-06
10 11 1.6945991014066858e-05
11 11 1.7517503867219878e-05
12 11 4.214661086837618e-05
13 11 7.034403312952431e-05
14 11 1.9982106874847625e-05
15 11 8.628150530443832e-05
16 11 1.7410184725575417e-05
17 11 4.669429162175999e-05
18 11 1.731161218755199e-05
19 11 1.8436120032258043e-05
20 11 4.983884790724246e-05
21 11 5.506494319872759e-05
22 11 0.0003692139974110071
23 11 0.002535785037435013
24 11 0.0020599892715594064
25 11 0.00021322680613692526
26 11 0.0001311962974509263
27 11 5.570010572667617e-05
28 11 2.9144051832562718e-05
29 11 4.9824490796228395e-05
30 11 7.811325948334847e-05
31 11 6.0545740554750874e-05
32 11 0.00010800271513482113
33 11 0.0001489574886914281
34 11 0.0001660049536996406
35 11 8.651396389147101e-05
36 11 0.00011397762013888393
37 11 9.138979121854473e-05
38 11 4.957812894762356e-05
39 11 3.725525515586115e-05
40 11 2.4894330044867496e-05
41 11 5.4225156332200444e-05
42 11 0.00013420387206388286
43 11 4.788490979374188e-05
44 11 1.8338993591555423e-05
45 11 2.144439540983209e-05
46 11 3.986294381867268e-05
47 11 2.8734606423343778e-05
48 11 3.9726085679865606e-05
49 11 7.07617505024554e-05

0 12 0.0
1 12 0.0
2 12 1.0873089780854773e-07
3 12 1.0869831543333856e-06
4 12 2.6070849300146595e-07
5 12 3.7090271628954964e-06
6 12 1.1425970015954914e-06
7 12 4.116115784890244e-06
8 12 9.649826063538736e-06
9 12 8.303191490854237e-06
10 12 1.2278396202110216e-05
11 12 3.485231828603564e-05
12 12 5.310765620184682e-05
13 12 5.75880613411708e-05
14 12 1.0744763278692613e-05
15 12 4.55704394211908e-05
16 12 5.600267067600966e-05
17 12 8.196069283501936e-05
18 12 7.586215014706812e-05
19 12 3.333287960755534e-05
20 12 8.109363485781982e-05
21 12 6.583734047386777e-05
22 12 0.0004200283454583174
23 12 0.0020286887215548196
24 12 0.0011630791388669234
25 12 0.0001158129864760905
26 12 7.031952343774153e-05
27 12 8.15670829596706e-05
28 12 4.9444629446514865e-05
29 12 2.476417590374903e-05
30 12 4.107621859999187e-05
31 12 7.599266040367454e-05
32 12 0.00016230544832910926
33 12 0.00027675639160813315
34 12 0.00013560880777026648
35 12 9.889846269663723e-05
36 12 6.053373433259747e-05
37 12 5.264763732088944e-05
38 12 3.016293739349746e-05
39 12 5.748487128809158e-05
40 12 4.8814569986686576e-05
41 12 2.9490089891263572e-05
42 12 7.355239077245296e-05
43 12 3.094173485170177e-05
44 12 1.9102559215124956e-05
45 12 4.212735783735354e-05
46 12 3.2743941546591684e-05
47 12 4.6762894261242026e-05
48 12 2.722995175307778e-05
49 12 0.00013265251166156924

0 13 0.0
1 13 0.0
2 13 9.689608923452764e-07
3 13 8.542945913994369e-08
4 13 2.8942971190205732e-08
5 13 3.009956017213792e-07
6 13 5.084975914639584e-06
7 13 6.374813256258858e-06
8 13 6.067278094409964e-06
9 13 8.717738922436649e-06
10 13 1.5667868224508995e-05
11 13 7.1825172136249756e-06
12 13 5.871308424904025e-05
13 13 5.511450522704065e-05
14 13 1.7223423835180844e-05
15 13 1.4035724317789038e-05
16 13 2.2807591305168034e-05
17 13 2.6033864229405253e-05
18 13 4.390411001156308e-05
19 13 3.379513331948498e-05
20 13 8.189022515164897e-05
21 13 3.770643726855717e-05
22 13 0.0005252537081456955
23 13 0.0010049113550185283
24 13 0.00018282090350815527
25 13 9.598493818420075e-05
26 13 3.245237211132396e-05
27 13 6.929219497508149e-05
28 13 1.9090155466239978e-05
29 13 3.605854816785469e-05
30 13 6.140942379626503e-05
31 13 9.923057030389585e-05
32 13 0.00016322574436119418
33 13 0.00030215199752692544
34 13 0.001060712658870798
35 13 9.534956959689278e-05
36 13 4.98032131265479e-05
37 13 6.967077395077063e-05
38 13 4.319669808521882e-05
39 13 3.495453321582614e-05
40 13 3.946517992041814e-05
41 13 6.0324295204963224e-05
42 13 5.09415787361546e-05
43 13 3.9957133888520656e-05
44 13 2.612214325113206e-05
45 13 2.5968609507125533e-05
46 13 4.9954018441646955e-05
47 13 3.7598610412272264e-05
48 13 0.0004553187746309947
49 13 0.00025266656400706834

0 14 0.0
1 14 0.0
2 14 1.628899334507431e-08
3 14 2.7368237871226026e-07
4 14 2.715600879035578e-07
5 14 2.421713712036277e-07
6 14 5.400835523238524e-07
7 14 4.6866448949609866e-06
8 14 1.123998012914512e-05
9 14 5.8835577648689774e-06
10 14 8.112708304576744e-06
11 14 1.0849685839075447e-05
12 14 6.272130343087378e-05
13 14 4.467963823229616e-05
14 14 2.8582229852310506e-05
15 14 3.380596928125472e-05
16 14 2.9377683167980367e-05
17 14 2.757000686691991e-05
18 14 2.8821456016055223e-05
19 14 4.377250622084053e-05
20 14 6.707460118345847e-05
21 14 7.889600270257365e-05
22 14 0.00040371396389404546
23 14 0.00048112878786881906
24 14 5.80530251022966e-05
25 14 8.906192582876914e-05
26 14 8.131976483437693e-05
27 14 8.239537610001723e-05
28 14 4.3095513256640266e-05
29 14 5.364592280420634e-05
30 14 6.369059373554187e-05
31 14 8.7701759766767e-05
32 14 0.00021908000231767922
33 14 0.00020149845987049142
34 14 0.028971361918450705
35 14 0.0009295211300567319
36 14 7.89143902527117e-05
37 14 6.795963546576446e-05
38 14 5.311132350390961e-05
39 14 7.242185782961186e-05
40 14 3.718401946868295e-05
41 14 5.616816658972557e-05
42 14 2.5883657139316533e-05
43 14 4.166621469626132e-05
44 14 2.1421939425102803e-05
45 14 1.7240838106380152e-05
46 14 4.075081623555421e-05
47 14 8.785201274776524e-05
48 14 0.0001541704022561274
49 14 0.0003812264658772455

0 15 0.0
1 15 0.0
2 15 0.0
3 15 1.5307985365320686e-07
4 15 4.3630396023152447e-07
5 15 1.8099175782629745e-07
6 15 7.673010591596901e-07
7 15 4.617806225662889e-06
8 15 5.520658759971974e-06
9 15 1.874947169399219e-05
10 15 8.927483738725452e-06
11 15 1.22161664569869e-05
12 15 2.2507372348082688e-05
13 15 3.3946819344662873e-05
14 15 2.131081581101501e-05
15 15 3.038803712344335e-05
16 15 5.5338891375780944e-05
17 15 3.2581408588530765e-05
18 15 2.430993640917336e-05
19 15 5.7534896259696655e-05
20 15 0.0001919552155855197
21 15 0.00012013961999689578
22 15 0.000244783834523053
23 15 0.0002175466053834293
24 15 7.053807149015304e-05
25 15 0.00013571173085189466
26 15 8.977805805867101e-05
27 15 1.864926054356813e-05
28 15 5.143742175308407e-05
29 15 4.0678570912145635e-05
30 15 6.375320886005594e-05
31 15 0.00012765300997994597
32 15 0.00010700988180104892
33 15 0.0001376874886136976
34 15 0.1000178221812107
35 15 0.02245703462911026
36 15 5.733327792195631e-05
37 15 7.468375851237414e-05
38 15 4.364475423244346e-05
39 15 4.2567008268978656e-05
40 15 7.122444063021188e-05
41 15 4.143730752801934e-05
42 15 2.6976361153293e-05
43 15 2.3859088652565266e-05
44 15 2.6674064337645555e-05
45 15 2.6838825053891888e-05
46 15 5.968441767263758e-05
47 15 8.983844312960045e-05
48 15 0.00020139557980084041
49 15 0.0010390851912248239

0 16 0.0
1 16 0.0
2 16 0.0
3 16 6.370698016478842e-08
4 16 4.7530291100049795e-07
5 16 7.932369978858017e-07
6 16 6.547632595430176e-07
7 16 3.3080787056596797e-06
8 16 9.24295594051798e-06
9 16 1.0084101812185273e-05
10 16 7.155656532752165e-06
11 16 2.5815690093833978e-05
12 16 1.4716067184521223e-05
13 16 6.188540359661935e-05
14 16 3.392351301378138e-05
15 16 3.138216881844869e-05
16 16 2.1880315706321814e-05
17 16 4.877369810815853e-05
18 16 4.4103518646987575e-05
19 16 7.283574076770375e-05
20 16 0.00022716656785995424
21 16 8.99809954324513e-05
22 16 9.108137457507814e-05
23 16 9.401172717138278e-05
24 16 6.821387141462616e-05
25 16 7.261512489835618e-05
26 16 5.750157323099594e-05
27 16 3.728549694894825e-05
28 16 3.342587844613478e-05
29 16 3.9868155730413325e-05
30 16 7.63000199050959e-05
31 16 8.936092763445953e-05
32 16 0.00010501407743241219
33 16 8.527733149900895e-05
34 16 0.13806941328594155
35 16 0.03520830215122592
36 16 4.940708438016266e-05
37 16 7.953289626819699e-05
38 16 4.309123373885458e-05
39 16 6.404724989999263e-05
40 16 4.728700185172482e-05
41 16 2.684918081941526e-05
42 16 3.073627427255424e-05
43 16 3.739809274277257e-05
44 16 3.1028085846226336e-05
45 16 6.364215930315754e-05
46 16 6.245065078724007e-05
47 16 4.530309314416861e-05
48 16 0.0006244956805400611
49 16 0.0035942702555351994

0 17 0.0
1 17 0.0
2 17 0.0
3 17 5.069703054403459e-07
4 17 2.201981302983803e-06
5 17 1.0558863260487674e-06
6 17 1.1516309031435955e-06
7 17 2.8256967169820753e-06
8 17 1.8873738130844413e-06
9 17 4.606281265084808e-06
10 17 1.0991419938439432e-05
11 17 4.976028821640659e-06
12 17 6.8649238298628e-05
13 17 3.838079394871263e-05
14 17 2.8586782535441692e-05
15 17 9.407592943083376e-06
16 17 3.912529798990443e-05
17 17 1.3109357182869478e-05
18 17 3.3536135543879884e-05
19 17 7.494438967246429e-05
20 17 0.0001642315807593977
21 17 0.00011454564965793286
22 17 8.253978680212927e-05
23 17 0.0001125706085048049
24 17 9.622724860434314e-05
25 17 4.853723925371601e-05
26 17 5.821558491046748e-05
27 17 4.09795268829725e-05
28 17 2.7316970285330384e-05
29 17 6.693537054513148e-05
30 17 5.485726481372515e-05
31 17 0.00010132021313296923
32 17 0.00010339594907705177
33 17 0.0001224703389154029
34 17 0.048297364018453436
35 17 0.011294375946778538
36 17 6.062075111125323e-05
37 17 3.398187632222935e-05
38 17 3.6490995542959733e-05
39 17 4.947381422139487e-05
40 17 4.855202624917535e-05
41 17 3.17585439808975e-05
42 17 3.143025250420154e-05
43 17 8.916050055316824e-05
44 17 1.7722111006727103e-05
45 17 5.90792285152235e-05
46 17 9.060905479112856e-05
47 17 7.865951888505541e-05
48 17 0.0018628017251921425
49 17 0.0030832703414881654

0 18 0.0
1 18 0.0
2 18 0.0
3 18 8.601162783083173e-09
4 18 3.338909826384403e-07
5 18 2.644668407143473e-06
6 18 3.7150912677765796e-07
7 18 1.5825084692512344e-06
8 18 3.6996488194200257e-06
9 18 1.0652384705826152e-05
10 18 1.0523074926285192e-05
11 18 1.4943820323176724e-05
12 18 3.202478012152682e-05
13 18 2.891306395278507e-05
14 18 2.5367168905593243e-05
15 18 2.1549541845236675e-05
16 18 1.695440668149884e-05
17 18 2.512606080096817e-05
18 18 6.663625859792796e-05
19 18 6.186568605287269e-05
20 18 0.0004935191250859982
21 18 7.366963832058742e-05
22 18 6.712529864721791e-05
23 18 9.816758239632333e-05
24 18 5.8712920537807584e-05
25 18 4.364801200812934e-05
26 18 2.4978236312529726e-05
27 18 2.6112679794385453e-05
28 18 2.8639077113558064e-05
29 18 5.533931649583659e-05
30 18 6.954938498620221e-05
31 18 0.00010186321251669521
32 18 8.147840322485606e-05
33 18 0.00018805787729847626
34 18 0.005731273135833829
35 18 0.0009186656679967203
36 18 4.908067624793373e-05
37 18 3.622760522774203e-05
38 18 5.287509690572379e-05
39 18 9.816799817833005e-05
40 18 2.921566912488174e-05
41 18 3.174754110672039e-05
42 18 2.753638322402162e-05
43 18 5.7923860460088666e-05
44 18 1.8552219101720123e-05
45 18 3.3041498705667275e-05
46 18 8.036644190123037e-05
47 18 0.00010628253993251737
48 18 0.0009063481209420323
49 18 0.002062720643675816

0 19 0.0
1 19 0.0
2 19 0.0
3 19 0.0
4 19 3.330767377095597e-08
5 19 3.61162559720662e-07
6 19 2.129076907829917e-06
7 19 1.0470589765433276e-07
8 19 1.0298997946816036e-06
9 19 2.289373079359538e-06
10 19 7.1895846027629255e-06
11 19 9.790892950815139e-06
12 19 2.160705998965847e-05
13 19 6.225123403832654e-05
14 19 1.962779509751576e-05
15 19 1.5068562005522507e-05
16 19 1.1803646486877302e-05
17 19 6.859935490090429e-05
18 19 5.688231212459633e-05
19 19 0.00015630695013119778
20 19 0.00021926410132552904
21 19 0.0001025500161773065
22 19 6.567201874229593e-05
23 19 0.0001011631689794995
24 19 8.43559399353061e-05
25 19 2.2230252002570543e-05
26 19 4.2442192753628825e-05
27 19 2.1584464135878523e-05
28 19 2.4087651005446106e-05
29 19 4.2677398095122864e-05
30 19 6.292883798925449e-05
31 19 6.32818154512361e-05
32 19 9.051550401481584e-05
33 19 0.00017315215363854566
34 19 0.004237091071423211
35 19 0.008647463077056173
36 19 0.00016370561901059524
37 19 3.427004660499684e-05
38 19 3.6538428527084025e-05
39 19 0.00015644542812809386
40 19 7.81342673469429e-05
41 19 8.100653048840586e-05
42 19 4.526596795873145e-05
43 19 3.498131266758535e-05
44 19 6.59571748743785e-05
45 19 6.42401744535507e-05
46 19 6.296286255743306e-05
47 19 0.000137198479926612
48 19 0.00029107283128245663
49 19 0.0005136847331939728

0 20 0.0
1 20 0.0
2 20 0.0
3 20 0.0
4 20 6.467055698516077e-08
5 20 2.286585005353135e-07
6 20 3.272583813813757e-07
7 20 1.280023260794362e-07
8 20 2.0734376778082637e-07
9 20 6.30902138602997e-07
10 20 5.863851001031097e-06
11 20 1.3144487882717299e-05
12 20 2.5923106644894425e-05
13 20 3.6957464065526606e-05
14 20 2.2638476680817945e-05
15 20 2.4551861108139573e-05
16 20 2.6965262704315448e-05
17 20 5.604731215450145e-05
18 20 7.580953399303672e-05
19 20 0.00023371179628100142
20 20 0.00017148548623363832
21 20 8.292675115295685e-05
22 20 0.00011518505408024617
23 20 8.792651826755645e-05
24 20 2.1200421498770386e-05
25 20 2.4824734328714804e-05
26 20 2.0830636099376404e-05
27 20 3.0585991270000754e-05
28 20 3.2019987888976195e-05
29 20 3.858268776741927e-05
30 20 4.915847304719525e-05
31 20 5.664342846657769e-05
32 20 6.49851073605558e-05
33 20 0.00013493177862547461
34 20 0.0009117055663014356
35 20 0.0023342976781830743
36 20 0.001437581634392771
37 20 8.573155725006429e-05
38 20 0.007673980544903196
39 20 0.000657169848180652
40 20 0.00017349843920214572
41 20 0.00016879060428749075
42 20 2.7213803517795166e-05
43 20 6.362417844978292e-05
44 20 0.00032855831569973416
45 20 1.945779590709812e-05
46 20 0.00010266837275405699
47 20 0.00020648380870628966
48 20 0.0004375286307771007
49 20 0.00021432329480841844

0 21 0.0
1 21 0.0
2 21 0.0
3 21 0.0
4 21 0.0
5 21 1.5929632894494056e-08
6 21 9.32302888474318e-07
7 21 2.161467859433448e-07
8 21 2.24716805207388e-06
9 21 1.69703638655303e-06
10 21 1.651215312402746e-06
11 21 1.2711457965463272e-05
12 21 9.436211342705842e-06
13 21 4.2586157732558536e-05
14 21 2.8471733123465044e-05
15 21 2.4047197027712998e-05
16 21 2.9277011426043835e-05
17 21 3.40676316304744e-05
18 21 4.423465754307375e-05
19 21 8.109993480986984e-05
20 21 0.0001548991527726259
21 21 6.31225674651583e-05
22 21 3.7465298367884423e-05
23 21 3.109556975099548e-05
24 21 1.4026877564974623e-05
25 21 1.7400386840735334e-05
26 21 1.8420794140419748e-05
27 21 2.506370298965194e-05
28 21 3.823500334573298e-05
29 21 3.283241407845889e-05
30 21 4.0499419427008654e-05
31 21 3.614555643296185e-05
32 21 6.678929828320819e-05
33 21 5.694690948814178e-05
34 21 0.00016010589197752639
35 21 6.430121009238364e-05
36 21 0.00026500800479622495
37 21 0.0006767174091763524
38 21 0.00109299418204395
39 21 0.0018294321460814763
40 21 0.00041097001198282964
41 21 5.557452970700679e-05
42 21 5.565094237714722e-05
43 21 0.00012686525725443874
44 21 0.0001730932240589728
45 21 0.00012374785255549515
46 21 0.0001943827223149477
47 21 0.0002689818159829365
48 21 0.0003257136970440122
49 21 0.0001651443128298007

0 22 0.0
1 22 0.0
2 22 0.0
3 22 0.0
4 22 0.0
5 22 1.5748538524973734e-09
6 22 1.4582927981621115e-07
7 22 1.1685093414472823e-06
8 22 5.490187668948762e-07
9 22 5.819823022083108e-07
10 22 1.864743513089457e-06
11 22 6.3009137190405555e-06
12 22 6.553850548824318e-06
13 22 1.657559932783694e-05
14 22 3.042305850071845e-05
15 22 1.06747083098734e-05
16 22 1.5247167654610933e-05
17 22 3.744446353130066e-05
18 22 6.480993514315614e-05
19 22 7.547372296389706e-05
20 22 2.4794766492815053e-05
21 22 1.8226442975733244e-05
22 22 3.3874473865361915e-05
23 22 2.742431523359701e-05
24 22 8.872701140595069e-06
25 22 1.0733990470538825e-05
26 22 1.0501150724010651e-05
27 22 1.9627204223952298e-05
28 22 2.179177560821399e-05
29 22 1.7803200142207426e-05
30 22 4.013194507276428e-05
31 22 4.47360303320055e-05
32 22 4.2256436757277354e-05
33 22 8.563429337657842e-05
34 22 6.233852945605564e-05
35 22 9.364634007429786e-05
36 22 4.305349558168261e-05
37 22 6.871299650681853e-05
38 22 0.00040836730954055316
39 22 0.0004955808791174769
40 22 0.002043249776724258
41 22 4.824909413171365e-05
42 22 0.00013520863620253762
43 22 2.175105021293176e-05
44 22 0.0002529290265224731
45 22 7.351125999950742e-05
46 22 6.529467386315266e-05
47 22 0.0001774403769605313
48 22 8.917907352118787e-05
49 22 7.260547470289131e-05

0 23 0.0
1 23 0.0
2 23 0.0
3 23 0.0
4 23 0.0
5 23 6.031208658262554e-08
6 23 7.947889657667479e-08
7 23 1.2975551136888772e-08
8 23 3.085990526059482e-07
9 23 2.77446788198857e-06
10 23 3.5348952336453394e-06
11 23 2.49698597257949e-06
12 23 3.822773028815224e-06
13 23 2.0871883814746646e-05
14 23 4.688194446629765e-06
15 23 2.5217432742205432e-06
16 23 7.488243511700496e-06
17 23 1.1358952167230917e-05
18 23 2.0546380406589566e-05
19 23 2.2532595587068596e-05
20 23 4.971205084463503e-05
21 23 4.836509505710202e-06
22 23 4.209067285372936e-05
23 23 1.0688806746989332e-05
24 23 9.120857595198954e-06
25 23 1.008878196546563e-05
26 23 1.0123963134775878e-05
27 23 1.1911919419973513e-05
28 23 2.1081070648930045e-05
29 23 2.1708233624235557e-05
30 23 2.4767348926734086e-05
31 23 3.506040000559688e-05
32 23 4.2631249436694714e-05
33 23 6.458527704211485e-05
34 23 0.00018832259266292445
35 23 4.782432429119085e-05
36 23 4.1195095016653584e-05
37 23 4.78106762951319e-05
38 23 2.3905573850421343e-05
39 23 0.00011283261503521005
40 23 0.00014711849398810672
41 23 7.201657108374266e-05
42 23 0.00010223261170093567
43 23 2.4577706147047393e-05
44 23 2.677510246318915e-05
45 23 6.639132329793958e-05
46 23 0.00013336530072023532
47 23 0.000299058734566694
48 23 0.00011765995820838619
49 23 5.157913820082654e-05

0 24 0.0
1 24 0.0
2 24 0.0
3 24 0.0
4 24 0.0
5 24 0.0
6 24 6.244626893291848e-08
7 24 1.3584846070467343e-07
8 24 1.1703978804651988e-07
9 24 2.736850032598816e-07
10 24 9.206322438801393e-07
11 24 1.6636012373703181e-06
12 24 1.7249649999230306e-05
13 24 7.827290227139574e-06
14 24 3.2568525574126057e-06
15 24 1.8456077341292835e-06
16 24 1.1039629352404107e-05
17 24 1.88580055093732e-05
18 24 2.710505980387954e-05
19 24 1.4281662221960681e-05
20 24 1.2205366531095937e-05
21 24 4.275543659113833e-05
22 24 1.7751027932451677e-05
23 24 4.852619724665256e-06
24 24 3.4057058093499572e-06
25 24 7.256019068224328e-06
26 24 1.282741388971246e-05
27 24 2.0290011542836433e-05
28 24 3.0471568277668615e-05
29 24 4.2594840989673414e-05
30 24 4.916799310109149e-05
31 24 2.523544899206734e-05
32 24 6.041411082872688e-05
33 24 0.00014570000680533295
34 24 0.00016181909654940682
35 24 4.7610357291386825e-05
36 24 4.02254140371897e-05
37 24 1.485887524679566e-05
38 24 6.619411583201916e-05
39 24 3.8256344155272634e-05
40 24 4.0975457567789004e-05
41 24 4.39087133903472e-05
42 24 1.4794929513905503e-05
43 24 2.108588141058314e-05
44 24 1.9728656062205625e-05
45 24 4.9759089724157184e-05
46 24 0.00017903143030014866
47 24 0.00012902106964719065
48 24 0.0001236684716093025
49 24 4.89476920397036e-05

0 25 0.0
1 25 0.0
2 25 0.0
3 25 0.0
4 25 0.0
5 25 0.0
6 25 2.963111763366801e-08
7 25 4.1860896831100284e-07
8 25 7.314742413818391e-08
9 25 5.766598646792767e-07
10 25 1.0200229075285729e-07
11 25 2.429683270176336e-06
12 25 1.3647969808154773e-06
13 25 1.3769206171317596e-07
14 25 1.4393291804088883e-06
15 25 3.15861282208524e-06
16 25 1.6369036623310297e-06
17 25 4.9382589895781466e-06
18 25 8.516595301487382e-06
19 25 2.701870295005903e-05
20 25 3.0430170721037444e-05
21 25 1.3988339186364885e-05
22 25 3.2501437909511543e-06
23 25 8.517311070498182e-06
24 25 2.9937582032767944e-06
25 25 4.327742874048463e-06
26 25 1.742305099871663e-05
27 25 1.2789854705899603e-05
28 25 3.174667972866602e-05
29 25 1.4486473312670654e-05
30 25 5.111435786062657e-05
31 25 4.0442813202089234e-05
32 25 0.00016243891472468306
33 25 0.00015098301347541335
34 25 7.21810650359872e-05
35 25 4.1393140141752574e-05
36 25 2.7455997464883728e-05
37 25 1.159037275436375e-05
38 25 1.8045572942033722e-05
39 25 1.650056252799263e-05
40 25 1.6434065803413573e-05
41 25 1.9352893818893178e-05
42 25 1.322436193111335e-05
43 25 6.133892459822633e-06
44 25 1.3840709490672025e-05
45 25 1.2707797987333781e-05
46 25 1.929374962429323e-05
47 25 7.425335388112103e-05
48 25 6.715373490654081e-05
49 25 6.641552907626507e-05

0 26 0.0
1 26 0.0
2 26 0.0
3 26 0.0
4 26 0.0
5 26 0.0
6 26 0.0
7 26 0.0
8 26 1.013974891799301e-07
9 26 1.246904859288503e-06
10 26 3.4121946675634145e-07
11 26 8.641493093541258e-07
12 26 5.2106601456325573e-08
13 26 7.235302957487239e-07
14 26 9.424953815579576e-07
15 26 1.449157771478041e-07
16 26 5.314114100044468e-06
17 26 8.238683390539485e-07
18 26 1.752946092990303e-05
19 26 3.541498741189322e-05
20 26 2.197312374513063e-05
21 26 1.8218978956093758e-05
22 26 2.1774434089023302e-06
23 26 3.6252857604269057e-06
24 26 6.215801152273359e-06
25 26 5.1432265863190865e-06
26 26 1.1483931709587005e-05
27 26 1.5150162029542665e-05
28 26 1.051096861762344e-05
29 26 1.0456745240233666e-05
30 26 2.04640223571991e-05
31 26 3.389581355745879e-05
32 26 0.0007207484865181516
33 26 7.858832564221683e-05
34 26 2.3236341833348678e-05
35 26 1.5951430053059733e-05
36 26 1.9856471799485165e-05
37 26 1.3852476225591875e-05
38 26 8.238824757271542e-06
39 26 8.477906095998073e-06
40 26 9.87023836811749e-06
41 26 1.3140738833189537e-05
42 26 3.0530837783483294e-05
43 26 4.07864083634461e-05
44 26 1.6459291935032984e-05
45 26 1.7991000924804637e-05
46 26 4.687037498318083e-05
47 26 2.7523754769243142e-05
48 26 6.323130858393925e-05
49 26 7.774686259668532e-05

0 27 0.0
1 27 0.0
2 27 0.0
3 27 0.0
4 27 0.0
5 27 0.0
6 27 0.0
7 27 0.0
8 27 0.0
9 27 0.0
10 27 4.212431950172901e-08
11 27 3.9245663246080987e-07
12 27 3.36364752774585e-08
13 27 3.095673699551498e-07
14 27 3.5699952401897386e-07
15 27 1.5290584951323347e-08
16 27 1.6061857625176222e-06
17 27 1.6768760007094207e-07
18 27 2.4401365966916204e-05
19 27 4.8163890243757164e-05
20 27 2.3508652986217038e-05
21 27 3.201086275899519e-05
22 27 4.494286256018812e-06
23 27 2.7113086875702214e-06
24 27 1.403130546605437e-06
25 27 4.54459431188108e-06
26 27 5.513080582803927e-06
27 27 1.8921775621410977e-05
28 27 7.220779742482424e-06
29 27 1.3568457966589647e-05
30 27 2.013528330278381e-05
31 27 5.1270718764926655e-05
32 27 0.0009275273890821333
33 27 0.00014298894969409773
34 27 2.209156191910638e-05
35 27 1.3813646140069825e-05
36 27 1.6949387639261917e-05
37 27 1.8359728699269103e-05
38 27 4.3607957078165e-06
39 27 1.2567587478109493e-05
40 27 1.5070142138784276e-05
41 27 1.4226133822605989e-05
42 27 1.7063894459134868e-05
43 27 7.086942794429361e-06
44 27 3.246359060934328e-06
45 27 3.2541293674949644e-06
46 27 1.5660421598075592e-05
47 27 1.6257787219913832e-05
48 27 2.8966740395445762e-05
49 27 3.874443099529017e-05

0 28 0.0
1 28 0.0
2 28 0.0
3 28 0.0
4 28 0.0
5 28 0.0
6 28 0.0
7 28 0.0
8 28 0.0
9 28 0.0
10 28 0.0
11 28 2.294178765092861e-08
12 28 0.0
13 28 1.0533102967247316e-06
14 28 3.151569267273147e-09
15 28 4.8178535231504466e-08
16 28 6.481366677247978e-07
17 28 1.1741071367970078e-06
18 28 2.9716142357904658e-05
19 28 2.7786312006725728e-05
20 28 1.4078727705688714e-05
21 28 1.293279469786605e-06
22 28 3.1188697208501345e-06
23 28 5.461506756541344e-06
24 28 7.014070704293661e-06
25 28 5.588753456091875e-06
26 28 2.00397759036428e-05
27 28 8.889607330496289e-06
28 28 1.4980213679428781e-05
29 28 8.199208828063353e-06
30 28 2.3117002316252004e-05
31 28 4.373361819701541e-05
32 28 0.0001731807408344949
33 28 5.782752249721979e-05
34 28 1.1147220659418719e-05
35 28 1.9436646425768323e-05
36 28 1.60680318836195e-05
37 28 9.195729094556646e-06
38 28 8.819014394871784e-06
39 28 3.2295650869151528e-06
40 28 3.609237718715486e-06
41 28 1.5513436502522233e-05
42 28 3.4874327114955575e-06
43 28 1.938108592140874e-05
44 28 3.5907683727979365e-05
45 28 8.476702569225165e-06
46 28 5.788415735130982e-06
47 28 2.813477479594001e-06
48 28 3.235863085052839e-05
49 28 0.0001043808459995723

0 29 0.0
1 29 0.0
2 29 0.0
3 29 0.0
4 29 0.0
5 29 0.0
6 29 0.0
7 29 0.0
8 29 0.0
9 29 0.0
10 29 0.0
11 29 0.0
12 29 0.0
13 29 8.650989948845049e-08
14 29 7.004842062182933e-08
15 29 4.836312136219056e-07
16 29 1.2100812239238286e-06
17 29 1.134205442752648e-06
18 29 1.533768443858963e-05
19 29 2.6003593423244214e-05
20 29 2.572866873631179e-06
21 29 8.814883872918866e-07
22 29 1.9708174292786512e-06
23 29 1.9615373074836746e-06
24 29 2.4407412985600606e-06
25 29 7.649763131018305e-06
26 29 2.2215114510282676e-06
27 29 1.7597962529799894e-05
28 29 2.456180645893906e-05
29 29 1.8584270403501074e-05
30 29 3.4969095854925414e-05
31 29 6.697293441558098e-05
32 29 3.9120818331063616e-05
33 29 2.930770713711252e-05
34 29 5.616587520554226e-06
35 29 1.2223686945075847e-05
36 29 7.590488703098862e-06
37 29 5.740399567621501e-06
38 29 1.9226881271521485e-05
39 29 8.460489387255144e-06
40 29 3.5284067979110334e-06
41 29 1.3425681478344451e-05
42 29 1.9853157238380407e-06
43 29 2.6433971195907117e-06
44 29 2.1735559023866024e-05
45 29 1.3811821877575083e-05
46 29 6.202369715147018e-06
47 29 9.70112189688506e-06
48 29 3.036055721134127e-05
49 29 0.00011342260370636897

0 30 0.0
1 30 0.0
2 30 0.0
3 30 0.0
4 30 0.0
5 30 0.0
6 30 0.0
7 30 0.0
8 30 0.0
9 30 0.0
10 30 0.0
11 30 0.0
12 30 0.0
13 30 3.8448370222012385e-10
14 30 1.7199211509642926e-07
15 30 6.633014314485564e-07
16 30 7.469151843217553e-07
17 30 7.322582889975529e-08
18 30 7.917678938316765e-06
19 30 1.8897819367119705e-05
20 30 1.5969191082790593e-07
21 30 5.214680244333435e-07
22 30 4.28298935465951e-06
23 30 1.388336905011488e-06
24 30 4.787696880581447e-06
25 30 5.942173749992316e-06
26 30 3.3649167399262013e-06
27 30 9.973892539028021e-06
28 30 1.1274079768430946e-05
29 30 1.7665337486323065e-05
30 30 3.896271815675166e-05
31 30 6.758578295694831e-05
32 30 2.4788879147450874e-05
33 30 2.5961039830590826e-05
34 30 2.52948893435575e-05
35 30 1.1364555548752572e-05
36 30 5.663925841492732e-06
37 30 7.367298522530583e-06
38 30 7.317947030707845e-06
39 30 1.1731125198951395e-05
40 30 1.2741878740949466e-05
41 30 6.3762512762657415e-06
42 30 2.6428468029001082e-05
43 30 5.9469259751955076e-06
44 30 7.310049437305921e-06
45 30 7.533658340498819e-06
46 30 8.897191275377923e-07
47 30 2.0795716760258967e-05
48 30 2.4315803486414396e-05
49 30 0.00012096963072414845

0 31 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 0.0
5 31 0.0
6 31 0.0
7 31 0.0
8 31 0.0
9 31 0.0
10 31 0.0
11 31 3.6053287279331046e-11
12 31 0.0
13 31 0.0
14 31 7.122958157548294e-09
15 31 2.8976379751340058e-08
16 31 4.4190204942096275e-08
17 31 8.429253616224966e-08
18 31 1.5109308970796887e-07
19 31 9.020697652372748e-07
20 31 2.1383003020990706e-06
21 31 3.342414148045252e-06
22 31 1.0712071866288259e-06
23 31 5.239175784440253e-07
24 31 3.0796267497471746e-06
25 31 4.826606042999884e-06
26 31 6.186537158517417e-06
27 31 2.8522342110167495e-05
28 31 2.1419689977031848e-05
29 31 1.976342171580507e-05
30 31 5.733807712938911e-05
31 31 0.00010693541458051946
32 31 3.0327018013002978e-05
33 31 2.470985363534918e-05
34 31 2.4744052215774448e-05
35 31 6.091893365706247e-06
36 31 3.969885127657689e-06
37 31 1.2939916291234102e-05
38 31 1.2980548418227747e-05
39 31 1.0647592553677644e-05
40 31 4.540704456358365e-06
41 31 1.0991036396693063e-05
42 31 9.328578634572956e-06
43 31 2.176640523933654e-06
44 31 4.583207298063455e-06
45 31 1.5509295691211462e-05
46 31 9.940725340287744e-06
47 31 1.4423323618200274e-05
48 31 3.044618482694101e-05
49 31 5.110653916558209e-05

0 32 0.0
1 32 0.0
2 32 0.0
3 32 0.0
4 32 0.0
5 32 0.0
6 32 0.0
7 32 0.0
8 32 0.0
9 32 0.0
10 32 0.0
11 32 0.0
12 32 0.0
13 32 0.0
14 32 1.371139847240374e-06
15 32 4.3792852774962854e-10
16 32 1.4031029220562126e-08
17 32 8.979051819968427e-08
18 32 3.898027838696757e-08
19 32 6.265159836428233e-07
20 32 1.2718477886378594e-06
21 32 7.545433497304345e-07
22 32 3.0408762569010747e-07
23 32 2.263002307473755e-06
24 32 1.9125212970430347e-06
25 32 8.886355302983958e-06
26 32 7.377891027665807e-06
27 32 1.9049888462853103e-05
28 32 2.042600003217439e-05
29 32 2.357669369896443e-05
30 32 7.568836730322554e-05
31 32 9.53647170522513e-05
32 32 2.112593526085144e-05
33 32 4.896521833588816e-05
34 32 1.8823476218005984e-05
35 32 7.5011748101852785e-06
36 32 1.1680806764557054e-05
37 32 2.2427653287005068e-06
38 32 6.438178891332955e-06
39 32 1.2302360995244523e-05
40 32 1.6257655566255896e-05
41 32 2.1928762362707757e-05
42 32 1.5581651906747855e-05
43 32 4.894076258769666e-06
44 32 9.502522401340888e-07
45 32 1.2687759755871976e-06
46 32 5.717816650855152e-06
47 32 8.021404218911744e-06
48 32 2.2642951114538036e-06
49 32 4.4536152431011595e-05

0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 0.0
5 33 0.0
6 33 0.0
7 33 0.0
8 33 0.0
9 33 0.0
10 33 0.0
11 33 0.0
12 33 1.3882034331552281e-08
13 33 1.5100523484242626e-09
14 33 2.4737302015540007e-07
15 33 3.290367172621961e-08
16 33 3.993834967813558e-08
17 33 3.0209914824081757e-07
18 33 4.842321678271055e-08
19 33 5.038932706593617e-06
20 33 5.1667908459960955e-06
21 33 2.3808371012206032e-07
22 33 1.7519137064826536e-06
23 33 4.2939537293058704e-06
24 33 1.5180886091450968e-05
25 33 1.8662250817210793e-05
26 33 1.210562836191398e-05
27 33 8.834708417666541e-06
28 33 3.316184756055454e-05
29 33 1.7534995785658275e-05
30 33 0.00014306088039727603
31 33 8.829236417739534e-05
32 33 1.723755810706073e-05
33 33 5.131286749736881e-05
34 33 1.6025058741942686e-05
35 33 3.98034203266835e-06
36 33 6.8733786366040625e-06
37 33 1.4018260759440049e-05
38 33 6.512984071832746e-06
39 33 6.230361498335862e-06
40 33 1.2266121417248886e-06
41 33 9.001525869682966e-06
42 33 1.402300255706584e-06
43 33 8.226785418066804e-06
44 33 2.700009468141519e-06
45 33 7.62989764704401e-06
46 33 7.051535041634032e-06
47 33 6.449958418210487e-06
48 33 1.4610622841346158e-05
49 33 4.1382790322242266e-05

0 34 0.0
1 34 0.0
2 34 0.0
3 34 0.0
4 34 0.0
5 34 0.0
6 34 0.0
7 34 0.0
8 34 0.0
9 34 0.0
10 34 0.0
11 34 0.0
12 34 0.0
13 34 0.0
14 34 0.0
15 34 2.7398938957225925e-08
16 34 1.3938596184190478e-08
17 34 3.0709815725519004e-07
18 34 3.4612856243651324e-08
19 34 1.003499902320143e-08
20 34 1.8868332323807124e-07
21 34 1.2266031758684203e-06
22 34 4.918934991148051e-07
23 34 2.558625477797932e-07
24 34 2.4021579109327138e-06
25 34 4.068800693590725e-05
26 34 3.160619059507834e-05
27 34 3.371320289977287e-05
28 34 2.2038003786729236e-05
29 34 8.208511616375986e-05
30 34 0.0001957072917361924
31 34 2.654227157423065e-05
32 34 2.938561437009215e-05
33 34 3.1526003352708705e-05
34 34 1.660589028423696e-05
35 34 6.457637831102171e-06
36 34 9.736701690317966e-06
37 34 1.3552662990179546e-05
38 34 1.779545592551149e-06
39 34 7.637140817682384e-06
40 34 5.151354732698783e-06
41 34 3.441304717393004e-06
42 34 3.932989479860494e-06
43 34 4.074458128950647e-06
44 34 7.206839753694544e-07
45 34 1.2219228279550765e-06
46 34 1.479470348167511e-06
47 34 7.36722194828979e-06
48 34 1.9631307217869775e-05
49 34 6.677906228663354e-06

0 35 0.0
1 35 0.0
2 35 0.0
3 35 0.0
4 35 0.0
5 35 0.0
6 35 0.0
7 35 0.0
8 35 0.0
9 35 0.0
10 35 0.0
11 35 0.0
12 35 0.0
13 35 0.0
14 35 9.809312886395478e-10
15 35 0.0
16 35 1.794960518013891e-08
17 35 3.64080039404135e-08
18 35 2.713550839499515e-07
19 35 7.607075052521367e-07
20 35 7.579275682674584e-07
21 35 1.5282244601121682e-06
22 35 1.0258431103677073e-06
23 35 2.270047349267723e-06
24 35 1.0189709591352498e-05
25 35 1.221393471917519e-05
26 35 2.2452645532373454e-05
27 35 1.6079984609264665e-05
28 35 8.102771559452727e-05
29 35 0.00011476984982689324
30 35 0.00013766251650968903
31 35 6.734316911430838e-05
32 35 3.316744891179313e-05
33 35 1.531108267088932e-05
34 35 1.111677724431874e-05
35 35 3.639877815499809e-06
36 35 6.035588374262464e-06
37 35 4.642599388836999e-06
38 35 2.086647366680995e-06
39 35 2.4502098409810263e-06
40 35 2.915422170744977e-06
41 35 2.506611042764916e-06
42 35 4.352368044885872e-06
43 35 1.728749974284955e-06
44 35 8.465918186930926e-06
45 35 2.646122769424064e-06
46 35 3.5818025979249055e-06
47 35 2.2531573002282635e-06
48 35 1.3411381345918982e-05
49 35 1.0050069896025464e-06

0 36 0.0
1 36 0.0
2 36 0.0
3 36 0.0
4 36 0.0
5 36 0.0
6 36 0.0
7 36 0.0
8 36 0.0
9 36 0.0
10 36 0.0
11 36 0.0
12 36 0.0
13 36 0.0
14 36 0.0
15 36 0.0
16 36 9.945785670582387e-09
17 36 8.84567275427279e-07
18 36 3.4858893836428207e-09
19 36 2.481990125470648e-07
20 36 1.9514421174298606e-07
21 36 1.170272294217757e-06
22 36 6.936419846071278e-07
23 36 1.1105860329761641e-06
24 36 1.5862938060072772e-06
25 36 7.579397930561905e-06
26 36 4.5245093330456175e-05
27 36 4.402399600217364e-05
28 36 7.417964056519568e-05
29 36 5.333772570626512e-05
30 36 2.595116467402367e-05
31 36 8.005305302567135e-05
32 36 1.5406391033439256e-05
33 36 2.125332166489607e-06
34 36 1.0412088813683658e-05
35 36 9.795804910289989e-06
36 36 5.028547023878256e-06
37 36 1.1101582956213033e-06
38 36 3.067530411685018e-06
39 36 3.4293897288443497e-06
40 36 2.799054482880284e-06
41 36 4.663403737044676e-06
42 36 1.5025350859188665e-06
43 36 4.86956053344101e-06
44 36 2.8041638850430216e-06
45 36 2.4779594770408906e-06
46 36 2.6221246732928475e-06
47 36 8.109197458729282e-06
48 36 2.7404127829369e-06
49 36 1.062222656867803e-06

0 37 0.0
1 37 0.0
2 37 0.0
3 37 0.0
4 37 0.0
5 37 0.0
6 37 0.0
7 37 0.0
8 37 0.0
9 37 0.0
10 37 0.0
11 37 0.0
12 37 0.0
13 37 0.0
14 37 0.0
15 37 2.4223241406433998e-08
16 37 7.096738071843184e-07
17 37 3.3796394691244864e-10
18 37 5.7918574065876704e-08
19 37 1.9092649489110456e-07
20 37 1.0969479908745071e-06
21 37 6.950246865006893e-07
22 37 1.2874502871908333e-06
23 37 5.455741842306542e-06
24 37 5.233049176702551e-06
25 37 3.853613903559565e-06
26 37 2.2112254063403275e-05
27 37 4.147209083329e-05
28 37 0.000188780979734702
29 37 6.6930448421412e-05
30 37 3.452966372719813e-05
31 37 0.00011948180455668777
32 37 2.359407618596925e-05
33 37 3.619569287701191e-05
34 37 1.0004838398764031e-05
35 37 9.169915412892061e-06
36 37 9.040925653368886e-06
37 37 2.44106744909069e-05
38 37 1.9310606775305556e-06
39 37 3.091875786919139e-06
40 37 7.278847783398386e-06
41 37 5.031806152990924e-06
42 37 6.314395829245722e-06
43 37 2.7629894741815626e-06
44 37 1.7673622601359269e-06
45 37 1.8315030294493976e-06
46 37 8.455004362519149e-07
47 37 1.923195502025061e-06
48 37 1.9360027968868775e-06
49 37 1.8491434702379997e-06

0 38 0.0
1 38 0.0
2 38 0.0
3 38 0.0
4 38 0.0
5 38 0.0
6 38 0.0
7 38 0.0
8 38 0.0
9 38 0.0
10 38 0.0
11 38 0.0
12 38 0.0
13 38 0.0
14 38 0.0
15 38 4.189644510693081e-10
16 38 3.5587921660998023e-10
17 38 5.94393909258858e-09
18 38 1.4693843165981197e-07
19 38 1.0089165599417769e-07
20 38 1.1431948599636571e-06
21 38 9.333906969927946e-07
22 38 6.462178417295421e-07
23 38 8.336684189482293e-07
24 38 3.7258860377266914e-06
25 38 1.932503482428218e-05
26 38 1.7885621171668677e-05
27 38 2.8255955691396913e-05
28 38 4.6021003901566934e-05
29 38 0.00017047587369646713
30 38 7.3373316624105e-05
31 38 7.714649689907078e-05
32 38 8.136788090465382e-06
33 38 5.923011962784131e-05
34 38 2.4746112306404183e-05
35 38 4.997230233751123e-06
36 38 3.569202812480596e-06
37 38 4.721078772329107e-06
38 38 6.18722576752747e-06
39 38 3.3035828502768407e-06
40 38 3.2078194681910647e-06
41 38 3.3030299749819416e-06
42 38 1.2670876645410548e-06
43 38 1.490307941532656e-06
44 38 4.0696911345055664e-06
45 38 3.7764067490495906e-06
46 38 5.894348010598899e-06
47 38 1.7965154438867138e-06
48 38 3.984748267641478e-07
49 38 2.3063307148458192e-06

0 39 0.0
1 39 0.0
2 39 0.0
3 39 0.0
4 39 0.0
5 39 0.0
6 39 0.0
7 39 0.0
8 39 0.0
9 39 0.0
10 39 0.0
11 39 0.0
12 39 0.0
13 39 1.2644053130701986e-08
14 39 0.0
15 39 0.0
16 39 1.6738006690739103e-09
17 39 6.481142985996666e-09
18 39 7.982385503825615e-08
19 39 1.1063455412826706e-06
20 39 3.628026346885963e-08
21 39 1.1659715078185953e-06
22 39 7.52676281840031e-07
23 39 5.370971824144124e-06
24 39 1.7308145950695168e-05
25 39 1.3510172665628726e-05
26 39 3.5270753849961214e-05
27 39 6.54516802051027e-05
28 39 0.00013598191823046673
29 39 0.00018486672344082737
30 39 4.280231003910248e-05
31 39 2.8811535909711304e-05
32 39 1.4607857783463198e-05
33 39 3.501235408342135e-05
34 39 1.5195477701794977e-05
35 39 4.39259231759014e-05
36 39 6.253054854782181e-06
37 39 1.0544520961499728e-06
38 39 2.2726328427317262e-05
39 39 4.612852637514481e-06
40 39 1.7911031124895177e-06
41 39 1.618006339122074e-07
42 39 1.217103286707931e-06
43 39 3.228104450761392e-06
44 39 3.525298050849953e-06
45 39 6.597259094839011e-07
46 39 2.3625916593839266e-07
47 39 3.7916002330461686e-07
48 39 1.370454168160515e-06
49 39 2.4616050816242772e-06

0 40 0.0
1 40 0.0
2 40 0.0
3 40 0.0
4 40 0.0
5 40 0.0
6 40 0.0
7 40 0.0
8 40 0.0
9 40 0.0
10 40 0.0
11 40 0.0
12 40 0.0
13 40 0.0
14 40 0.0
15 40 2.051248928152931e-09
16 40 0.0
17 40 8.43280178670437e-10
18 40 3.0010845654775126e-08
19 40 7.121852902903773e-10
20 40 1.5087336820385438e-07
21 40 2.1616302724203704e-08
22 40 1.3488160617979773e-06
23 40 1.0802259509268463e-06
24 40 8.299193445914741e-06
25 40 1.951935865213248e-05
26 40 2.4136094772729358e-05
27 40 8.053004155045207e-05
28 40 7.255978514214639e-05
29 40 4.3322163305970075e-05
30 40 1.6253731376243143e-05
31 40 1.7776940543744346e-05
32 40 2.2162682823812584e-05
33 40 5.5514624752634775e-05
34 40 1.7140321366406897e-05
35 40 1.0902627107802746e-05
36 40 4.366974966152943e-06
37 40 6.8376493749465595e-06
38 40 4.79520503781839e-06
39 40 6.338289438704223e-06
40 40 1.961842996028644e-06
41 40 7.510232271826397e-06
42 40 2.7025176989178097e-06
43 40 9.271424914078667e-07
44 40 4.733285600454997e-06
45 40 1.280268399876729e-06
46 40 2.768903097095022e-07
47 40 1.752312093205744e-06
48 40 1.5817568388587173e-07
49 40 4.009216373518043e-07

0 41 0.0
1 41 0.0
2 41 0.0
3 41 0.0
4 41 0.0
5 41 0.0
6 41 0.0
7 41 0.0
8 41 0.0
9 41 0.0
10 41 0.0
11 41 0.0
12 41 0.0
13 41 1.0829304696609661e-08
14 41 7.235270325655245e-07
15 41 1.0478168920289853e-06
16 41 3.2862717866248115e-09
17 41 0.0
18 41 2.3980830907894455e-08
19 41 2.517134817335414e-07
20 41 5.612033980442843e-07
21 41 8.118097050763216e-07
22 41 1.010028305570288e-06
23 41 4.6838035187369765e-06
24 41 1.3119749578085783e-05
25 41 9.52321314093334e-06
26 41 2.133541792029003e-05
27 41 2.5712243800346634e-05
28 41 2.8566446113534416e-05
29 41 3.533328486522155e-05
30 41 4.45411194670408e-05
31 41 4.085735923696719e-06
32 41 0.00017847545197115832
33 41 7.452701741699432e-05
34 41 1.9783846154308977e-05
35 41 3.4620638615150697e-06
36 41 1.3142743724574946e-05
37 41 2.355967867382542e-05
38 41 1.976680012035163e-05
39 41 3.0450254704866204e-06
40 41 6.317419711058917e-06
41 41 4.681681603580413e-07
42 41 3.529940015259536e-06
43 41 3.99957012198957e-06
44 41 3.944330044216894e-06
45 41 1.5619178351989867e-06
46 41 5.67624819157161e-07
47 41 1.77790850257743e-06
48 41 1.6770633393759159e-06
49 41 2.1200281593874728e-07

0 42 0.0
1 42 0.0
2 42 0.0
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 0.0
8 42 0.0
9 42 0.0
10 42 0.0
11 42 0.0
12 42 0.0
13 42 0.0
14 42 0.0
15 42 4.1042459311796244e-08
16 42 0.0
17 42 1.1167168962854592e-08
18 42 8.961432417497121e-08
19 42 3.9257837912522856e-07
20 42 1.8916658007586662e-07
21 42 4.172179813806444e-07
22 42 2.2255333996052925e-06
23 42 5.171255137201082e-06
24 42 8.75882605795281e-06
25 42 1.9353918640153485e-05
26 42 5.387355200312984e-06
27 42 4.4624741903572124e-05
28 42 5.650293551542815e-05
29 42 1.1738813698522516e-05
30 42 0.00014965120126894684
31 42 1.108986234226525e-05
32 42 0.0001109256778999064
33 42 0.00010063604159493163
34 42 4.9665463794129205e-06
35 42 1.7390547874375494e-05
36 42 2.934307815955858e-05
37 42 2.8260409330826027e-05
38 42 6.374323772622724e-06
39 42 8.64069648971849e-06
40 42 3.204605287046507e-06
41 42 2.4824345398977586e-06
42 42 1.4993272302085773e-06
43 42 2.6960130864898556e-06
44 42 3.1778867733448686e-07
45 42 2.972931743695293e-07
46 42 1.38560965519435e-07
47 42 2.7992301521253803e-06
48 42 5.2363081851802596e-08
49 42 1.859826732827647e-07

0 43 0.0
1 43 0.0
2 43 0.0
3 43 0.0
4 43 0.0
5 43 0.0
6 43 0.0
7 43 0.0
8 43 0.0
9 43 0.0
10 43 0.0
11 43 0.0
12 43 0.0
13 43 2.999231530720572e-08
14 43 5.0944977250040996e-08
15 43 0.0
16 43 0.0
17 43 1.0023886537864667e-06
18 43 8.553969898955785e-07
19 43 2.679216367850011e-07
20 43 1.9367467958260514e-08
21 43 1.218026129650391e-07
22 43 4.598681760097475e-07
23 43 4.449900554504653e-06
24 43 1.242897554716808e-05
25 43 1.7411091194172788e-06
26 43 4.284900678642816e-05
27 43 2.3447769060137745e-05
28 43 6.039348490781691e-06
29 43 2.103502163583584e-05
30 43 1.980467378434562e-05
31 43 5.737958449544222e-06
32 43 2.1764998316077145e-05
33 43 0.00018218939809851756
34 43 1.10729775968895e-05
35 43 5.78219794858378e-06
36 43 1.5408881907163615e-05
37 43 5.097189286117623e-07
38 43 4.2800553562448825e-06
39 43 2.4357698517707144e-05
40 43 6.2185591957180615e-06
41 43 8.428279193847529e-07
42 43 3.77861228405759e-07
43 43 1.4209573260393938e-06
44 43 2.734864021961344e-07
45 43 2.636449197513336e-07
46 43 2.2633230390573167e-07
47 43 1.0475546148189421e-07
48 43 2.744096074043135e-07
49 43 1.9224144753634414e-07

0 44 0.0
1 44 0.0
2 44 0.0
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 0.0
8 44 0.0
9 44 0.0
10 44 0.0
11 44 0.0
12 44 0.0
13 44 0.0
14 44 1.281634443567766e-08
15 44 0.0
16 44 5.321972040904537e-07
17 44 4.4815349183213545e-07
18 44 8.551893590588367e-09
19 44 2.8534092929824302e-08
20 44 1.6925554583224037e-07
21 44 5.311329341553128e-07
22 44 8.860862856648852e-07
23 44 1.8831106802527756e-06
24 44 3.010703841215952e-05
25 44 1.8195522033299703e-05
26 44 3.6348838650659415e-05
27 44 2.399492806036002e-05
28 44 1.899223179995489e-05
29 44 4.026000420455196e-05
30 44 2.166340157844875e-05
31 44 3.676809084496941e-06
32 44 1.4352410418463706e-05
33 44 5.258024818494587e-05
34 44 2.616497865237342e-05
35 44 8.347165334159595e-06
36 44 1.0170640316494433e-05
37 44 6.667153121709119e-06
38 44 2.8249139430193523e-06
39 44 6.317345740977877e-06
40 44 1.5824198521763551e-06
41 44 1.589468171501027e-06
42 44 7.908342749278154e-08
43 44 3.924834124243901e-07
44 44 4.645088088734902e-07
45 44 9.117922195136445e-08
46 44 2.6569739440142537e-09
47 44 3.771204503996336e-08
48 44 9.65681781656795e-07
49 44 2.7283393138179555e-08

0 45 0.0
1 45 0.0
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 0.0
8 45 0.0
9 45 0.0
10 45 0.0
11 45 0.0
12 45 0.0
13 45 0.0
14 45 0.0
15 45 0.0
16 45 8.317159396012111e-10
17 45 4.586967167938051e-09
18 45 1.0503689079248737e-06
19 45 3.006688181288115e-06
20 45 1.915550297996494e-06
21 45 4.80983380921638e-06
22 45 3.514146807871543e-06
23 45 1.280301711038936e-06
24 45 2.05570177914438e-05
25 45 1.0397422035106752e-06
26 45 1.091832476296585e-05
27 45 9.621529586721342e-06
28 45 1.6463414185629754e-05
29 45 3.884329168624017e-05
30 45 1.6124765561771495e-05
31 45 8.0022568470512e-06
32 45 1.3496140533959594e-05
33 45 1.2881453123435091e-05
34 45 1.4169327205477202e-05
35 45 3.471172045882912e-05
36 45 4.865200227871025e-05
37 45 7.095113415355409e-06
38 45 1.6518785050633994e-05
39 45 7.89742380910765e-07
40 45 9.471780838485548e-07
41 45 6.695725707534469e-07
42 45 5.320615795596657e-07
43 45 7.16814695616943e-07
44 45 3.9051535868528833e-07
45 45 1.2324717410927473e-07
46 45 2.47521445699758e-07
47 45 1.333914636733762e-08
48 45 3.7804289166233225e-07
49 45 7.609747018930823e-08

0 46 0.0
1 46 0.0
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 0.0
8 46 0.0
9 46 0.0
10 46 0.0
11 46 0.0
12 46 0.0
13 46 2.0681706866132195e-08
14 46 0.0
15 46 0.0
16 46 0.0
17 46 1.9314527330143554e-08
18 46 1.3905691673446836e-09
19 46 3.706512259494664e-07
20 46 0.0
21 46 2.1660431216914746e-06
22 46 1.407004266628274e-06
23 46 3.2599208415327033e-06
24 46 2.0139750743046863e-06
25 46 9.27678317080349e-06
26 46 4.6009477084127135e-06
27 46 1.780493617036779e-06
28 46 1.2359048009920746e-05
29 46 9.961379358183454e-06
30 46 1.960974039353649e-05
31 46 1.5235360700061384e-05
32 46 3.736586613175509e-05
33 46 2.2154849215070848e-05
34 46 3.250998940432184e-05
35 46 4.0275164225473095e-05
36 46 2.7469672042356407e-05
37 46 2.0023385926349402e-06
38 46 2.7013155119749467e-06
39 46 1.0017681198345543e-05
40 46 1.8045833453321085e-07
41 46 8.601446984801193e-07
42 46 4.334372282083462e-07
43 46 3.816267261995949e-07
44 46 3.4417516934468885e-08
45 46 4.83971878166474e-08
46 46 8.248211566200334e-08
47 46 1.3272483684466922e-06
48 46 1.8250954967135196e-08
49 46 1.303339891559269e-07

0 47 0.0
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 0.0
8 47 0.0
9 47 0.0
10 47 0.0
11 47 0.0
12 47 0.0
13 47 0.0
14 47 0.0
15 47 0.0
16 47 0.0
17 47 4.344871669031291e-08
18 47 0.0
19 47 1.187243858145147e-06
20 47 1.0008295959336305e-08
21 47 2.7450708355948834e-07
22 47 1.6641988474007393e-08
23 47 6.4929906359911805e-06
24 47 5.578432870433671e-06
25 47 7.24296523490058e-06
26 47 9.19113241577836e-06
27 47 1.7534899468836919e-06
28 47 2.3153880323074894e-05
29 47 1.6271428964251704e-05
30 47 1.6082583833434773e-05
31 47 1.1049555779660648e-05
32 47 2.685887958974902e-05
33 47 2.592926383935504e-05
34 47 4.90195249067409e-05
35 47 3.030280158246419e-05
36 47 1.4494235822954389e-05
37 47 4.4453791431849235e-06
38 47 7.62653753736605e-06
39 47 6.251776577229257e-06
40 47 1.5562111461887465e-06
41 47 6.258389375637874e-07
42 47 2.604127711641504e-06
43 47 1.0211042348370632e-07
44 47 9.529734803961866e-07
45 47 1.330012316035656e-06
46 47 1.7483833223862706e-07
47 47 3.180176160091013e-08
48 47 1.8690214995166613e-07
49 47 1.5229882512150993e-07

0 48 0.0
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 0.0
10 48 0.0
11 48 0.0
12 48 0.0
13 48 0.0
14 48 4.2472810734232885e-09
15 48 0.0
16 48 3.594481438447898e-07
17 48 0.0
18 48 3.984447888590439e-06
19 48 3.2152054486358016e-07
20 48 4.8521902086698856e-08
21 48 2.1126630400236774e-06
22 48 1.0138697071676001e-06
23 48 6.312090344188323e-06
24 48 1.0952395804141096e-05
25 48 2.005716526148192e-06
26 48 1.358905300441002e-05
27 48 9.180336652984735e-06
28 48 6.509025267057456e-05
29 48 3.405448816121791e-05
30 48 3.1097579706201056e-05
31 48 6.015156260558864e-06
32 48 2.8784974225952424e-05
33 48 3.1738733936804445e-05
34 48 8.540779863483721e-05
35 48 3.3017808842083825e-05
36 48 4.285412031351676e-05
37 48 1.3455322039358258e-05
38 48 2.2755672609256128e-05
39 48 1.7159158785556995e-06
40 48 2.376247923467308e-06
41 48 3.0216233922442214e-06
42 48 2.1778593174510663e-06
43 48 9.258937288277308e-07
44 48 7.040723101134181e-07
45 48 1.4097795346748706e-07
46 48 5.752626349456469e-07
47 48 2.157246930498483e-07
48 48 4.291218386500147e-07
49 48 5.308497969392799e-07

0 49 0.0
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 0.0
11 49 0.0
12 49 0.0
13 49 0.0
14 49 0.0
15 49 0.0
16 49 2.1908013680158073e-07
17 49 3.1686113841497874e-07
18 49 3.5891398290504043e-07
19 49 6.863544922114353e-08
20 49 8.600357199815605e-07
21 49 4.39556196781275e-06
22 49 6.93711814086443e-06
23 49 9.883176996392405e-06
24 49 3.7370008152386838e-06
25 49 7.331014418627093e-06
26 49 9.324916927831373e-06
27 49 1.0627044443260695e-05
28 49 2.1002993586806915e-05
29 49 7.983641074986286e-05
30 49 9.618799396170037e-05
31 49 1.6200458568956798e-05
32 49 5.166361748621786e-05
33 49 8.292919060426809e-05
34 49 4.9140793800900975e-05
35 49 6.483188080264308e-05
36 49 4.139938303265818e-05
37 49 2.7179672781660096e-05
38 49 1.0223029418397797e-05
39 49 7.837667096006957e-06
40 49 1.0538586853919753e-05
41 49 2.073836611302094e-06
42 49 1.654622227498756e-06
43 49 1.7322545665245926e-06
44 49 1.5462188135232795e-06
45 49 5.7041306721595414e-08
46 49 1.9630341485386977e-08
47 49 2.565915091960493e-09
48 49 2.654996955076281e-10
49 49 2.4338866763721973e-06



==> feature_importances/topology_0.5_restrictedpi_1d.txt <==
0 0 0.0001877228031825888
1 0 3.899425948695645e-05
2 0 0.00014255645897682395
3 0 0.00023935431433272844
4 0 0.00025036973756959894
5 0 0.00040898754030171855
6 0 0.0010512788072168215
7 0 0.0009575886584356363
8 0 0.0015177689704455979
9 0 0.0008693222731075081
10 0 0.00041829931071184933
11 0 0.00021059762739348415
12 0 0.0006665735735343272
13 0 0.0009658920031392711
14 0 0.0026560908235533326
15 0 0.0004996074120938227
16 0 0.00026100587946166406
17 0 0.0012731248464605733
18 0 0.0011300500321275704
19 0 0.00042855569331930096
20 0 0.0006894664915842854
21 0 0.00047484651848238817
22 0 0.0004326238489376079
23 0 0.00101693682166584
24 0 0.0006273514066669348
25 0 0.0007244299017296742
26 0 0.0005460574869426029
27 0 0.00025083504317629824
28 0 0.00011843490290369948
29 0 0.00022270149294143223
30 0 0.0003212892782321683
31 0 0.001372644434289018
32 0 0.0012719111148002406
33 0 0.0012870874582163925
34 0 0.0013865399084342493
35 0 0.00019322286631073785
36 0 8.469842338364945e-05
37 0 0.000114489221101294
38 0 0.0002849671663338998
39 0 5.5872360559169045e-05
40 0 0.00011250117851235309
41 0 9.599749558107788e-05
42 0 8.448424908117435e-05
43 0 0.00017039686588394081
44 0 0.00019034377094125044
45 0 7.346636061094228e-05
46 0 8.546536678227546e-05
47 0 0.00010451592612805646
48 0 4.4175661990433326e-05
49 0 0.00011752487759509758

0 1 0.000320006184683635
1 1 9.946618834839711e-05
2 1 0.00017053533558516914
3 1 0.00017522430408663887
4 1 0.00017160875237386518
5 1 0.0002920384312413573
6 1 0.00040536269856237693
7 1 0.0003635697598204863
8 1 0.00044290426898358507
9 1 0.0002983607799441079
10 1 0.00017741922230412523
11 1 0.00013981856627494043
12 1 0.00017981049584404668
13 1 0.0002719044543112503
14 1 0.0004725741142658587
15 1 0.00017839393650535067
16 1 0.0001929987313899523
17 1 0.000794503939656652
18 1 0.0008103552002186447
19 1 0.00023498338664106473
20 1 0.0002960982989521025
21 1 0.00022605073337271476
22 1 0.00016479974394434222
23 1 0.0007042833269769485
24 1 0.0007694053053880556
25 1 0.000411932911894257
26 1 0.0002364958054281609
27 1 0.00023541910570264082
28 1 0.00011104140093165792
29 1 0.00011420959484498191
30 1 0.00017984289337027404
31 1 0.0009919053372283093
32 1 0.0006131668497001429
33 1 0.0010487433479791533
34 1 0.0005980018591859047
35 1 0.00011696051969824092
36 1 8.103534269420213e-05
37 1 6.38666950006795e-05
38 1 9.982494526914642e-05
39 1 2.8370117717050342e-05
40 1 0.00012563125567813116
41 1 6.70272722071284e-05
42 1 0.00019836564826212255
43 1 6.0105247505607665e-05
44 1 8.429218064096663e-05
45 1 4.295106913667937e-05
46 1 5.329725677078324e-05
47 1 4.61560020187873e-05
48 1 2.978136169366231e-05
49 1 0.00010282147087290504

0 2 0.00027752974431420727
1 2 0.00034829575007344654
2 2 0.00038188226033005574
3 2 0.00015140339938188752
4 2 0.0001783683466629005
5 2 0.00015514296036410997
6 2 0.00012971977303391467
7 2 0.00017253710705377137
8 2 0.00030453571581389143
9 2 0.00040096815354929895
10 2 0.00021761354354371692
11 2 7.667273059200963e-05
12 2 0.0001597712575891439
13 2 0.0003425554450024375
14 2 0.00019024827397209809
15 2 0.0010302132480047336
16 2 0.0005486402637506208
17 2 0.001021817385535762
18 2 0.0008697229464652115
19 2 0.0003375381017034601
20 2 0.0006295468876940086
21 2 0.0004857534813067678
22 2 0.0012888868158400014
23 2 0.0005330922051654892
24 2 0.0015074316630416086
25 2 0.0005132120046648087
26 2 0.00012797040529374245
27 2 0.0004196220235479707
28 2 0.00014757697251243054
29 2 0.00019793059574430862
30 2 0.0001304373699701959
31 2 0.0007322833157511307
32 2 0.0005814247802934243
33 2 0.001230825706684554
34 2 0.001100862383900796
35 2 0.00023808028517137227
36 2 0.0002456387612665158
37 2 0.00010325814881020711
38 2 0.0001010023797802073
39 2 6.817416451929293e-05
40 2 3.119280739786513e-05
41 2 7.966268713978229e-05
42 2 0.00011991669395208404
43 2 7.802760496731786e-05
44 2 0.00012711895255806618
45 2 6.386220769398105e-05
46 2 3.524806448464489e-05
47 2 2.7706915896110814e-05
48 2 5.964543845484899e-05
49 2 9.38947800450786e-05

0 3 0.000633848534536053
1 3 0.00022357613037221553
2 3 0.0002762721359208712
3 3 0.00014081361160744326
4 3 0.0003144874460242283
5 3 0.0001812449252349952
6 3 0.0002961877825826909
7 3 0.0002795784370212255
8 3 0.0004647859215399002
9 3 0.00019535098724316206
10 3 0.00044409347485681186
11 3 0.0004407569288046564
12 3 0.0008156703466684608
13 3 0.0002031769913410103
14 3 0.00026151783342837575
15 3 0.0007527350287075894
16 3 0.004087566498066547
17 3 0.007245076471330907
18 3 0.001750472595096443
19 3 0.0005711436683157159
20 3 0.0007649580298370856
21 3 0.00040570680893010154
22 3 0.004973667148035353
23 3 0.005489078958284707
24 3 0.003095985457223045
25 3 0.0005871767511980868
26 3 0.0005950302938219977
27 3 0.0002319767209586888
28 3 0.00035212934136137527
29 3 0.00026284749053723835
30 3 0.0007681448796734029
31 3 0.0013388225354432337
32 3 0.0019055119043862954
33 3 0.0016149518260685902
34 3 0.0004761457531135714
35 3 0.00013105537574742486
36 3 5.9426443515675754e-05
37 3 0.00011597058129630204
38 3 6.69174183645716e-05
39 3 0.00011616401209368563
40 3 9.063492970762133e-05
41 3 0.00014513396983932556
42 3 9.204760544234334e-05
43 3 4.085960663482049e-05
44 3 0.00010358476860811182
45 3 6.264218063165829e-05
46 3 1.9813605435006912e-05
47 3 4.436862156159907e-05
48 3 1.9532222355673264e-05
49 3 0.00010233935206027833

0 4 0.0004935885204484491
1 4 0.0002476720548719537
2 4 8.168838097245517e-05
3 4 0.00010555814411235205
4 4 0.0002297955163786786
5 4 0.00021058030843266096
6 4 0.00024236576307540365
7 4 0.00048730750261199367
8 4 0.0006253729004223073
9 4 0.00019664559255101272
10 4 0.00035312516672936635
11 4 0.00047533658206513305
12 4 0.0005806937520636844
13 4 0.0004758272833302949
14 4 0.000515356973123453
15 4 0.0005877407407889177
16 4 0.0008308051935258501
17 4 0.0019272479572168884
18 4 0.0008892151299067457
19 4 0.0006267201154470282
20 4 0.0015761088658853494
21 4 0.002684046392569917
22 4 0.004524996537520545
23 4 0.0012905057703642257
24 4 0.0005165647105852345
25 4 0.0004951445454014438
26 4 0.000632179043923243
27 4 0.00047833525994483197
28 4 0.00022164752897333874
29 4 0.00027171925106310343
30 4 0.0005570060719337343
31 4 0.000690007075932884
32 4 0.000854526629122308
33 4 0.00015109637631739657
34 4 0.0003218872579010309
35 4 0.00019780930289609987
36 4 0.00013696426746379525
37 4 8.585832183548445e-05
38 4 9.994276044499907e-05
39 4 9.079886639730005e-05
40 4 7.120135477291028e-05
41 4 8.33662583526459e-05
42 4 7.308664692065116e-05
43 4 4.151734426313611e-05
44 4 6.223162244518024e-05
45 4 6.303074260178157e-05
46 4 7.722530333689031e-05
47 4 7.534927679338034e-05
48 4 0.00010571034278562665
49 4 0.00010385240199426639

0 5 0.006021234212460463
1 5 0.0017882254383480341
2 5 0.0014223953009652231
3 5 0.000602315418405366
4 5 0.00012010494495079613
5 5 0.00026805334597873473
6 5 0.00047507958862977887
7 5 0.00045500322046824603
8 5 0.0005673233357547976
9 5 0.00034148759569254663
10 5 0.00015733609464020068
11 5 0.00019795480260781644
12 5 0.0003101341628803372
13 5 0.00019711112409375643
14 5 0.0002972368611439071
15 5 0.0008610972508008863
16 5 0.0008225586862995834
17 5 0.0016035031592114034
18 5 0.0007331931302856918
19 5 0.0004752658107565726
20 5 0.0010460738639098994
21 5 0.0016486980570903146
22 5 0.0007996793767877163
23 5 0.00041180846570889663
24 5 0.0002673535358335789
25 5 0.00024950824253332465
26 5 0.000347090290351801
27 5 0.00022780900808504442
28 5 0.00015533349748035968
29 5 0.00017569173989480334
30 5 0.00019518439354153784
31 5 9.04512047538747e-05
32 5 0.00014650893632836472
33 5 0.00020270953924519507
34 5 0.00021914911642638893
35 5 5.794146955424931e-05
36 5 0.00023516142058857672
37 5 0.0003125840395394923
38 5 8.175570431693094e-05
39 5 0.0001362699493830491
40 5 6.975888824812701e-05
41 5 5.3726453617419635e-05
42 5 8.903538633710749e-05
43 5 0.00010256543353573455
44 5 4.2462633585911324e-05
45 5 1.4865821835128663e-05
46 5 7.120284666453815e-05
47 5 4.506927692587355e-05
48 5 2.9628160430700725e-05
49 5 0.00014737796902195547

0 6 0.011709679091054088
1 6 0.005582767362964361
2 6 0.0011220380594051573
3 6 0.0010434716028406886
4 6 0.002049621670014322
5 6 0.0004901811540982983
6 6 0.00015377530739293832
7 6 0.0001727507824198895
8 6 0.0002737632733935925
9 6 0.0003610225167756509
10 6 0.00031213251988540953
11 6 0.00047877063584330704
12 6 0.00027894322957257517
13 6 0.00039167788043188793
14 6 0.002069832381711999
15 6 0.004879313268228809
16 6 0.0005492128526503141
17 6 0.0008597701461240397
18 6 0.00032312059805175215
19 6 0.0009084460621062154
20 6 0.0008232556493371897
21 6 0.0005773447778036565
22 6 0.00041721356882465333
23 6 0.00023395099203431626
24 6 0.00018745213107354552
25 6 0.000221323076874309
26 6 0.0001409132661051333
27 6 0.00011923168887961982
28 6 0.0001946248154040519
29 6 0.00023828795106393678
30 6 0.00010662375704513461
31 6 0.0002173776569174434
32 6 0.00014703324328487632
33 6 0.0002466602376108591
34 6 0.00010875342395937917
35 6 0.0001822254576398605
36 6 0.0001093874529319823
37 6 0.00014370023162774056
38 6 6.924250813458134e-05
39 6 3.070566422438866e-05
40 6 0.00011182761033918166
41 6 0.0001035385854782406
42 6 5.6377973185251724e-05
43 6 9.551831572371889e-05
44 6 4.287823740372069e-05
45 6 5.811202615890261e-05
46 6 5.631329965850772e-05
47 6 4.2857183378283234e-05
48 6 0.00013419791046011002
49 6 0.0001957600824496476

0 7 0.023962865549110778
1 7 0.0029300279320335484
2 7 0.000777619853537034
3 7 0.0009938714317537685
4 7 0.0003672116131480736
5 7 0.00013520713329355947
6 7 0.00016870394055327388
7 7 0.0003199649200084455
8 7 0.0004202122374836662
9 7 0.000489028592397209
10 7 0.00038088339762923075
11 7 0.0008825857960702943
12 7 0.0007545778818492677
13 7 0.0009903635194283026
14 7 0.007905678014585487
15 7 0.016440511696424045
16 7 0.0006010222742264823
17 7 0.0002551288951233333
18 7 0.00047767072172473995
19 7 0.000451509243115108
20 7 0.0007514937487899928
21 7 0.0006697871453835012
22 7 0.0005098530900826433
23 7 0.0002382084028449288
24 7 0.00032717374846973215
25 7 0.00017210283185133774
26 7 0.00025312216680404686
27 7 0.00015466063038077906
28 7 0.00011972036696731912
29 7 0.00017162678882645102
30 7 0.00020862740723921088
31 7 0.00011955420255635244
32 7 0.0002905737125340645
33 7 0.00016303080369097064
34 7 0.00011347682819890209
35 7 3.781409576396763e-05
36 7 0.00011913191608858563
37 7 0.00020119728643515215
38 7 9.727200820318208e-05
39 7 0.00012240074798020254
40 7 8.013783112487776e-05
41 7 6.57848595067008e-05
42 7 8.981592339713409e-05
43 7 6.329991958905313e-05
44 7 6.868216111752576e-05
45 7 3.409112297874848e-05
46 7 5.560586087345968e-05
47 7 2.5654998742592926e-05
48 7 0.00010426152790616909
49 7 0.00013572223954987805

0 8 0.004176744796407216
1 8 0.0025499508526517865
2 8 0.0017863067037737234
3 8 0.00044268720527415806
4 8 4.8789354688290054e-05
5 8 0.00017633895163847912
6 8 0.00017379233485797553
7 8 0.0001955222442129299
8 8 0.0005200566059471574
9 8 0.00035666383172296856
10 8 0.00039191427587535743
11 8 0.0003783843398057345
12 8 0.00044681166672675673
13 8 0.0007254394722268197
14 8 0.0006252988837468985
15 8 0.00172310046647437
16 8 0.0007363813365353507
17 8 0.00035425352235126084
18 8 0.00031568396691961646
19 8 0.00047413812751042673
20 8 0.0005261432601552272
21 8 0.00044609598993258987
22 8 0.0008646976555402161
23 8 0.0002401142397081695
24 8 0.0006645670398673977
25 8 0.0003985950866675607
26 8 0.00011277168941461042
27 8 0.000369136089320032
28 8 0.00014240659580588594
29 8 0.00018003313922146318
30 8 0.00016916110342289717
31 8 0.00012986172425430174
32 8 0.0001789255296020641
33 8 8.208977924647299e-05
34 8 0.00011404838344988078
35 8 0.00014918904898577825
36 8 0.00011802643471775429
37 8 7.465037954004494e-05
38 8 8.939345392291202e-05
39 8 9.129645739373449e-05
40 8 4.75620268275385e-05
41 8 1.6842706130032904e-05
42 8 2.58125517317828e-05
43 8 3.892538426794291e-05
44 8 9.529073765915659e-06
45 8 8.578958631802682e-06
46 8 1.0003201342314363e-05
47 8 2.5053654027018756e-05
48 8 4.795034411024078e-05
49 8 1.8366462888448813e-05

0 9 0.005007491468418962
1 9 0.003032349382050066
2 9 0.001609050532826354
3 9 0.00028016765612133056
4 9 0.00022778889905234373
5 9 9.828315923336436e-05
6 9 0.0001523549921924245
7 9 0.00014057221577700878
8 9 0.0001443053122792394
9 9 0.0003963598428009373
10 9 0.00021875408812883245
11 9 0.000262317321989027
12 9 0.0005570577593294352
13 9 0.0006214872842495527
14 9 0.00036517570772754906
15 9 0.00046976859213787353
16 9 0.0003846418994820211
17 9 0.00021314035182689128
18 9 0.0002306644807337505
19 9 0.00019553237933913237
20 9 0.000240499038389789
21 9 0.000173926475524331
22 9 0.00027932401935306246
23 9 0.0005595673505254641
24 9 0.00014745418411976453
25 9 0.00021873775570193927
26 9 0.00034315886126505
27 9 0.00024864485824696483
28 9 0.0002510261918189918
29 9 0.00012257057614168388
30 9 0.00011994592343801276
31 9 0.00015020109481245718
32 9 6.772161646692826e-05
33 9 8.499242525861129e-05
34 9 3.77725336770579e-05
35 9 3.306401508553524e-05
36 9 3.781945438900823e-05
37 9 1.2906814955056526e-05
38 9 1.2620847670845432e-05
39 9 1.1349703023529368e-05
40 9 1.8832147953585464e-05
41 9 1.0335335206559713e-05
42 9 1.2962236736333118e-05
43 9 3.9722827248384174e-06
44 9 1.3821745314899995e-05
45 9 4.129683228266734e-06
46 9 7.066080371317457e-06
47 9 2.6477562982625255e-06
48 9 1.894262551160256e-06
49 9 2.122931159513244e-06

0 10 0.005106399190682093
1 10 0.00025826527941490195
2 10 0.0003935151792193752
3 10 5.602420933097528e-05
4 10 0.00011795744137760955
5 10 0.00015178788250601183
6 10 0.00046991446781057846
7 10 0.00036555347773321
8 10 0.0003285619489946008
9 10 0.0003618184655177813
10 10 0.00021802211259943646
11 10 0.0002502246318175868
12 10 0.0002792934156448738
13 10 0.00020718211558503572
14 10 0.0001852382774243914
15 10 0.00024955638034116265
16 10 0.0002057362912669153
17 10 0.00012166980197597634
18 10 0.00020476571932743755
19 10 0.00021110355982810984
20 10 0.00012644155274631926
21 10 0.0002160781137680832
22 10 0.0001961177348882947
23 10 0.0002025795433991262
24 10 0.0003999823057498251
25 10 0.00020871792654261095
26 10 0.00010922392704972015
27 10 0.00016033580837013166
28 10 8.477004023889287e-05
29 10 5.882479354059344e-05
30 10 7.394821633006851e-05
31 10 0.00012034709166769167
32 10 1.7746560289051858e-05
33 10 1.7547688451019466e-05
34 10 3.8943908570453285e-05
35 10 2.0571441631226794e-05
36 10 5.2899429499839234e-06
37 10 1.967209775771164e-05
38 10 1.4110683738048642e-05
39 10 1.5661430200685152e-05
40 10 1.0453328129481683e-05
41 10 7.164906374120056e-06
42 10 1.6727056095298966e-05
43 10 3.981084426113671e-06
44 10 7.833866916934128e-07
45 10 5.584125611593648e-06
46 10 1.944427733440627e-06
47 10 3.110624391885707e-06
48 10 5.593050388622292e-07
49 10 1.15962585135386e-06

0 11 7.258835801872571e-05
1 11 0.00011716359382775502
2 11 9.991400568582508e-05
3 11 0.00038735843506675354
4 11 0.00036142156393615847
5 11 0.000982185688372144
6 11 0.00025891235877731784
7 11 0.0006361433592223896
8 11 0.0017631992535597123
9 11 0.0009084030930215746
10 11 0.00019876870105812466
11 11 0.0005518412966233693
12 11 0.0004537549619507293
13 11 0.00031829483940770084
14 11 0.00010316803060203035
15 11 0.0001784868320181003
16 11 0.0003322164908823629
17 11 6.36966337368966e-05
18 11 0.00015325329203731895
19 11 0.00016620774479746776
20 11 0.00023935511471331606
21 11 0.00019455954336866516
22 11 0.00026162749121728804
23 11 0.0001678369883747011
24 11 0.000178650906636714
25 11 0.0002090782039522725
26 11 0.00011375301446384669
27 11 0.00024222285111626617
28 11 0.00010107096424821729
29 11 0.00011425247661166272
30 11 5.025765017912063e-05
31 11 3.2502294323249754e-05
32 11 4.563982814328989e-05
33 11 3.46524521118125e-05
34 11 2.5556051165397437e-05
35 11 1.3587065605336018e-05
36 11 1.0589086579056238e-05
37 11 3.0880727864160146e-06
38 11 2.1662331772960308e-05
39 11 4.956155558687725e-06
40 11 7.375251384626207e-06
41 11 7.748393718236105e-06
42 11 6.080682229891837e-06
43 11 1.0888814420886668e-05
44 11 4.958059964435073e-06
45 11 3.5968065011447336e-07
46 11 8.271349191936164e-06
47 11 1.660763846647416e-07
48 11 3.2064164945226467e-06
49 11 5.394547018571832e-07

0 12 4.7650893053421266e-05
1 12 0.0002211523912739844
2 12 0.0069260173389696636
3 12 0.0020747101779432535
4 12 0.00022756080693450833
5 12 0.0004019554500577048
6 12 0.0007742513657813752
7 12 0.0008101997766007201
8 12 0.0003900109054323757
9 12 0.0009310158976373018
10 12 0.0012817993259044665
11 12 0.0005547861786147319
12 12 0.00037319275989808256
13 12 0.000343648803811562
14 12 0.0013298907319138375
15 12 0.00022482283560597052
16 12 0.0005947139726226933
17 12 0.00017245232468498113
18 12 0.00016231527966784057
19 12 0.0001975794996122301
20 12 0.00016815521481080816
21 12 0.0006263481583318966
22 12 0.00030031889874412653
23 12 0.0003232895905615101
24 12 0.00014846812587422157
25 12 0.00035929094962051277
26 12 0.00014567983170896048
27 12 7.270241626925834e-05
28 12 0.00010234112344134923
29 12 3.0010827427714485e-05
30 12 4.500468963181609e-05
31 12 4.852470533899902e-05
32 12 4.433281864916455e-05
33 12 1.3325909119820132e-05
34 12 1.7644756496258806e-05
35 12 4.539411986600501e-06
36 12 1.7620919120784125e-05
37 12 2.6021758023362308e-05
38 12 7.296461080715223e-06
39 12 1.0271314492783919e-05
40 12 1.3181744812237333e-05
41 12 1.2504512071149673e-05
42 12 6.899720174705992e-06
43 12 1.3965541336383879e-05
44 12 5.931435239069927e-07
45 12 6.984540845546753e-06
46 12 1.327082710710512e-07
47 12 2.9969336374215685e-07
48 12 9.227257184604711e-09
49 12 8.834360588251118e-08

0 13 1.0856695204984594e-06
1 13 0.0003298328899006161
2 13 0.0005068535227151951
3 13 0.0002923901982097188
4 13 0.0002017697834273508
5 13 0.00027235105944147236
6 13 0.00023215273293969007
7 13 0.0002066576948093744
8 13 0.0005137580392581383
9 13 0.0010919573987321484
10 13 0.0032112748870088284
11 13 0.004051515579732782
12 13 0.0013224329712343808
13 13 0.0004423483920770045
14 13 0.0006664633278664464
15 13 0.0002210278574877337
16 13 0.00024353093975039208
17 13 0.00014331437298619737
18 13 8.058280125376936e-05
19 13 0.00011392342884139714
20 13 0.00022638047523661968
21 13 0.00024397502806374272
22 13 0.00044410404191344745
23 13 0.0001410220920441568
24 13 0.00010364674038845357
25 13 0.0001348599890743523
26 13 4.4081715975122573e-05
27 13 7.525666068013689e-05
28 13 4.783691664904574e-05
29 13 4.607625026808005e-05
30 13 3.961106583631506e-05
31 13 2.2764904263873467e-05
32 13 1.5466543281910603e-05
33 13 3.2047981809742014e-05
34 13 1.6576181639664066e-05
35 13 9.80664469295724e-06
36 13 8.86637852922577e-06
37 13 3.2150408739892924e-07
38 13 1.4336412570103217e-06
39 13 2.1762247183014862e-06
40 13 4.574021529215335e-06
41 13 1.1854721117308851e-06
42 13 1.3888793528929576e-06
43 13 4.3795317816278657e-07
44 13 7.55996108175229e-11
45 13 1.576858420796422e-07
46 13 3.279501325803026e-07
47 13 8.156109430589207e-08
48 13 1.0291940391398286e-08
49 13 7.944210539997171e-08

0 14 3.4149189624051746e-05
1 14 5.9336219987710546e-05
2 14 7.343776114737985e-05
3 14 0.00010709830270867572
4 14 0.0001034914182515576
5 14 7.432659755273558e-05
6 14 9.338784523026479e-05
7 14 0.00031982965440680695
8 14 0.00025120217735353546
9 14 0.00019284385655604245
10 14 0.007567012921334518
11 14 0.016007943675480914
12 14 0.007398251499281069
13 14 0.000496888827529136
14 14 0.0001394825263059781
15 14 0.00022355499247744313
16 14 0.0002599887188147366
17 14 0.0003098194587340712
18 14 0.00016636815049612654
19 14 0.00020230371639632825
20 14 0.0003146644882805025
21 14 0.00010876655139866353
22 14 0.00020737912389721315
23 14 6.287969105545953e-05
24 14 5.9092549292448775e-05
25 14 7.491885267820506e-05
26 14 8.967840820694973e-05
27 14 4.174109471757837e-05
28 14 5.533131129977832e-05
29 14 3.5287570901709204e-05
30 14 1.9557267956099318e-05
31 14 2.3817539265572297e-05
32 14 2.176073781614901e-06
33 14 8.45567482170433e-06
34 14 7.557507960475168e-06
35 14 4.582839675184547e-06
36 14 2.0810700600565556e-06
37 14 1.0714342311798566e-06
38 14 2.1079425119549296e-06
39 14 3.0760267038501215e-06
40 14 5.545678007530707e-07
41 14 4.783005682242867e-06
42 14 1.4602299038564457e-07
43 14 2.5088597899164213e-08
44 14 1.1635141222124369e-06
45 14 0.0
46 14 2.4314482562470075e-08
47 14 2.14330579110232e-08
48 14 3.51080635967983e-08
49 14 9.315344062645647e-11

0 15 1.201140121850381e-06
1 15 7.382514483215162e-05
2 15 0.00010302814118025113
3 15 4.401504887605854e-05
4 15 0.00014005432880200615
5 15 9.727682523515759e-05
6 15 0.00013235690736238068
7 15 0.00014270832386373153
8 15 0.00018592029725744713
9 15 0.0024579781791974724
10 15 0.0016525463614970835
11 15 0.015251411291157138
12 15 0.029723902665825634
13 15 0.00044724121380786147
14 15 0.00011135542242323912
15 15 0.0001674416347218628
16 15 0.0007922904684811334
17 15 0.0004240732340070742
18 15 0.00044061865375619267
19 15 0.0003013696065701756
20 15 0.00022903794753029465
21 15 0.00026588762336846245
22 15 0.00039209986984524
23 15 0.00017980063596020025
24 15 6.297486432053716e-05
25 15 0.00023191634447692686
26 15 4.9301130146608586e-05
27 15 9.170762850152503e-05
28 15 3.0085222017760537e-05
29 15 2.8476453635035538e-05
30 15 3.213792075199801e-05
31 15 7.666850523944035e-06
32 15 9.036285195303862e-06
33 15 1.2834335706429116e-05
34 15 1.1381417869878651e-05
35 15 3.785155980513525e-06
36 15 1.0536029591719808e-05
37 15 4.356381830774582e-06
38 15 9.447530503244808e-08
39 15 7.149125415475798e-07
40 15 5.667197943696381e-07
41 15 7.279101411935621e-09
42 15 1.6324911282243883e-07
43 15 1.0192152879912094e-07
44 15 8.062299607853396e-09
45 15 4.622551249090254e-08
46 15 1.644183457732496e-08
47 15 1.995161286230036e-08
48 15 1.439945280862821e-07
49 15 2.652563230974069e-08

0 16 4.863319325211851e-05
1 16 7.558691051235035e-05
2 16 3.9491315747472065e-05
3 16 0.00013818289794431402
4 16 0.0015468661344534627
5 16 0.011105495724466785
6 16 0.03143254001317009
7 16 0.014593303930329583
8 16 0.04232068769642826
9 16 0.0025036752912400433
10 16 0.002789906030921824
11 16 0.08395430890672062
12 16 0.06495734664586819
13 16 0.0007010282702327919
14 16 0.0002477340267384496
15 16 0.00023126405491677893
16 16 0.00037937669527543066
17 16 0.00035294672929360937
18 16 0.00015738793787315372
19 16 7.657552444817719e-05
20 16 0.00021873027957232017
21 16 0.00034425114255484977
22 16 0.00011338062855396201
23 16 0.00015582763780730449
24 16 4.04258071230579e-05
25 16 9.082840948040076e-05
26 16 3.5915214306274045e-05
27 16 3.226820730643741e-05
28 16 3.7866721558585315e-05
29 16 2.517675026872977e-05
30 16 3.104188143921432e-05
31 16 9.08257894397349e-06
32 16 6.041141154651521e-06
33 16 2.8357421210903374e-06
34 16 4.35465243477305e-06
35 16 3.6754293931126615e-06
36 16 1.9043861177027937e-07
37 16 1.8207469655258055e-07
38 16 2.094819908643841e-06
39 16 9.925347616393754e-07
40 16 3.1633709490871757e-07
41 16 3.669391805287408e-08
42 16 2.6496616890929087e-07
43 16 2.518370755887425e-08
44 16 6.865831760791613e-08
45 16 1.7138460826752294e-08
46 16 0.0
47 16 0.0
48 16 0.0
49 16 1.6543615013607603e-10

0 17 1.562271038599132e-05
1 17 9.305592150449892e-05
2 17 0.00015392878252541427
3 17 0.0001621478519746684
4 17 0.0009026271109355895
5 17 0.0009610054975474736
6 17 0.0008855332500815967
7 17 0.008284204840522736
8 17 0.0009182331391347249
9 17 0.004141132827895943
10 17 0.001003864966800351
11 17 0.020579580607875653
12 17 0.0005831506620624347
13 17 0.0003117632777380481
14 17 0.00023498433672198375
15 17 0.00021585669004553425
16 17 0.00036192955451232265
17 17 0.00024371508629602047
18 17 0.0001893307616895529
19 17 0.00015054800997304498
20 17 0.00015734234657518653
21 17 0.00020244219388245458
22 17 6.601861165203682e-05
23 17 7.543641918859871e-05
24 17 3.891446738045856e-05
25 17 7.713822471379897e-05
26 17 6.79732496846057e-05
27 17 3.3740950943215806e-05
28 17 6.672385197384125e-05
29 17 7.952969744638133e-06
30 17 1.826490997214844e-05
31 17 3.103146714774565e-05
32 17 3.0341695132996645e-06
33 17 5.7625179710161025e-06
34 17 1.2999924444960233e-06
35 17 3.2291026723362586e-06
36 17 1.0449924421689793e-06
37 17 2.0271282382176814e-07
38 17 1.0203262408679046e-06
39 17 7.494518930723284e-08
40 17 1.8531080675151645e-07
41 17 4.015501937306347e-08
42 17 4.526797043452794e-09
43 17 1.9551429400480634e-08
44 17 0.0
45 17 4.072449615102419e-11
46 17 9.993751356531324e-08
47 17 0.0
48 17 1.1434677694953506e-08
49 17 2.8111639134178473e-07

0 18 7.202809486945051e-06
1 18 5.163624638693511e-05
2 18 7.67508633448884e-05
3 18 6.451474242927046e-05
4 18 0.00012901095336719556
5 18 0.00016075912500214805
6 18 0.00016072898370266976
7 18 0.00026009320730656
8 18 0.0015485450986069812
9 18 0.00023519674252953993
10 18 0.000266805051128078
11 18 0.0010801786094106211
12 18 0.0006324688284809551
13 18 0.00015142963867473638
14 18 0.00019679640920458092
15 18 0.0001691664272902168
16 18 0.000302959743662743
17 18 0.0002225765840717377
18 18 0.00010976081907087023
19 18 0.0002630551032699324
20 18 0.00011294164528638643
21 18 0.00012392479181617735
22 18 0.00011844379835869735
23 18 5.487789012181689e-05
24 18 3.3543842225972016e-05
25 18 2.240454389926197e-05
26 18 2.1739777443626417e-05
27 18 2.5068723703623428e-05
28 18 1.4440937864389017e-05
29 18 6.214914952498556e-06
30 18 3.3486784052669846e-05
31 18 3.9512401223666365e-06
32 18 7.176682841348993e-06
33 18 3.270855444830867e-06
34 18 8.930192124005601e-07
35 18 5.965764933306926e-07
36 18 5.006874466478097e-07
37 18 3.8425577881795405e-07
38 18 7.205108831812177e-07
39 18 2.0715758427602176e-07
40 18 1.4305163331087914e-07
41 18 0.0
42 18 3.4141873245532775e-07
43 18 0.0
44 18 0.0
45 18 0.0
46 18 3.525331407150361e-12
47 18 4.230605324497477e-10
48 18 0.0
49 18 1.4297456783896377e-09

0 19 1.5253295424283802e-05
1 19 6.780067161304302e-05
2 19 7.656785348797305e-05
3 19 6.125970497708135e-05
4 19 7.612416435651472e-05
5 19 0.00017655088198977205
6 19 1.7692191173190044e-05
7 19 0.00018615690290333276
8 19 7.042331382072134e-05
9 19 0.0003109938789857551
10 19 0.0009872490490809409
11 19 0.002330816976811449
12 19 0.0010671867075301349
13 19 0.00044659428898170773
14 19 0.00022832179142645527
15 19 0.00016251773387244566
16 19 9.848919045203129e-05
17 19 9.251037860996419e-05
18 19 0.00014477579507538808
19 19 0.00018441052349147953
20 19 3.919019264772215e-05
21 19 0.00011940755919018936
22 19 6.8836865590642e-05
23 19 5.393835941952568e-05
24 19 3.749669442033676e-05
25 19 1.5309034519189965e-05
26 19 3.157209396596339e-06
27 19 5.8986380489441035e-06
28 19 3.7599269095217425e-06
29 19 6.891922564931949e-06
30 19 1.5285021141657483e-05
31 19 8.07660458554163e-06
32 19 7.1298710235193825e-06
33 19 2.316613836462856e-06
34 19 6.721511296427809e-07
35 19 1.4847268990831276e-06
36 19 4.771992400096831e-07
37 19 3.50918218892701e-08
38 19 1.932255176767266e-09
39 19 8.079519202595497e-07
40 19 5.463403651154828e-07
41 19 4.47370829288728e-09
42 19 0.0
43 19 0.0
44 19 1.3421472911862503e-08
45 19 0.0
46 19 0.0
47 19 0.0
48 19 5.2732441808605266e-11
49 19 0.0

0 20 1.5684207074006477e-07
1 20 6.868741023057958e-05
2 20 0.0001375247363890684
3 20 5.112485446504551e-05
4 20 2.780043291065957e-05
5 20 0.0002762939426708424
6 20 0.00011678426593164781
7 20 0.00018294959548891202
8 20 0.0001486463588352962
9 20 0.0003449298160728915
10 20 0.0005856775115312807
11 20 0.0016358455290326928
12 20 0.0015085591457489225
13 20 0.0003772874215594989
14 20 0.00013463014797114698
15 20 0.00021438145694813727
16 20 0.00016485212399691408
17 20 0.00012133261766670199
18 20 0.00015056783420729214
19 20 0.00010536558920431245
20 20 6.07519019238321e-05
21 20 8.836409009347201e-05
22 20 2.9185482566996043e-05
23 20 1.634804760755921e-05
24 20 2.088075661738557e-05
25 20 1.1541265293706726e-05
26 20 1.6223632412809617e-05
27 20 8.273361871673972e-06
28 20 1.689692146930798e-06
29 20 1.2253101829387949e-05
30 20 5.141853335712481e-06
31 20 5.869706791714956e-06
32 20 4.776338414913275e-06
33 20 2.994606285196894e-06
34 20 2.6968680140742705e-07
35 20 1.40454432481038e-08
36 20 3.622176067601467e-08
37 20 7.899521923748541e-07
38 20 6.619063666370249e-08
39 20 6.381832517408933e-10
40 20 6.919342192557217e-11
41 20 0.0
42 20 0.0
43 20 0.0
44 20 1.4041729881257744e-09
45 20 6.21434732720062e-09
46 20 2.843194787975999e-08
47 20 0.0
48 20 0.0
49 20 0.0

0 21 4.816112463994993e-05
1 21 0.00013626025040955605
2 21 6.568261053477569e-05
3 21 1.743861864375909e-05
4 21 6.0652357812666765e-05
5 21 8.885746623799134e-05
6 21 1.9145770730945398e-05
7 21 7.56033243246595e-05
8 21 9.446580688533479e-05
9 21 0.0003022405707246074
10 21 0.001079504639322829
11 21 0.0030924420852632356
12 21 0.0017448749524291705
13 21 0.0012534411280973397
14 21 0.000281993842492639
15 21 0.00020134654593452738
16 21 0.0001890551675647352
17 21 8.846123466816127e-05
18 21 8.215115032442917e-05
19 21 6.023638316401713e-05
20 21 0.0001338321742203132
21 21 5.258588161239527e-05
22 21 2.7876141550790114e-05
23 21 1.0907018592076427e-05
24 21 2.4108183094996687e-05
25 21 1.9564558260475416e-05
26 21 6.059504659764354e-06
27 21 1.0029959378477821e-05
28 21 3.525208986133813e-06
29 21 6.237791674263672e-06
30 21 4.815499462195884e-07
31 21 8.222453049298803e-06
32 21 5.449495987100447e-06
33 21 1.6020755257584207e-06
34 21 8.071224602846951e-08
35 21 1.4617377096418524e-08
36 21 1.7375342244366038e-07
37 21 1.2425681218272649e-10
38 21 6.256476925145477e-11
39 21 6.771072128131417e-09
40 21 5.556677012547291e-10
41 21 0.0
42 21 1.91640564566879e-09
43 21 0.0
44 21 9.937343898810977e-10
45 21 0.0
46 21 0.0
47 21 0.0
48 21 0.0
49 21 0.0

0 22 2.915048096326026e-06
1 22 9.995854083783011e-05
2 22 0.00013285570410054257
3 22 1.7594785865311697e-05
4 22 4.2896042933787294e-05
5 22 6.107938451144227e-05
6 22 4.9270460203359145e-05
7 22 0.00020189920413233355
8 22 1.8324413809936918e-05
9 22 8.880608129001339e-05
10 22 0.0005963749829146162
11 22 0.0024959831765046267
12 22 0.0028274187663709888
13 22 0.00031785740093011344
14 22 0.00016951378195880146
15 22 0.00011118303485623753
16 22 0.00011431684470276099
17 22 5.7370282780907944e-05
18 22 0.00011404447142604064
19 22 4.572836851997156e-05
20 22 5.263725342335936e-05
21 22 3.124781741871215e-05
22 22 5.186787800837392e-06
23 22 2.218589643692266e-06
24 22 2.0584697538674643e-05
25 22 2.1611036664021683e-05
26 22 4.531106816991624e-06
27 22 1.7860214671688637e-05
28 22 6.533158212502445e-07
29 22 4.2889652571896215e-06
30 22 2.1770926110743344e-05
31 22 1.2010047245003566e-06
32 22 1.7485996284413793e-07
33 22 2.875435731144195e-08
34 22 4.728323518773849e-09
35 22 5.513000257610068e-08
36 22 0.0
37 22 3.2844010416349664e-09
38 22 9.027899251354794e-08
39 22 2.575961659390329e-08
40 22 9.347827687072431e-10
41 22 2.422255746382914e-09
42 22 0.0
43 22 1.163815915591566e-08
44 22 0.0
45 22 6.395730781140653e-08
46 22 0.0
47 22 0.0
48 22 0.0
49 22 0.0

0 23 7.081092914278934e-05
1 23 0.0004067844225863098
2 23 0.0001994709014058869
3 23 0.00036493513639033554
4 23 4.971605351770767e-05
5 23 0.0003427234023756338
6 23 0.00015433551287331602
7 23 6.414288525691383e-05
8 23 0.00026053330715649893
9 23 0.00032818310483694084
10 23 0.0006841444943127173
11 23 0.0008598298321123324
12 23 0.0009299556970194655
13 23 0.00014703843272029544
14 23 0.0001276493223922
15 23 8.925877204711884e-05
16 23 9.851088021963174e-05
17 23 7.532233032431221e-05
18 23 7.691036870927652e-05
19 23 6.131811148451357e-05
20 23 4.002435907125613e-05
21 23 1.649730379457036e-05
22 23 9.20812006836563e-06
23 23 1.2525814787253171e-05
24 23 4.183406426801316e-06
25 23 1.694511414559909e-05
26 23 1.3099993619593041e-05
27 23 3.546162477686879e-06
28 23 1.1374597925535232e-05
29 23 7.303390284328412e-07
30 23 1.0593781460743863e-06
31 23 3.451264936933417e-06
32 23 4.2679327582391143e-07
33 23 1.5934038273838666e-08
34 23 2.2561742440407056e-08
35 23 6.584547396541008e-08
36 23 4.809198597269998e-11
37 23 4.818541613544661e-07
38 23 3.412517789168508e-08
39 23 2.6751952086189765e-09
40 23 2.9110981893996703e-10
41 23 8.388234358788576e-12
42 23 0.0
43 23 0.0
44 23 0.0
45 23 0.0
46 23 3.5466743468454366e-09
47 23 0.0
48 23 0.0
49 23 3.963245523540522e-09

0 24 1.6643551452237017e-05
1 24 0.0002995277084072407
2 24 0.0003729484943081979
3 24 0.00011576529710895369
4 24 0.0001715132598268493
5 24 0.0003695282762221072
6 24 0.00040186403214240466
7 24 0.00025252081836960727
8 24 0.00013408052006272419
9 24 0.00013850279990840125
10 24 0.00015423102200721615
11 24 0.0003880248852314246
12 24 0.0001332942886449324
13 24 0.00011082247640774839
14 24 8.164600709648022e-05
15 24 5.648959000597435e-05
16 24 3.641928808566401e-05
17 24 7.213388493491427e-05
18 24 5.1849257407246625e-05
19 24 1.909970079379887e-05
20 24 1.0779863768678016e-05
21 24 3.17147466590812e-05
22 24 2.1494849119972646e-05
23 24 4.840591284891108e-06
24 24 1.7081771302982283e-05
25 24 1.1072678420666883e-05
26 24 4.700658957318287e-06
27 24 7.066940526072181e-06
28 24 6.576262692477792e-06
29 24 1.4898845985171953e-06
30 24 4.996519534222045e-07
31 24 2.9150073615008387e-07
32 24 6.803469412836839e-07
33 24 3.3877319420909934e-08
34 24 2.5308339945843857e-09
35 24 4.421525225529231e-08
36 24 0.0
37 24 7.048183005568371e-10
38 24 3.261780088753173e-08
39 24 5.169576703088567e-09
40 24 2.985114988102668e-10
41 24 0.0
42 24 3.311638533080222e-09
43 24 0.0
44 24 0.0
45 24 0.0
46 24 0.0
47 24 0.0
48 24 2.936448294333605e-08
49 24 0.0

0 25 1.3300632996144755e-06
1 25 7.153995536266315e-05
2 25 1.706209040759637e-05
3 25 7.177439697596886e-05
4 25 0.00012104568007085979
5 25 3.156222562455061e-05
6 25 1.591981036415614e-05
7 25 6.045095348362858e-05
8 25 8.747892216820666e-05
9 25 9.31583435348402e-05
10 25 0.0001421547898731419
11 25 0.0002567186016900109
12 25 6.183623289744235e-05
13 25 0.00011680065980759964
14 25 8.722250989311409e-05
15 25 2.7417634960717887e-05
16 25 2.0279534158606446e-05
17 25 4.4031843545468325e-05
18 25 4.0258258724697556e-05
19 25 5.0490940136147316e-05
20 25 4.701491626760008e-05
21 25 3.421937428207421e-05
22 25 2.0312957025504595e-05
23 25 1.182488387171901e-05
24 25 5.892821351317046e-06
25 25 8.93025621912445e-06
26 25 3.125938881642147e-06
27 25 1.5671233217691896e-05
28 25 1.2994214732457125e-05
29 25 1.8321776283756752e-07
30 25 8.100851480420375e-07
31 25 1.9713650323186454e-06
32 25 8.751783418345154e-07
33 25 6.78168188740059e-08
34 25 9.051304682395055e-08
35 25 0.0
36 25 3.3353287474443383e-10
37 25 0.0
38 25 4.0389520075603087e-10
39 25 0.0
40 25 0.0
41 25 0.0
42 25 3.67450119583038e-08
43 25 3.907314198742941e-09
44 25 0.0
45 25 1.1713032002787024e-09
46 25 3.219722681439847e-10
47 25 0.0
48 25 0.0
49 25 9.762841420517604e-07

0 26 1.5073959520271423e-08
1 26 9.13559822617644e-06
2 26 6.002235471855136e-05
3 26 3.082380029567219e-05
4 26 2.520241199370016e-05
5 26 2.876806192767527e-05
6 26 0.00010393552124793262
7 26 2.2928535116152627e-05
8 26 4.1179240098938174e-05
9 26 4.6003238219678934e-05
10 26 7.710299117065757e-05
11 26 0.00016953174286379535
12 26 8.87012282494694e-05
13 26 4.419047099466403e-05
14 26 4.990733913033125e-05
15 26 7.591906452541041e-05
16 26 2.2566731772295005e-05
17 26 5.0405231656474374e-05
18 26 1.8854167996270974e-05
19 26 2.270311756651121e-05
20 26 9.511446109435663e-06
21 26 3.84239738751013e-05
22 26 1.747822170979075e-05
23 26 7.826403691702168e-06
24 26 2.0390622212958264e-06
25 26 6.721120498325905e-06
26 26 5.774833737549838e-06
27 26 1.5953227395077912e-06
28 26 9.466971678142234e-07
29 26 2.1403091413609297e-07
30 26 1.9282795443969817e-08
31 26 5.529424458027968e-07
32 26 2.9330962747995446e-09
33 26 1.677625571900006e-08
34 26 7.296869446991156e-08
35 26 0.0
36 26 3.1555292366388596e-06
37 26 1.5730304397652532e-09
38 26 1.0355255263814533e-09
39 26 0.0
40 26 0.0
41 26 1.0712489773844457e-06
42 26 0.0
43 26 5.9019460512035574e-08
44 26 0.0
45 26 2.0084670713688438e-10
46 26 4.215145759145439e-08
47 26 0.0
48 26 7.662290986095444e-09
49 26 3.2468798135798463e-06

0 27 3.3143143389578155e-09
1 27 1.251620849577069e-06
2 27 0.0001265591515520941
3 27 3.78816285811506e-05
4 27 4.254002653027918e-05
5 27 3.645685140468657e-05
6 27 3.2069253475042456e-05
7 27 0.00011526300700602251
8 27 5.448128835761536e-05
9 27 9.227967618712389e-05
10 27 4.841388854206885e-05
11 27 7.184071737146646e-05
12 27 0.00010432292863469843
13 27 3.8694912736674225e-05
14 27 3.306690808286507e-05
15 27 1.0480274516985827e-05
16 27 2.3061973998445023e-05
17 27 1.2738043547043024e-05
18 27 1.1830072728617132e-05
19 27 8.92276835074091e-07
20 27 2.262257474066329e-05
21 27 2.4212253213222072e-05
22 27 3.779303439350512e-05
23 27 1.8632821214168862e-05
24 27 4.572335446226827e-06
25 27 8.448610848361974e-06
26 27 1.2760339644379e-06
27 27 1.5862470029113268e-06
28 27 4.897434908825472e-07
29 27 5.718687194688946e-08
30 27 0.0
31 27 4.73191746813517e-08
32 27 3.908521525426013e-09
33 27 0.0
34 27 0.0
35 27 8.029808954032284e-10
36 27 3.524829405838648e-11
37 27 0.0
38 27 3.414189062811875e-07
39 27 4.6763547573313584e-07
40 27 9.384081797119716e-07
41 27 0.0
42 27 1.402527708389657e-07
43 27 1.3605762714284492e-07
44 27 0.0
45 27 0.0
46 27 9.87151586090256e-09
47 27 0.0
48 27 2.7818671613171742e-06
49 27 1.8345356320224892e-06

0 28 0.0
1 28 5.60790302835414e-06
2 28 3.8466275719877926e-05
3 28 4.693758714915684e-05
4 28 3.359121410230631e-05
5 28 2.022964045962493e-05
6 28 4.465657424309606e-05
7 28 4.0627586575928396e-05
8 28 2.5968316449917512e-05
9 28 2.1565435850643297e-05
10 28 4.2369182544949975e-05
11 28 1.3243745197012087e-05
12 28 2.2563241939676003e-05
13 28 5.709233698725091e-05
14 28 7.674336453361101e-05
15 28 3.2975600674824634e-05
16 28 1.678445601625558e-05
17 28 1.1820225484089986e-05
18 28 6.060352186561007e-06
19 28 2.112070501621622e-05
20 28 2.0279493992359063e-05
21 28 1.8955423093037175e-05
22 28 1.9441207784870214e-05
23 28 2.9084049777101923e-05
24 28 3.1176270503485258e-06
25 28 1.1427946440372582e-06
26 28 2.473995176308061e-07
27 28 1.1466595152869252e-06
28 28 3.6220677960033807e-07
29 28 8.177279974374922e-07
30 28 3.675204687100185e-07
31 28 3.6739129242247715e-07
32 28 0.0
33 28 0.0
34 28 0.0
35 28 5.581730496112233e-09
36 28 0.0
37 28 3.408366862690441e-10
38 28 0.0
39 28 7.199595600863982e-09
40 28 1.558017946303322e-06
41 28 2.0390488840579927e-06
42 28 1.1487303672314878e-07
43 28 1.3451810772804277e-06
44 28 0.0
45 28 0.0
46 28 0.0
47 28 4.302518297281156e-08
48 28 5.597813977172765e-08
49 28 2.6465378009736215e-06

0 29 0.0
1 29 1.612734196307412e-05
2 29 6.555668521015712e-06
3 29 2.8481096895940314e-05
4 29 1.240639460910191e-05
5 29 6.459571597721815e-06
6 29 1.0095424696108504e-05
7 29 7.715086135779158e-05
8 29 1.4605185037504155e-05
9 29 2.3658645608461368e-05
10 29 9.330642874292574e-05
11 29 2.4189246524416805e-05
12 29 4.414653994322973e-05
13 29 4.62154442905256e-05
14 29 3.7190547190167487e-05
15 29 2.592492055229094e-05
16 29 2.185113040145815e-05
17 29 0.00011565682133743224
18 29 1.0077639410236515e-05
19 29 2.016867011372793e-05
20 29 3.236188108708021e-06
21 29 1.2390879518919964e-06
22 29 4.72170087039032e-06
23 29 2.8509002872980887e-06
24 29 2.30541798759194e-06
25 29 4.987374670883165e-06
26 29 2.3112576062870217e-08
27 29 3.22444947778502e-08
28 29 3.5569900066286135e-10
29 29 3.003802662748085e-08
30 29 4.178499174559303e-10
31 29 7.127930607570085e-09
32 29 0.0
33 29 3.64175446468386e-09
34 29 0.0
35 29 0.0
36 29 0.0
37 29 1.5379694702565698e-12
38 29 0.0
39 29 4.632859314120574e-07
40 29 1.2075147072589257e-09
41 29 6.367146057378022e-07
42 29 1.4749814243742586e-06
43 29 5.358998563193023e-07
44 29 1.3347359055387634e-07
45 29 0.0
46 29 4.816795147447031e-07
47 29 9.205045448881638e-09
48 29 0.0
49 29 8.64762987432282e-06

0 30 8.931325850357271e-10
1 30 3.0227489333134283e-06
2 30 7.0136738595748495e-06
3 30 2.8341607104034236e-05
4 30 3.4714189262283293e-06
5 30 1.1563446638903531e-05
6 30 1.1420231018406108e-05
7 30 4.281951934931617e-05
8 30 3.678325747616303e-05
9 30 1.4154328480176077e-05
10 30 1.5842420828276718e-05
11 30 2.43159626731281e-05
12 30 2.2465496959664344e-05
13 30 4.0341234504745326e-05
14 30 1.1469759076427877e-05
15 30 2.2764583545760176e-05
16 30 2.3163418347369355e-05
17 30 3.5324919153595884e-06
18 30 1.0443174731454442e-05
19 30 7.404114607526489e-06
20 30 4.073134614408022e-06
21 30 2.3249696499880797e-06
22 30 2.6277658022189393e-06
23 30 6.885423395082785e-06
24 30 4.1151547184183646e-07
25 30 1.3949643120859661e-06
26 30 3.797651629880768e-06
27 30 0.0
28 30 1.1651409237487724e-08
29 30 6.669757268051781e-08
30 30 0.0
31 30 9.723194986886884e-08
32 30 5.104332192698997e-11
33 30 0.0
34 30 0.0
35 30 5.00495747757196e-10
36 30 1.1563676865405465e-09
37 30 2.4138185492780763e-09
38 30 2.0302496759332802e-08
39 30 0.0
40 30 7.609718401940623e-08
41 30 8.510295578000765e-11
42 30 1.569045747995228e-07
43 30 1.0539274233879079e-08
44 30 0.0
45 30 4.348966678601263e-08
46 30 6.514221396395905e-09
47 30 0.0
48 30 8.961845652784748e-07
49 30 3.6388134138195015e-06

0 31 2.7151782542482162e-08
1 31 6.256891616014069e-06
2 31 1.3454419563142355e-05
3 31 1.5333376854732686e-05
4 31 6.628470187577876e-06
5 31 3.992606835795301e-06
6 31 3.733220111748425e-06
7 31 2.476081536657813e-05
8 31 5.4817595137264753e-05
9 31 6.18106816323471e-05
10 31 8.591179128739603e-06
11 31 7.1430118876501085e-06
12 31 2.8749825709349723e-05
13 31 8.839849924101026e-06
14 31 2.2293923223042172e-05
15 31 1.4869987524222912e-05
16 31 2.510790415175034e-05
17 31 1.0661124834424226e-05
18 31 4.1943862850639e-06
19 31 6.631734681533596e-07
20 31 7.471781752260404e-06
21 31 5.704249661706571e-06
22 31 1.6560483121736966e-06
23 31 8.220621469704304e-06
24 31 1.925324693778532e-06
25 31 2.0038329046872394e-09
26 31 8.154698055989272e-07
27 31 0.0
28 31 1.802840849574167e-07
29 31 4.185240331169243e-08
30 31 4.0970269975862515e-08
31 31 2.0473872162415474e-12
32 31 5.762584478372023e-08
33 31 1.3042029566103791e-08
34 31 7.296741273738463e-10
35 31 0.0
36 31 3.7167450169675935e-08
37 31 0.0
38 31 8.931642399520931e-10
39 31 7.428877314072143e-08
40 31 0.0
41 31 0.0
42 31 4.488243944920415e-08
43 31 0.0
44 31 0.0
45 31 0.0
46 31 0.0
47 31 5.756927718268014e-07
48 31 3.5106388937514543e-08
49 31 3.0847581760708907e-06

0 32 4.226902567423392e-08
1 32 1.8032598947134483e-05
2 32 1.2186875246808487e-05
3 32 2.0483646789832976e-05
4 32 1.5195356526448937e-05
5 32 6.27984129796546e-05
6 32 1.8406497351483036e-05
7 32 3.685780630815524e-05
8 32 1.4349999566097032e-05
9 32 2.2354936177913043e-05
10 32 1.5302375337375153e-05
11 32 6.363985878447817e-05
12 32 3.6586221677608986e-05
13 32 5.728616498677971e-05
14 32 9.87461612347231e-06
15 32 2.313922704220279e-05
16 32 2.4930398196628174e-05
17 32 3.3428982338335004e-05
18 32 5.528542047756635e-06
19 32 7.830080754430025e-06
20 32 1.3543996450501419e-05
21 32 4.728532722264349e-06
22 32 5.2952946921086935e-06
23 32 1.6507022800596455e-06
24 32 1.8428814913003382e-06
25 32 2.806805039044048e-06
26 32 4.62988558244994e-08
27 32 6.489518220747912e-08
28 32 2.6548922764773313e-08
29 32 3.0128280378738805e-08
30 32 1.3263003665918684e-08
31 32 5.522933198747986e-08
32 32 7.03314681102117e-10
33 32 7.152331735795264e-09
34 32 0.0
35 32 0.0
36 32 1.6066682702997002e-08
37 32 4.193424419734074e-08
38 32 1.8679618653143208e-10
39 32 0.0
40 32 2.3019100376673093e-07
41 32 0.0
42 32 0.0
43 32 4.9779873928775884e-08
44 32 0.0
45 32 6.962848473297494e-07
46 32 1.3827068824490694e-06
47 32 3.8010464010559255e-10
48 32 0.0
49 32 4.18007672733978e-06

0 33 4.973372791993151e-07
1 33 4.9677869181428436e-05
2 33 2.9101145932223857e-05
3 33 6.430454974416261e-05
4 33 3.4543331124906667e-05
5 33 3.8882441633978666e-05
6 33 4.46266387189518e-05
7 33 3.958395228408045e-05
8 33 4.208407022900483e-05
9 33 3.7610979749092126e-05
10 33 4.320773350873306e-05
11 33 4.1249150036847845e-05
12 33 0.0001104753025769192
13 33 0.00010590935857713855
14 33 7.317201268393903e-05
15 33 1.2491394011431639e-05
16 33 3.2072043865010515e-05
17 33 7.811651011984887e-06
18 33 4.3273845422556814e-06
19 33 4.604851855522117e-06
20 33 1.5419097437753664e-06
21 33 1.3078182802342876e-05
22 33 1.2779674365581181e-05
23 33 8.762682324857587e-06
24 33 0.0
25 33 0.0
26 33 4.6477331150950116e-07
27 33 5.64937478322275e-07
28 33 2.557058774822082e-08
29 33 0.0
30 33 1.2966405892382137e-08
31 33 2.5349791089903796e-13
32 33 1.9184687333635557e-09
33 33 2.4872192491542717e-09
34 33 0.0
35 33 1.2492222188953719e-07
36 33 0.0
37 33 0.0
38 33 3.488985912279522e-08
39 33 4.0278148253797024e-08
40 33 0.0
41 33 7.200162747070908e-09
42 33 5.725518928491027e-12
43 33 1.1709951669121563e-07
44 33 5.402194273839928e-07
45 33 1.2609179429613807e-10
46 33 0.0
47 33 1.711907700938025e-08
48 33 0.0
49 33 5.508147816444457e-07

0 34 0.0
1 34 4.298216961158576e-06
2 34 9.400147761117654e-06
3 34 4.497996072497969e-06
4 34 5.888349257247825e-06
5 34 1.1326633510083762e-05
6 34 6.896688787221899e-06
7 34 9.05136023011726e-06
8 34 9.442218816194717e-06
9 34 1.1894278267818598e-05
10 34 2.451328341714723e-05
11 34 2.1756833171857142e-05
12 34 2.79330545249349e-05
13 34 1.3268225920145585e-05
14 34 2.64725627697296e-05
15 34 1.313162454621839e-05
16 34 2.3634347934766818e-06
17 34 3.412187491984797e-06
18 34 1.3873834587578126e-06
19 34 2.4476410327045305e-06
20 34 3.7726028586282415e-06
21 34 9.495026583120584e-06
22 34 3.035459584677805e-05
23 34 7.73932665934636e-06
24 34 5.145716660322312e-07
25 34 3.2884902124498426e-09
26 34 3.749336747055528e-09
27 34 3.455017631020555e-09
28 34 6.357040026068201e-10
29 34 1.4741657056219078e-08
30 34 1.07365695382372e-08
31 34 5.600353768553542e-10
32 34 1.4118561254872266e-08
33 34 0.0
34 34 4.576944548425226e-08
35 34 7.481710932395073e-08
36 34 0.0
37 34 0.0
38 34 0.0
39 34 0.0
40 34 2.1434428798590872e-07
41 34 0.0
42 34 9.051994776454809e-09
43 34 1.2229577997247815e-07
44 34 0.0
45 34 0.0
46 34 4.528495035756473e-07
47 34 0.0
48 34 7.381244037560572e-08
49 34 2.0854257794641956e-06

0 35 0.0
1 35 6.1540071304417185e-06
2 35 3.6604198241514123e-06
3 35 4.649729173568496e-06
4 35 5.422909864470314e-06
5 35 4.081438910660642e-06
6 35 2.4286124082975267e-06
7 35 4.361619181526315e-06
8 35 3.947530125906476e-06
9 35 9.827173088686507e-06
10 35 1.373404142880956e-05
11 35 1.3257113220908682e-05
12 35 1.963578605367661e-05
13 35 1.1444283652775626e-05
14 35 1.827181587863128e-05
15 35 1.1315938474708614e-05
16 35 3.844302596463408e-06
17 35 1.7722732699519885e-06
18 35 7.873334773739188e-07
19 35 1.1274869925343872e-06
20 35 8.26164530095068e-06
21 35 1.2263318079735012e-06
22 35 7.068903686825391e-06
23 35 1.8702711109267323e-06
24 35 5.697187992435774e-07
25 35 1.596242103535142e-07
26 35 1.2893496623462897e-07
27 35 2.454596168411912e-07
28 35 3.5992079335321824e-10
29 35 0.0
30 35 4.276471475840328e-09
31 35 0.0
32 35 0.0
33 35 0.0
34 35 8.469872763628878e-11
35 35 0.0
36 35 1.1689608600449588e-08
37 35 2.1587574153067933e-07
38 35 0.0
39 35 0.0
40 35 1.2321205281052175e-08
41 35 3.223578027950697e-09
42 35 0.0
43 35 0.0
44 35 4.373537223363286e-09
45 35 0.0
46 35 2.463248440062731e-09
47 35 0.0
48 35 0.0
49 35 4.9419863803747e-07

0 36 5.346237181543409e-09
1 36 1.20737160616653e-06
2 36 5.134138269483175e-06
3 36 8.09352932883089e-06
4 36 2.1014306553249215e-05
5 36 8.457245899562018e-06
6 36 3.1764505887105072e-06
7 36 5.60667451350896e-06
8 36 3.6204167032002274e-06
9 36 3.574746349348743e-06
10 36 1.1588287021207047e-05
11 36 1.2793191777925225e-05
12 36 6.793313068285443e-06
13 36 1.7674897841343082e-05
14 36 9.21662807380997e-06
15 36 7.650854351542245e-06
16 36 2.7095730802101447e-06
17 36 3.6761178522493477e-06
18 36 1.1316224820035972e-07
19 36 1.9515283784369937e-06
20 36 3.4108862584474623e-06
21 36 1.6694475395694283e-06
22 36 6.601840068040958e-07
23 36 3.350744082411605e-08
24 36 1.7755612831182247e-07
25 36 7.778359273698069e-07
26 36 9.727103835101297e-09
27 36 1.7447953526598193e-08
28 36 1.022685555917376e-07
29 36 1.624619133662952e-08
30 36 0.0
31 36 1.4146612055241066e-09
32 36 0.0
33 36 2.67561810167168e-10
34 36 9.414720152080686e-10
35 36 9.690235878052333e-10
36 36 2.6941716556674236e-07
37 36 0.0
38 36 0.0
39 36 0.0
40 36 1.194419754365095e-08
41 36 7.636295803935325e-09
42 36 5.360365926445796e-09
43 36 1.315910789298965e-07
44 36 0.0
45 36 0.0
46 36 0.0
47 36 1.9587688537240287e-06
48 36 7.092326967248839e-07
49 36 1.9460574699654207e-06

0 37 0.0
1 37 1.3479076239279786e-07
2 37 2.7028189425543323e-06
3 37 8.68675409439306e-06
4 37 3.013194116279893e-06
5 37 6.842431170017891e-06
6 37 1.0358856850151333e-05
7 37 1.20115427941675e-06
8 37 7.4064668680088284e-06
9 37 1.4897882410034392e-05
10 37 6.95660239289601e-06
11 37 3.850436382253489e-06
12 37 1.140707265752991e-05
13 37 2.516391358933567e-06
14 37 1.0391548239261668e-05
15 37 8.497033740387625e-06
16 37 1.2399191160555253e-05
17 37 2.157954451153169e-06
18 37 9.360573560090529e-08
19 37 1.3099273636962443e-06
20 37 1.5612265043105698e-08
21 37 6.302494963318113e-07
22 37 5.489986918804395e-07
23 37 1.5104354013732364e-07
24 37 7.583789776763936e-08
25 37 5.573659088206878e-07
26 37 6.6213944877636655e-09
27 37 1.051550452467705e-09
28 37 2.0623139711513637e-07
29 37 1.504886225714299e-07
30 37 0.0
31 37 9.65053853991157e-10
32 37 1.2810216713413935e-10
33 37 1.6102543531542545e-08
34 37 4.1509912213369265e-08
35 37 2.741161037573053e-07
36 37 1.0562925910331887e-07
37 37 0.0
38 37 3.2272992473185425e-08
39 37 0.0
40 37 3.3765007938200014e-07
41 37 0.0
42 37 2.496507951213358e-07
43 37 0.0
44 37 8.965977026326262e-09
45 37 0.0
46 37 6.770206332467035e-10
47 37 3.200954699284016e-08
48 37 1.132286805716036e-09
49 37 9.422084203044177e-07

0 38 0.0
1 38 4.38959049447782e-08
2 38 8.271454838686725e-06
3 38 1.4493057337919397e-05
4 38 6.60392177754058e-06
5 38 7.458695924328891e-06
6 38 6.847448856164453e-06
7 38 2.444671037054075e-05
8 38 9.415878418518744e-06
9 38 6.05078691565483e-06
10 38 3.338023666116312e-05
11 38 1.6057724138222048e-05
12 38 2.4119291510480387e-05
13 38 1.0738004971524124e-05
14 38 1.238079220463003e-05
15 38 1.0810142059646668e-05
16 38 2.343294929842529e-05
17 38 6.766885305931734e-06
18 38 1.745367532233989e-07
19 38 3.9276189207088523e-07
20 38 3.30394853369931e-07
21 38 2.3226900218625832e-07
22 38 2.0381915345872962e-07
23 38 0.0
24 38 5.429227248917615e-09
25 38 2.2517328783500715e-07
26 38 9.80767795471509e-07
27 38 3.286816319306571e-07
28 38 0.0
29 38 6.5535916566069e-08
30 38 6.065479035266969e-09
31 38 1.0664494252266708e-07
32 38 0.0
33 38 0.0
34 38 1.0378663273327085e-10
35 38 2.340121746070399e-07
36 38 3.849806616943273e-09
37 38 1.7684686734171032e-10
38 38 1.3908213958950459e-09
39 38 0.0
40 38 2.6511007980290326e-07
41 38 5.87130246010756e-07
42 38 0.0
43 38 0.0
44 38 6.766096667677398e-07
45 38 0.0
46 38 8.777043643251812e-08
47 38 0.0
48 38 0.0
49 38 0.0

0 39 0.0
1 39 2.275258806260479e-07
2 39 1.045268103060662e-06
3 39 2.71551263666411e-06
4 39 2.305118922285753e-06
5 39 3.2570790822181206e-06
6 39 2.40296904286897e-05
7 39 4.7098034515848976e-06
8 39 6.475884387320037e-06
9 39 1.6838015600030067e-05
10 39 7.784357357039914e-06
11 39 1.3438863024494097e-05
12 39 3.935376711465524e-06
13 39 7.582346564485125e-06
14 39 8.468975220098562e-06
15 39 5.192542833859735e-06
16 39 4.279780775159066e-06
17 39 9.098256350268804e-08
18 39 1.8550298638870676e-06
19 39 1.1694132391704985e-06
20 39 4.99132400280731e-10
21 39 1.1219783314031814e-07
22 39 7.369039630632853e-08
23 39 1.7802887238495156e-11
24 39 8.24754621017084e-10
25 39 1.732368397094107e-07
26 39 9.382884634203762e-08
27 39 0.0
28 39 6.03112792189795e-08
29 39 0.0
30 39 6.170585921836916e-11
31 39 0.0
32 39 0.0
33 39 1.314796177531302e-07
34 39 0.0
35 39 7.985210592980281e-08
36 39 9.146738537741042e-09
37 39 0.0
38 39 1.1716850821780533e-08
39 39 0.0
40 39 2.6079629920576176e-09
41 39 1.6919497548998843e-06
42 39 0.0
43 39 6.754284134350142e-07
44 39 8.40913773287556e-07
45 39 0.0
46 39 6.687009209776418e-07
47 39 3.931353799959398e-07
48 39 7.314003723684774e-08
49 39 0.0

0 40 0.0
1 40 2.7357513138859713e-07
2 40 1.950765831263106e-06
3 40 1.435156522288331e-06
4 40 3.584270236128822e-06
5 40 1.1213723122539215e-06
6 40 2.206150007349356e-06
7 40 9.250569952713654e-06
8 40 4.705385516232021e-06
9 40 3.6006332855715976e-06
10 40 4.199433575963517e-06
11 40 3.2823205820641672e-06
12 40 8.193980594842806e-06
13 40 6.845934620583588e-06
14 40 6.624121101056248e-06
15 40 5.4987253312103454e-06
16 40 7.509839342859155e-06
17 40 7.324473620075806e-06
18 40 7.575819157595725e-06
19 40 1.7622890342929121e-06
20 40 1.0662334885888011e-07
21 40 1.940693576696692e-07
22 40 0.0
23 40 1.6936080220719347e-07
24 40 8.900459397109853e-10
25 40 2.821687887720877e-07
26 40 3.4601354939261276e-08
27 40 5.307443606314247e-07
28 40 1.71073922064052e-12
29 40 1.930652955798279e-07
30 40 0.0
31 40 7.638253789934641e-08
32 40 1.6871372005648253e-08
33 40 2.2358950189934332e-07
34 40 1.7908030194385166e-07
35 40 1.7097056303379656e-09
36 40 0.0
37 40 0.0
38 40 0.0
39 40 5.887367071402424e-07
40 40 1.9529388518570732e-06
41 40 4.6470657130684966e-06
42 40 5.289287179190277e-06
43 40 1.7917254141512998e-06
44 40 0.0
45 40 0.0
46 40 1.6414332257365708e-07
47 40 0.0
48 40 0.0
49 40 0.0

0 41 0.0
1 41 4.666451652148593e-06
2 41 1.7157726271847165e-05
3 41 3.416405499867904e-06
4 41 6.663831671813466e-06
5 41 9.40203518305558e-06
6 41 1.111640668124675e-05
7 41 9.6460433418083e-06
8 41 4.588222331687124e-06
9 41 9.60615032589673e-06
10 41 1.3022744785396032e-06
11 41 2.4151872994130467e-06
12 41 1.5147061458346051e-05
13 41 5.619058057441347e-05
14 41 2.903199469601329e-06
15 41 1.7870389098856934e-06
16 41 2.2279747447955244e-06
17 41 2.6660576494081866e-06
18 41 1.247790952418217e-06
19 41 2.715745165324618e-07
20 41 7.407555767664501e-07
21 41 2.0829192828616212e-06
22 41 1.2484825652617067e-06
23 41 3.160007067552237e-08
24 41 1.8080138427843427e-08
25 41 6.50084154109745e-08
26 41 4.1213063232137244e-07
27 41 0.0
28 41 1.9550981590590637e-07
29 41 0.0
30 41 7.087110058589127e-08
31 41 9.271400974622404e-09
32 41 5.80213547301567e-09
33 41 0.0
34 41 1.45999067624841e-07
35 41 7.206038078066876e-10
36 41 0.0
37 41 4.814888503001938e-09
38 41 1.6393965695256652e-07
39 41 2.1504893225129344e-06
40 41 1.1934995853714087e-05
41 41 2.135711174985363e-05
42 41 7.37711288664793e-06
43 41 1.997133405015343e-06
44 41 1.7318670153988636e-06
45 41 9.742802594901743e-10
46 41 3.8197708040011886e-08
47 41 5.969434854339262e-08
48 41 0.0
49 41 0.0

0 42 0.0
1 42 5.3338361155892235e-06
2 42 1.4370390055739445e-05
3 42 6.752956190816277e-06
4 42 9.7311918103377e-06
5 42 9.00374049163011e-06
6 42 2.5434651579520307e-06
7 42 3.563151958194755e-06
8 42 3.3067919617310883e-06
9 42 3.2425732402084044e-06
10 42 4.070521629506167e-06
11 42 1.242781578298137e-05
12 42 7.365621560146296e-06
13 42 5.244044828589249e-06
14 42 3.9648336628217914e-06
15 42 8.487706434617076e-06
16 42 1.514409958262692e-06
17 42 2.6624869605322213e-06
18 42 1.007573110639483e-06
19 42 2.1736385061400683e-06
20 42 1.261147114450592e-09
21 42 1.738080123944381e-07
22 42 5.1466792164779e-07
23 42 7.993427449930714e-08
24 42 3.0324780567031604e-07
25 42 3.0846027465851315e-08
26 42 2.1416591290959386e-07
27 42 4.6746323419006504e-07
28 42 1.8519578681302738e-07
29 42 8.858997056835367e-09
30 42 1.6003228537128835e-08
31 42 0.0
32 42 6.47257332667595e-08
33 42 2.690869457805605e-07
34 42 0.0
35 42 5.505689883161944e-08
36 42 0.0
37 42 0.0
38 42 3.0198201951589116e-07
39 42 2.244517486678861e-06
40 42 2.0422945798135423e-05
41 42 2.1196417708043197e-06
42 42 1.002216442451184e-06
43 42 1.4184829925398276e-06
44 42 9.853643257387653e-10
45 42 6.720524775924571e-07
46 42 0.0
47 42 6.137550119868926e-09
48 42 0.0
49 42 7.771174177252966e-08

0 43 0.0
1 43 4.200653502354316e-06
2 43 1.0403675130250564e-05
3 43 5.194912069542201e-07
4 43 3.2659933363363666e-06
5 43 3.384725602332485e-06
6 43 4.6213770628141566e-06
7 43 1.9302156105613898e-05
8 43 5.6687522098114495e-06
9 43 8.314012923877204e-06
10 43 1.8560895527296404e-05
11 43 2.22559088468671e-05
12 43 1.84602891277901e-05
13 43 4.956843280150051e-07
14 43 1.3451991706192727e-05
15 43 7.581260220530714e-06
16 43 1.453307403961988e-06
17 43 1.1640236510498724e-06
18 43 9.452633983038702e-09
19 43 1.1700768628470507e-06
20 43 1.8647434660192776e-08
21 43 4.6464970001474625e-07
22 43 4.056875371179888e-07
23 43 2.023489435595992e-07
24 43 6.2787965001436655e-09
25 43 2.2008505634756683e-07
26 43 1.1969502094786865e-07
27 43 1.8747254608332427e-07
28 43 2.5895035740623753e-07
29 43 1.533033703571323e-08
30 43 2.6329548188406597e-07
31 43 2.0819951449618519e-07
32 43 0.0
33 43 0.0
34 43 3.749438815272473e-07
35 43 1.4857129145236034e-07
36 43 0.0
37 43 4.736807619007692e-08
38 43 7.475894740887673e-07
39 43 1.9085244713672214e-06
40 43 2.135050623331302e-06
41 43 2.3016344268905794e-09
42 43 5.894844214229081e-07
43 43 9.790530238623588e-07
44 43 7.693255509581973e-09
45 43 5.2463604748362984e-08
46 43 1.3168240014947021e-06
47 43 0.0
48 43 0.0
49 43 0.0

0 44 0.0
1 44 4.263456949075255e-08
2 44 1.2951879074644423e-06
3 44 5.5212883600600336e-06
4 44 1.3680559199163693e-06
5 44 3.084108563961381e-07
6 44 7.547295917191364e-06
7 44 9.510358622550368e-07
8 44 1.2426746589886115e-06
9 44 1.820266582023424e-06
10 44 1.6770880894662847e-06
11 44 2.0492469201137232e-06
12 44 3.966084772176137e-06
13 44 1.5916653391281752e-06
14 44 9.036604373565031e-07
15 44 1.824414996580496e-07
16 44 5.21689070360883e-06
17 44 1.1434770104074285e-06
18 44 1.786216423572102e-08
19 44 7.789047115719131e-09
20 44 5.096571759731759e-07
21 44 1.3553599198057965e-07
22 44 3.6243115559998035e-08
23 44 3.316149556170578e-07
24 44 6.520166631001849e-08
25 44 1.7109693126621907e-07
26 44 2.5901508725915303e-07
27 44 2.6952841500403095e-07
28 44 6.2488594663154826e-09
29 44 0.0
30 44 0.0
31 44 0.0
32 44 0.0
33 44 0.0
34 44 1.6805391552635897e-07
35 44 2.607351348317122e-07
36 44 1.4218554458093534e-07
37 44 0.0
38 44 3.0680239624657196e-07
39 44 1.0230980984243126e-06
40 44 2.6449412941889137e-06
41 44 3.512366240994678e-07
42 44 2.0163090106358053e-06
43 44 0.0
44 44 1.8966146482599904e-09
45 44 9.85596619746702e-10
46 44 0.0
47 44 0.0
48 44 0.0
49 44 0.0

0 45 0.0
1 45 3.746338533763116e-08
2 45 1.787270026666418e-06
3 45 1.202475717487331e-06
4 45 6.926876650175626e-07
5 45 1.0278373473663877e-06
6 45 3.4048166225215266e-06
7 45 1.011621816465872e-06
8 45 1.2293158963957851e-06
9 45 3.4667208263378366e-08
10 45 1.2626426419909699e-06
11 45 3.366500340900669e-06
12 45 3.494372710399826e-07
13 45 2.3507152120579162e-07
14 45 1.0392358814993305e-06
15 45 2.5929169996594263e-06
16 45 2.785283404145372e-06
17 45 1.5265748088570616e-06
18 45 1.9406603706543032e-07
19 45 8.286620942421611e-08
20 45 4.6045249640876754e-07
21 45 4.0972218143970754e-08
22 45 7.395193892137155e-08
23 45 8.177608602043631e-08
24 45 7.109734459632649e-10
25 45 0.0
26 45 8.68242809243328e-08
27 45 8.289204575061736e-08
28 45 6.1404100748685e-07
29 45 7.391577716723522e-08
30 45 0.0
31 45 0.0
32 45 3.6108512101071994e-08
33 45 0.0
34 45 6.303921099751847e-08
35 45 0.0
36 45 3.5526901954417136e-07
37 45 4.3760109562484255e-07
38 45 3.5411114599519956e-07
39 45 0.0
40 45 0.0
41 45 0.0
42 45 0.0
43 45 0.0
44 45 3.6499981107270774e-10
45 45 0.0
46 45 0.0
47 45 0.0
48 45 0.0
49 45 0.0

0 46 0.0
1 46 7.941306939895801e-08
2 46 3.4113679671345884e-07
3 46 2.802737207083972e-06
4 46 3.242443476193853e-07
5 46 3.7337422593814096e-07
6 46 1.1312299847799098e-06
7 46 2.0632286347497952e-07
8 46 2.534964269942476e-06
9 46 1.2382167136741902e-06
10 46 2.566015586421469e-07
11 46 7.524686147786131e-07
12 46 6.979770125435464e-07
13 46 6.994009882437043e-07
14 46 6.439426959866714e-06
15 46 7.796424751429567e-05
16 46 6.36708614578763e-05
17 46 5.920832611093982e-05
18 46 5.0399715407008576e-08
19 46 4.881327589495326e-07
20 46 1.1570471222913218e-07
21 46 4.5782606427636436e-08
22 46 1.804708515607973e-07
23 46 6.57048748658257e-08
24 46 6.897649007395156e-10
25 46 2.584478821089515e-07
26 46 3.5869022509903507e-08
27 46 1.2807237864560891e-07
28 46 9.920482893372887e-08
29 46 8.272861412313877e-09
30 46 1.274965017338483e-07
31 46 0.0
32 46 2.581300374487038e-07
33 46 5.488519950259926e-07
34 46 0.0
35 46 2.636568042066824e-08
36 46 0.0
37 46 0.0
38 46 1.9373897829366906e-07
39 46 4.759466623802341e-09
40 46 1.6729571162686696e-07
41 46 1.383289589559573e-07
42 46 3.572842746153244e-07
43 46 0.0
44 46 0.0
45 46 0.0
46 46 0.0
47 46 2.3468125320633803e-08
48 46 0.0
49 46 0.0

0 47 0.0
1 47 1.7415748567322654e-11
2 47 1.868746085577819e-07
3 47 7.075606452285366e-08
4 47 1.9314007229819506e-06
5 47 1.5880944504395193e-07
6 47 4.426716699388683e-07
7 47 1.1818481915195173e-06
8 47 3.777681723210343e-07
9 47 7.796012717146694e-07
10 47 2.8937245363932643e-06
11 47 1.6341199964351965e-06
12 47 4.054423080154424e-07
13 47 6.633420823088499e-07
14 47 2.9003065076266235e-06
15 47 2.329135626174418e-05
16 47 2.0642510335756954e-05
17 47 1.9794308765867045e-05
18 47 6.307911177980614e-08
19 47 2.6396226655797867e-07
20 47 2.808671635593008e-07
21 47 1.645385212135871e-07
22 47 2.470005492956694e-07
23 47 6.731464587505868e-09
24 47 3.747182382690561e-09
25 47 5.442293943721119e-08
26 47 1.0113480160602587e-08
27 47 2.6336782546813145e-07
28 47 5.551972303025807e-07
29 47 1.6301788930480984e-07
30 47 6.057792561070423e-07
31 47 0.0
32 47 2.515278785747452e-09
33 47 5.598645560843897e-07
34 47 4.2654393990678604e-07
35 47 1.223913846013759e-07
36 47 0.0
37 47 2.7508802257189556e-07
38 47 0.0
39 47 0.0
40 47 1.4618570811827198e-08
41 47 0.0
42 47 9.50738161742055e-09
43 47 0.0
44 47 0.0
45 47 0.0
46 47 0.0
47 47 0.0
48 47 0.0
49 47 0.0

0 48 0.0
1 48 1.0398009074632736e-10
2 48 1.946434301484854e-07
3 48 4.2652930997657714e-07
4 48 3.0341878856640315e-08
5 48 2.2955105791852002e-07
6 48 1.63129667330803e-06
7 48 9.77664013220919e-07
8 48 2.537735224196261e-07
9 48 6.69698639788097e-07
10 48 4.7126916915095e-07
11 48 4.8460529261326894e-08
12 48 2.931936165453942e-07
13 48 1.0077107182804123e-05
14 48 4.185916823388285e-06
15 48 2.8576213548572165e-06
16 48 5.526855708830796e-07
17 48 1.0223342699975907e-05
18 48 2.0366708970145908e-07
19 48 1.23714871148693e-06
20 48 1.1128402135598446e-07
21 48 1.6095822678042104e-07
22 48 7.759032915306874e-10
23 48 2.8354919301711748e-08
24 48 1.3322894708419846e-07
25 48 9.870266546324703e-08
26 48 1.5309436238069246e-08
27 48 4.821293123529408e-07
28 48 2.449228295698729e-07
29 48 1.216858366985806e-07
30 48 0.0
31 48 5.506047944543016e-07
32 48 2.4111783935582507e-07
33 48 0.0
34 48 4.781370901180683e-07
35 48 3.279256840405729e-07
36 48 0.0
37 48 0.0
38 48 0.0
39 48 0.0
40 48 9.808306901081093e-07
41 48 2.1926496627245377e-09
42 48 1.8640378395933754e-07
43 48 0.0
44 48 3.029095756230589e-08
45 48 0.0
46 48 0.0
47 48 0.0
48 48 1.5806021459456923e-12
49 48 0.0

0 49 0.0
1 49 0.0
2 49 1.88362664085484e-07
3 49 7.427360864711042e-08
4 49 9.776365208693357e-09
5 49 2.9915865160013557e-07
6 49 6.15818813135018e-08
7 49 1.9087729776106494e-07
8 49 8.441120258577117e-07
9 49 2.7721528299666103e-07
10 49 1.6632155972240397e-07
11 49 5.364012838215805e-07
12 49 5.310494931349272e-07
13 49 5.40036466333435e-06
14 49 1.332457640924506e-07
15 49 5.450105019753404e-06
16 49 5.635597500441936e-06
17 49 2.837836021328034e-07
18 49 1.677624954584112e-08
19 49 1.670705892624558e-07
20 49 4.2538082016350444e-07
21 49 1.6891717312379834e-08
22 49 5.146036102675973e-08
23 49 2.104255546368249e-07
24 49 0.0
25 49 6.512915392184595e-07
26 49 1.1187868714015189e-07
27 49 1.980354673340444e-08
28 49 0.0
29 49 7.478888527814701e-07
30 49 2.256378904517752e-06
31 49 4.764084101170767e-07
32 49 3.794352810624246e-06
33 49 1.6277535407203542e-06
34 49 3.6766014337621454e-08
35 49 0.0
36 49 0.0
37 49 2.2065679248838286e-09
38 49 0.0
39 49 8.973637834688239e-10
40 49 8.906219125242373e-08
41 49 0.0
42 49 0.0
43 49 0.0
44 49 0.0
45 49 0.0
46 49 0.0
47 49 0.0
48 49 0.0
49 49 0.0



==> feature_importances/topology_0.5_restrictedpi_2d.txt <==
0 0 1.0596999568641109e-08
1 0 3.947497889651512e-06
2 0 1.0518475219252628e-05
3 0 1.0106344985550214e-05
4 0 1.1859646151385282e-05
5 0 1.8924978042500267e-06
6 0 0.00010350876847768006
7 0 6.303597358939665e-06
8 0 1.1680001158619421e-05
9 0 6.554103756946292e-05
10 0 1.5936608030014302e-05
11 0 3.021893419222677e-05
12 0 5.091607656660755e-05
13 0 0.0001985750951350691
14 0 0.0002478286339711747
15 0 0.00011172047475381377
16 0 0.0001852166577088153
17 0 0.00010425159416305227
18 0 0.00016834724391545286
19 0 5.250730674767893e-05
20 0 0.00010335949027640457
21 0 8.09380587576223e-05
22 0 0.00010534181084860616
23 0 0.0002233284274633873
24 0 0.0002540289839526176
25 0 0.00032995255944005824
26 0 0.0002733205826493236
27 0 0.00019160965731330942
28 0 0.00044684983771654937
29 0 0.0002646626669172979
30 0 0.0002380781809582109
31 0 0.00014971191610523607
32 0 0.0001508934410927866
33 0 0.00027921074378914427
34 0 0.00020193924706936114
35 0 0.0005699345314269978
36 0 0.0003408028633410784
37 0 0.00013714046772776302
38 0 0.0001879113372538855
39 0 0.0001673469330777831
40 0 9.270186159600879e-05
41 0 3.1027330507811074e-05
42 0 8.267388302924518e-05
43 0 9.759612714508835e-05
44 0 0.00013011516248506946
45 0 9.615428137804048e-05
46 0 3.723263524687236e-05
47 0 1.351054298586834e-05
48 0 3.268653968713248e-05
49 0 0.00023806046636011934

0 1 1.2332086523237289e-08
1 1 3.245796474928488e-07
2 1 2.2400105890246249e-07
3 1 2.3591685343530274e-06
4 1 9.057761564116706e-06
5 1 3.9889465888735485e-05
6 1 3.156079744052417e-05
7 1 3.453861704428033e-05
8 1 1.5234590085428811e-05
9 1 2.5186524055769617e-05
10 1 0.0001167959062189709
11 1 2.3128034546398263e-05
12 1 0.00010812060079341777
13 1 9.272881589718338e-05
14 1 0.00015725295353913153
15 1 4.834954433109846e-05
16 1 8.728617658176987e-05
17 1 0.0001298899932455885
18 1 3.673666733209619e-05
19 1 2.5358413073435334e-05
20 1 9.655231596829433e-05
21 1 0.0002822383957464912
22 1 6.152586361012786e-05
23 1 0.00021881431132548287
24 1 0.00022620074057742615
25 1 0.00027927734624726966
26 1 9.781875509938831e-05
27 1 0.0003033292954022553
28 1 0.00011599717816477993
29 1 9.116123463342852e-05
30 1 8.909013997181241e-05
31 1 0.00017448411730939026
32 1 0.00018313456320905014
33 1 0.00010094464671782646
34 1 0.0002483020286567393
35 1 0.00011572359265596089
36 1 0.0006038107952827915
37 1 0.00015159963109526967
38 1 0.00011387345536217517
39 1 0.00010888445731329381
40 1 5.469183920459153e-05
41 1 4.4347037070574665e-05
42 1 1.5662579050465956e-05
43 1 5.398237516661375e-05
44 1 7.455276770560017e-05
45 1 4.290526343710409e-05
46 1 1.53244269240406e-05
47 1 5.616246412826804e-05
48 1 1.4580707429339918e-05
49 1 0.00023028569222234576

0 2 5.840388921151929e-07
1 2 1.6267483478471775e-06
2 2 1.925161626712998e-05
3 2 1.5322909111274196e-05
4 2 2.1777793536559867e-07
5 2 1.485543600095027e-05
6 2 1.5466571092123516e-05
7 2 1.0702432715595718e-05
8 2 9.222095887926043e-05
9 2 5.329802553467401e-05
10 2 1.397208746578832e-05
11 2 7.431565320705119e-05
12 2 6.561320065977648e-05
13 2 0.00012119169255441673
14 2 0.00021953553746265463
15 2 0.00010989743992651099
16 2 6.15668225646168e-05
17 2 8.186828470681395e-05
18 2 8.536902018807234e-05
19 2 2.6594304128479494e-05
20 2 7.504161965853892e-05
21 2 0.00012387419163953202
22 2 0.0001645843449357434
23 2 5.968999314913599e-05
24 2 0.00011954613184607659
25 2 0.0002577723394300785
26 2 0.00010085455678452064
27 2 0.0007304774898381987
28 2 0.0002537838733285318
29 2 0.00013592092199241046
30 2 0.00010152280870138135
31 2 0.00016530640078873073
32 2 8.542641880304711e-05
33 2 0.00018139935231935455
34 2 8.066481171871259e-05
35 2 0.0002964848221757447
36 2 0.0004478989131984159
37 2 8.063175010020605e-05
38 2 8.086447330713707e-05
39 2 7.793632369434078e-05
40 2 0.00010303709457357195
41 2 5.783610123788772e-05
42 2 8.970155854679672e-05
43 2 6.655928249433096e-05
44 2 3.637056990487293e-05
45 2 3.4798461482353275e-05
46 2 3.7555647452495035e-05
47 2 1.1619546257865713e-05
48 2 1.2170989085056432e-05
49 2 0.00020519229158561303

0 3 4.418941564906407e-07
1 3 1.982771489588434e-05
2 3 2.3841105070492654e-06
3 3 9.310334460663058e-07
4 3 7.666101180879624e-06
5 3 9.712262530658506e-06
6 3 1.0542529890631385e-05
7 3 8.047286223481678e-06
8 3 1.6798537643733222e-05
9 3 3.853408995996504e-05
10 3 6.452804724177305e-05
11 3 4.6665027832752373e-05
12 3 1.0248326061003393e-05
13 3 5.6206616182255695e-05
14 3 0.00010451307518150164
15 3 0.00015001863945030984
16 3 3.42607693931668e-05
17 3 6.393153064095394e-05
18 3 3.1867335481153604e-05
19 3 6.78047944662764e-05
20 3 3.6298364522713775e-05
21 3 3.9359403749272324e-05
22 3 7.57223563234967e-05
23 3 0.00023881672016518385
24 3 7.156543444119115e-05
25 3 6.455160766163344e-05
26 3 0.00012344685204346856
27 3 0.0006937004790812007
28 3 0.00018763438544051287
29 3 0.00015056483687936876
30 3 9.904328545310379e-05
31 3 3.3419749485980236e-05
32 3 0.0001384290387583374
33 3 0.00015849684176900682
34 3 5.067321220672687e-05
35 3 0.00025571791992786964
36 3 0.00029698229214697994
37 3 4.403453129533279e-05
38 3 0.00010328314722131563
39 3 1.336950538910365e-05
40 3 4.420623934702349e-05
41 3 1.6574653413871825e-05
42 3 4.092290557368052e-05
43 3 3.3698925578952425e-05
44 3 4.7692415267523375e-05
45 3 4.166108337185176e-05
46 3 4.406308039116652e-05
47 3 8.437042464976497e-06
48 3 1.925603096687764e-05
49 3 8.961749081796198e-05

0 4 0.0
1 4 2.7710812340885e-07
2 4 8.084087757933598e-06
3 4 1.2348977544508356e-05
4 4 6.930429823102092e-06
5 4 2.222859498935742e-05
6 4 1.3933107483197395e-05
7 4 1.2839012417419313e-05
8 4 1.9358145444929582e-05
9 4 6.13187092915903e-05
10 4 1.6621129726287254e-05
11 4 1.9486990568665226e-05
12 4 0.00013520360446285257
13 4 7.086389784183674e-05
14 4 2.8372258428780693e-05
15 4 0.00011443093041849451
16 4 0.00010880850570070063
17 4 2.4799951329357593e-05
18 4 4.21533006039392e-05
19 4 8.046136224860511e-05
20 4 2.2099599610883992e-05
21 4 7.775271531473642e-05
22 4 5.041948457947919e-05
23 4 0.00012179241732301159
24 4 8.760062816057557e-05
25 4 0.00016849626151167442
26 4 0.00034938719552396333
27 4 0.0008391196619924508
28 4 0.0004944170171307553
29 4 0.00011221362128044097
30 4 6.277864916210783e-05
31 4 5.236423281446572e-05
32 4 0.0005905114177762844
33 4 0.00010279371009453103
34 4 5.419737759310391e-05
35 4 0.00024875561348534437
36 4 8.941053831839378e-05
37 4 0.0003215739757717693
38 4 4.680088447383135e-05
39 4 0.00021474200823382036
40 4 2.8545666275015573e-05
41 4 2.2963779007732758e-05
42 4 3.608487715009206e-05
43 4 2.368799176244404e-05
44 4 5.652162459893454e-05
45 4 4.918790272420746e-05
46 4 5.1710500705569947e-05
47 4 1.5384470432478586e-05
48 4 2.727503731311876e-05
49 4 2.0136486591255046e-05

0 5 2.1102702946201412e-08
1 5 2.806396089398516e-06
2 5 1.7877135356123814e-06
3 5 2.2209250359656875e-05
4 5 2.4761599402256337e-05
5 5 6.282615620449697e-06
6 5 1.9498729027790237e-06
7 5 1.979930627281448e-05
8 5 1.2947002423237106e-05
9 5 2.636650998260731e-05
10 5 1.606683090854752e-05
11 5 4.336361307045134e-05
12 5 3.7628104593815054e-05
13 5 0.00011396144256323784
14 5 8.690482989503971e-05
15 5 3.743412380726408e-05
16 5 5.492087542626323e-05
17 5 7.034253366688675e-05
18 5 3.383949803419672e-05
19 5 2.002494269315866e-05
20 5 4.543257762736794e-05
21 5 0.00014342837438760525
22 5 0.00014583209754506999
23 5 0.00014271523727238283
24 5 0.00020942085479251258
25 5 0.00011135619328563089
26 5 0.00041062913446146245
27 5 0.001270674853677257
28 5 0.0002921226004722094
29 5 0.000273651145751208
30 5 8.551311922129347e-05
31 5 7.001192669367864e-05
32 5 0.0005155916313813161
33 5 0.00020935439122698907
34 5 0.00021694965689516335
35 5 0.0009677269419005996
36 5 5.522842915899482e-05
37 5 6.031577102760662e-05
38 5 0.00016078137545347327
39 5 9.838290635869389e-05
40 5 1.9377470461978288e-05
41 5 5.810396666554364e-05
42 5 7.399787504238907e-05
43 5 1.6724697781711946e-05
44 5 9.221521813126045e-05
45 5 3.517893326521781e-05
46 5 1.615112488214576e-05
47 5 2.0625295867687046e-05
48 5 2.0682325325486747e-05
49 5 0.0001566990012538731

0 6 5.390622906852739e-09
1 6 1.4687108179300276e-08
2 6 2.2032794642781294e-06
3 6 8.455678873868646e-07
4 6 2.4526906975340865e-05
5 6 3.4241690511384203e-06
6 6 1.6821305091390726e-05
7 6 4.8701836157011096e-05
8 6 3.989482851470426e-05
9 6 4.996126499930829e-05
10 6 2.8322741896103434e-05
11 6 2.6392726883861957e-05
12 6 5.143674504044781e-05
13 6 9.502955548541694e-05
14 6 0.0001056892361448714
15 6 2.991598493526013e-05
16 6 5.427263714603181e-05
17 6 2.6955366006871026e-05
18 6 0.00010299143076939294
19 6 6.0977352339572803e-05
20 6 0.0001003274652925436
21 6 0.00013067509959819885
22 6 9.114317694398467e-05
23 6 0.0001955822715836922
24 6 6.577010578291272e-05
25 6 0.00013972227715074683
26 6 0.0005926715246763932
27 6 0.0009657674930576527
28 6 0.0002526492842487879
29 6 0.00011430590290317204
30 6 0.0002425922550644797
31 6 0.00010697270924493552
32 6 0.0004456670505639702
33 6 0.00019581148384234144
34 6 0.00025786866366508043
35 6 0.0012529968068967314
36 6 0.00023321099605631617
37 6 0.0001292250988647758
38 6 0.00011967808798649948
39 6 0.00011896335756582953
40 6 0.00010120370747349694
41 6 5.828750365475068e-05
42 6 5.56983644871894e-05
43 6 5.3862993283236525e-05
44 6 4.405342576420904e-05
45 6 5.4931067342975326e-05
46 6 6.424502022323484e-06
47 6 2.89410662597455e-05
48 6 3.0442032277074382e-05
49 6 0.0008892518509863767

0 7 0.0
1 7 1.8231474476665542e-07
2 7 1.0775889508167405e-06
3 7 1.5216224710920634e-06
4 7 1.3378361227415984e-05
5 7 6.424619578340505e-06
6 7 4.966222810835035e-06
7 7 2.319908643192462e-05
8 7 1.3704295269955926e-05
9 7 4.852970450651309e-05
10 7 2.4883142449575358e-05
11 7 6.556796284409797e-05
12 7 0.00011069408979809525
13 7 6.184025680911632e-05
14 7 0.00010739755942687104
15 7 3.692193107629695e-05
16 7 6.391324925531059e-05
17 7 9.064183762127853e-05
18 7 1.94257187626995e-05
19 7 3.1755388883708516e-05
20 7 5.190286917300077e-05
21 7 4.431960863154309e-05
22 7 6.220748017267596e-05
23 7 0.00012377341361482946
24 7 0.00011641799229918016
25 7 0.00017861863029924763
26 7 0.00045624172087412696
27 7 0.0012638128074507096
28 7 0.0002519497745510206
29 7 0.00010277358273546271
30 7 6.819692749927725e-05
31 7 0.0001325863254564693
32 7 0.0015609487676037943
33 7 0.0005595975064266179
34 7 0.0002690318961884177
35 7 0.00043786459072080685
36 7 0.0003094033333752466
37 7 8.817302297930658e-05
38 7 0.00016905706602534558
39 7 9.142879997851035e-05
40 7 4.536260835548195e-05
41 7 8.65524154107004e-05
42 7 9.412650919360616e-05
43 7 5.396337492908261e-05
44 7 6.183633113301745e-05
45 7 8.433295168964367e-05
46 7 3.414577664346477e-05
47 7 6.072198456327661e-05
48 7 3.0723941244765455e-05
49 7 0.00038601635049092213

0 8 0.0
1 8 9.436783293264421e-07
2 8 1.7506705962287767e-06
3 8 5.3778676137687e-07
4 8 4.724585248316022e-06
5 8 4.696657500251982e-06
6 8 1.024694444168399e-05
7 8 1.4272907310409773e-05
8 8 7.864684739681366e-06
9 8 1.8534783277998413e-05
10 8 8.263863292980654e-06
11 8 7.827148800028934e-05
12 8 0.0001178526405544393
13 8 6.272371278997861e-05
14 8 0.00010455308762737287
15 8 6.988057129648507e-05
16 8 0.00015957676758956938
17 8 0.0003244260665949803
18 8 0.00010913184862473069
19 8 9.253201225652197e-05
20 8 0.00012095611264746914
21 8 5.8826341953723864e-05
22 8 4.3249143714434855e-05
23 8 0.00014023336594214486
24 8 0.0001810892624575635
25 8 0.0003353694417668129
26 8 0.0002213498291297659
27 8 0.0006219120407046873
28 8 0.0007445539063708289
29 8 7.082388462528613e-05
30 8 0.00018198856771303327
31 8 6.053631117140699e-05
32 8 0.0006263899622101144
33 8 0.00035385819743708315
34 8 0.0010493522238895921
35 8 0.0006209109383197067
36 8 0.0003515789357433252
37 8 0.00023359290456006216
38 8 0.0002915628292579803
39 8 0.0001805908892604882
40 8 0.0001192421055123886
41 8 6.363361532915921e-05
42 8 6.0496246626200824e-05
43 8 6.488404385154772e-05
44 8 7.650661829101426e-05
45 8 9.22387105244481e-05
46 8 2.6905224519521566e-05
47 8 2.680787443705545e-05
48 8 2.9927355507681107e-05
49 8 0.0002511108094585409

0 9 0.0
1 9 2.887162640626025e-09
2 9 2.5694109114239614e-06
3 9 1.1426759225199336e-06
4 9 1.7807362463569932e-05
5 9 2.9915394081086365e-06
6 9 1.0809876771678278e-05
7 9 2.897505061363114e-06
8 9 2.941713300742081e-05
9 9 2.8911343098864455e-05
10 9 4.661104936170867e-05
11 9 4.352397893250979e-05
12 9 5.256202414805868e-05
13 9 4.5762658897655593e-05
14 9 0.00010098485991967166
15 9 0.00017758064522740164
16 9 2.6736925192090924e-05
17 9 0.00014017654407447603
18 9 0.00029953366565714485
19 9 8.155428538855153e-05
20 9 0.0002156306480946722
21 9 0.00011752597220198382
22 9 0.00021367402250758416
23 9 0.0002030779933521373
24 9 0.00021075153629459642
25 9 0.00044985058355787017
26 9 0.0004707045210427431
27 9 0.0005731580343092317
28 9 0.00032410430693369615
29 9 5.7179941421899796e-05
30 9 8.1445095564218e-05
31 9 0.00015077786601097373
32 9 0.0014131339809385097
33 9 0.0003250966287643306
34 9 0.0009598733424008903
35 9 0.0003442626826513803
36 9 0.0006409867803238656
37 9 6.99467322910026e-05
38 9 0.0002538554678813327
39 9 0.00018044268819356082
40 9 0.00014405245604883678
41 9 0.00012400980341549766
42 9 4.930663320881106e-05
43 9 5.9165934765029636e-05
44 9 4.197305768549678e-05
45 9 3.662836874577507e-05
46 9 4.601603025482114e-05
47 9 2.5258941856621843e-05
48 9 7.790361497584702e-05
49 9 0.00012548705355883196

0 10 0.0
1 10 2.821579892798047e-06
2 10 1.5658847137564928e-09
3 10 1.3477514652637906e-07
4 10 7.340813495999574e-06
5 10 4.829596567064125e-07
6 10 1.6959645701342287e-05
7 10 3.4372699258271456e-06
8 10 1.5356391333700884e-05
9 10 8.303646728577973e-06
10 10 2.6393333288341322e-05
11 10 4.040434456071075e-05
12 10 4.04923433964871e-05
13 10 9.322642493143535e-05
14 10 0.00017941608153549678
15 10 7.375531431734185e-05
16 10 0.0001663020859658942
17 10 6.0523683588588895e-05
18 10 4.321396366685505e-05
19 10 0.00013260923535188143
20 10 0.000103368626786237
21 10 0.0002685899081876824
22 10 0.0001460470228690679
23 10 0.00015838270762054266
24 10 0.00043263249199091525
25 10 0.0003500508156602229
26 10 0.00040247040734503025
27 10 5.7202761859611075e-05
28 10 0.00041614857969563793
29 10 0.00016256406400843042
30 10 0.00014838355808491257
31 10 0.00020958511375526693
32 10 0.001191662916012398
33 10 0.0005171819760980236
34 10 0.0008047324703350667
35 10 0.0004682301395805653
36 10 0.0009740404899630844
37 10 0.00019117309323817762
38 10 0.00028494819723963043
39 10 0.00013029806865265064
40 10 9.219907120860735e-05
41 10 3.3213490884492846e-05
42 10 4.655650531739423e-05
43 10 0.00011383472495456998
44 10 4.4298305480677e-05
45 10 7.875182720221065e-05
46 10 2.0476744970123874e-05
47 10 5.2587937666056565e-05
48 10 5.539000504292513e-05
49 10 4.8875713007267366e-05

0 11 0.0
1 11 7.937337781506825e-07
2 11 1.0127832048381406e-08
3 11 8.898288028545963e-07
4 11 3.3228776554786396e-06
5 11 2.0559038329183405e-05
6 11 5.973541643823597e-06
7 11 9.603380715289141e-06
8 11 9.941584772852562e-06
9 11 4.6013804922267946e-05
10 11 4.3716986969831335e-05
11 11 4.961114444228433e-05
12 11 8.883225244158923e-05
13 11 5.216163882903731e-05
14 11 5.730491512277446e-05
15 11 8.595957773698269e-05
16 11 0.000453230928966989
17 11 0.00011230141120351942
18 11 0.00013796538630715278
19 11 5.927392472298752e-05
20 11 0.00015525330986800482
21 11 9.591990080500352e-05
22 11 0.00018832235483988476
23 11 0.00020421407705417522
24 11 0.0001819278081590417
25 11 0.00013260524639256463
26 11 0.00031533329065621974
27 11 0.00021104155107846514
28 11 0.00018546152423104358
29 11 5.950716623564861e-05
30 11 4.389993544479494e-05
31 11 0.00022117515511876337
32 11 0.0003559391834259162
33 11 0.0007517923136963384
34 11 0.00027368624803774663
35 11 0.00032174706882220227
36 11 0.0003935658905913097
37 11 0.0004907962684232715
38 11 0.0005172682009680261
39 11 0.00011362116053370878
40 11 0.00015855853469405875
41 11 0.00012296995998870982
42 11 2.6548065064551332e-05
43 11 6.960831965192224e-05
44 11 5.527705607168584e-05
45 11 3.9711369825492414e-05
46 11 4.0982680565901555e-05
47 11 4.214337961418544e-05
48 11 2.9457352487499342e-05
49 11 0.0001346964405351873

0 12 0.0
1 12 0.0
2 12 7.923224064430758e-06
3 12 3.2250597483306833e-06
4 12 2.275435024268904e-06
5 12 6.063180142112344e-06
6 12 9.127061291495566e-06
7 12 3.999737750429616e-06
8 12 1.4017088827588129e-05
9 12 4.9077869249694066e-05
10 12 1.1120668132250721e-05
11 12 2.74280125037503e-05
12 12 2.967875793903925e-05
13 12 0.00010563048296085134
14 12 6.814172418629133e-05
15 12 0.0003976835906131297
16 12 0.0025517696790692415
17 12 7.702093037722806e-05
18 12 0.00011228813181304832
19 12 8.15567980391726e-05
20 12 0.00021038373867853123
21 12 0.00014454103844640127
22 12 7.626342542668655e-05
23 12 0.00012510777404236323
24 12 8.492739085059151e-05
25 12 0.00023701955472229462
26 12 0.0001936690772723766
27 12 0.00017111283296213474
28 12 0.0003380849787821826
29 12 7.692004304660128e-05
30 12 0.00018523530604667215
31 12 9.533706505974272e-05
32 12 0.0006538629452970876
33 12 0.0006690935076901847
34 12 0.00019685970058904126
35 12 0.0002255872440923027
36 12 0.00034746831532099536
37 12 0.00038433980033545176
38 12 0.00028073823320014
39 12 0.00011558536372828753
40 12 5.238701919170872e-05
41 12 0.00014276248846072909
42 12 0.00012637345216870815
43 12 3.571853265600493e-05
44 12 3.213468317025147e-05
45 12 2.0742393755941192e-05
46 12 1.0567663091673952e-05
47 12 7.009877276864941e-05
48 12 0.00011355148299689034
49 12 0.00017504630832710933

0 13 0.0
1 13 0.0
2 13 9.040620340309679e-09
3 13 1.1046419481016936e-05
4 13 7.92238704197299e-06
5 13 5.256905041393019e-06
6 13 9.13389442275815e-06
7 13 1.6819039519877645e-05
8 13 7.20906459162022e-05
9 13 1.8311476552453398e-05
10 13 1.6255084571617717e-05
11 13 1.0062621767781788e-05
12 13 2.0120400303049654e-05
13 13 2.4401336648969036e-05
14 13 7.906653743258622e-05
15 13 0.0011421809495688702
16 13 0.0002123479709902505
17 13 5.019092234893575e-05
18 13 8.57276879182548e-05
19 13 0.00015136862498382547
20 13 0.0001154427148461563
21 13 0.0001197414102508641
22 13 0.00014288612473790742
23 13 0.0001899973576808626
24 13 0.00024693320701300403
25 13 0.0003362855843332844
26 13 0.0003163696556189008
27 13 0.0004095836441217442
28 13 0.0002625841172514358
29 13 6.668703961000959e-05
30 13 9.349172184280141e-05
31 13 0.00012532795941864458
32 13 0.0004975957859898864
33 13 0.0004945546429292347
34 13 0.00014442062899233893
35 13 8.853434798625514e-05
36 13 0.00031998924691466755
37 13 0.00017443392024763115
38 13 0.0001709959591894427
39 13 7.327487197859987e-05
40 13 7.770845657256754e-05
41 13 6.173334348261929e-05
42 13 0.0001319443701938764
43 13 3.8671786072576405e-05
44 13 2.9921144030873075e-05
45 13 7.80534153797468e-05
46 13 1.1510732650889955e-05
47 13 1.3411336521803072e-05
48 13 2.5816818289778038e-05
49 13 0.00031124960222480034

0 14 0.0
1 14 0.0
2 14 7.503328764523599e-07
3 14 5.869862337823718e-07
4 14 1.493496651450144e-07
5 14 1.2189084966318463e-06
6 14 1.171919074342967e-05
7 14 2.8418543913109178e-05
8 14 1.7028614046147005e-05
9 14 9.176622913594296e-05
10 14 1.602793469039579e-05
11 14 3.421933708789115e-05
12 14 8.891742945020107e-05
13 14 2.2093695750504996e-05
14 14 0.00010887621239484807
15 14 0.00016672839823036255
16 14 0.00018625554495205136
17 14 9.966115222786847e-05
18 14 0.0003077777328714528
19 14 6.960311569823962e-05
20 14 0.00011455172451051378
21 14 8.239258508526297e-05
22 14 0.00010132120946927682
23 14 0.00011156317215853149
24 14 9.405074455635218e-05
25 14 0.00036044623962678467
26 14 0.00022448577469681247
27 14 0.0003168821986170963
28 14 0.00011876218848359327
29 14 0.00013966142059137674
30 14 0.00018568910286085856
31 14 0.0002060727585768621
32 14 0.0003974737735342222
33 14 0.00021470899486990185
34 14 0.0002788220333159068
35 14 0.00022465673899599157
36 14 0.00014812788404236363
37 14 0.00022892010481258051
38 14 0.00018687925386932594
39 14 0.00010771652438725749
40 14 5.789806013175953e-05
41 14 2.841685851326749e-05
42 14 0.0001803980591386761
43 14 6.19633600197766e-05
44 14 3.3176208233810914e-05
45 14 6.320011644273061e-05
46 14 6.736890025074291e-05
47 14 9.295026641047893e-05
48 14 4.326003357665888e-05
49 14 0.00016879932438385164

0 15 0.0
1 15 0.0
2 15 0.0
3 15 9.644039268210788e-08
4 15 2.753648589703099e-06
5 15 2.7587928622692738e-06
6 15 5.137524082667236e-07
7 15 1.0824314025559583e-06
8 15 3.9184309249349696e-05
9 15 4.4954707500469286e-05
10 15 4.061446610992958e-05
11 15 2.5719538168093946e-05
12 15 3.533130477688003e-05
13 15 6.454057720573521e-05
14 15 0.00010246650577271541
15 15 0.00018989482001399184
16 15 0.00013218907290601464
17 15 7.005600701981543e-05
18 15 0.00026776073961158007
19 15 0.0001248355770641774
20 15 0.0002031491677072712
21 15 8.75592574412871e-05
22 15 5.2134977060603864e-05
23 15 0.00022214968451557494
24 15 0.00021902987132440868
25 15 0.00020684733128225417
26 15 0.0003306861377202856
27 15 0.0003341567071574225
28 15 0.00020860447659613987
29 15 0.00014229772375137938
30 15 0.00016626719853756445
31 15 0.00019988085629381173
32 15 0.0001342291826370436
33 15 0.00022521558721631414
34 15 0.00026007805869863575
35 15 2.4956758000852704e-05
36 15 0.0001887086955492827
37 15 0.00023672303698169916
38 15 0.00011241302143228528
39 15 4.034453294921521e-05
40 15 4.574196729454076e-05
41 15 2.8323801902002327e-05
42 15 1.5075489869712788e-05
43 15 0.00010602292051834137
44 15 5.561032098078548e-05
45 15 4.2694773080872825e-05
46 15 4.610507819453596e-05
47 15 0.00012475696269925954
48 15 0.00010076192555903655
49 15 0.00011689202073720822

0 16 0.0
1 16 0.0
2 16 0.0
3 16 2.844587549612119e-10
4 16 0.0
5 16 2.2078707675508035e-06
6 16 3.643890418914784e-06
7 16 5.5055985377753404e-06
8 16 1.0957659003620493e-05
9 16 3.602230553384e-05
10 16 3.5905858392788297e-05
11 16 2.816302989507286e-05
12 16 6.299083998293276e-05
13 16 0.00011448369141897338
14 16 0.00010967699628855152
15 16 0.0002406914385268862
16 16 0.00019253693243959953
17 16 0.0001416505058153156
18 16 8.650627316083174e-05
19 16 5.129619579985437e-05
20 16 0.00017832549530984965
21 16 0.0003611582663917001
22 16 0.0001376081910069808
23 16 0.0002790883912938819
24 16 0.0003431030512386917
25 16 0.00023450992578118222
26 16 0.0003000928285081073
27 16 0.00019925532527688238
28 16 0.00019319196625637453
29 16 0.00019026146426093016
30 16 0.00013820619796500592
31 16 0.00018698934683534704
32 16 0.00026752903621776096
33 16 0.0002418128305556445
34 16 0.000163382472611707
35 16 8.647084660778593e-05
36 16 3.38522222121304e-05
37 16 0.00019620613863314992
38 16 0.00019286847130739116
39 16 0.00010306789712546178
40 16 3.840312459403488e-05
41 16 0.00014073924490779985
42 16 1.8440181504467106e-05
43 16 2.9743289932582933e-05
44 16 8.29729979081166e-05
45 16 4.8957175180389847e-05
46 16 0.00010801720861910224
47 16 0.00011989271344736179
48 16 2.3126217279445075e-05
49 16 0.00029006727573133395

0 17 0.0
1 17 0.0
2 17 0.0
3 17 0.0
4 17 5.003829969220325e-08
5 17 5.865500501630479e-09
6 17 8.48344834380366e-07
7 17 2.3949395932993907e-06
8 17 4.780905441418462e-06
9 17 3.434944939540885e-05
10 17 1.0439499605283745e-05
11 17 4.3916181917007165e-05
12 17 0.00010225514614645586
13 17 4.0834601671610635e-05
14 17 9.093584068170972e-05
15 17 0.0002941658275560147
16 17 2.320293013037573e-05
17 17 7.763473114560848e-05
18 17 6.346959314347829e-05
19 17 0.00021981729582218836
20 17 4.033891504730191e-05
21 17 6.765659510077896e-05
22 17 0.00012596708217697716
23 17 0.00048653700973581246
24 17 0.0003269558676430476
25 17 0.00018750051662994627
26 17 0.00014570755141374113
27 17 9.305391676190232e-05
28 17 0.0002142044420271656
29 17 0.00023518458683003906
30 17 0.0001266036850896525
31 17 0.000503443364201094
32 17 0.00010861964508571486
33 17 0.00011106765529045153
34 17 0.00014237521259460666
35 17 0.0002140690917989607
36 17 0.00011894518412223804
37 17 0.0001366394906784001
38 17 0.0002581399198151868
39 17 6.337160717434761e-05
40 17 4.875550244521812e-05
41 17 9.342643591789484e-05
42 17 2.879713432643807e-05
43 17 4.035478701312296e-05
44 17 3.274344365773064e-05
45 17 0.00026156545875597625
46 17 0.00012480534662070837
47 17 6.985343298802483e-05
48 17 1.993887992545196e-05
49 17 0.0003289708432179384

0 18 0.0
1 18 0.0
2 18 0.0
3 18 0.0
4 18 0.0
5 18 3.835875226106035e-07
6 18 4.786740393976104e-06
7 18 1.5610010942275502e-05
8 18 2.2699537674514223e-05
9 18 3.8728075859385694e-05
10 18 2.1657259054999426e-05
11 18 7.194461768634828e-05
12 18 4.730703945451723e-05
13 18 8.083735650917106e-05
14 18 0.0003332767713041547
15 18 0.00011261027443814198
16 18 0.00015767590116743017
17 18 0.00013715978765057834
18 18 0.00011994967163450767
19 18 0.00025485945149367797
20 18 3.273798227472335e-05
21 18 9.87490058540344e-05
22 18 0.0003712490809235709
23 18 0.000665363057556444
24 18 0.000524026138790687
25 18 0.00019188381904744153
26 18 0.00030682723918476154
27 18 0.00013220732091698745
28 18 0.00011910460748187225
29 18 0.00017146960788531115
30 18 0.00013327060302138627
31 18 0.00024481364367289474
32 18 0.00028895294452858835
33 18 0.00013117531005216981
34 18 0.00012079791131062694
35 18 6.641593557957785e-05
36 18 4.4737059502534954e-05
37 18 0.00044668503256926483
38 18 0.0011094649720333365
39 18 0.00010784173566319353
40 18 5.171969502770689e-05
41 18 4.35576771543036e-05
42 18 5.688530602490498e-05
43 18 2.5022563537837792e-05
44 18 5.721343260618734e-05
45 18 3.6484810513590866e-05
46 18 1.2733371693472647e-05
47 18 8.765397850117391e-05
48 18 0.00022850413911288826
49 18 0.0004104017808901938

0 19 0.0
1 19 0.0
2 19 0.0
3 19 0.0
4 19 6.911250761113303e-07
5 19 2.125834203058914e-08
6 19 4.534772621343897e-06
7 19 4.210495866641903e-06
8 19 7.432680856084125e-06
9 19 2.1424891605944386e-05
10 19 5.0232313874369335e-05
11 19 0.00015724994620051704
12 19 4.655896587907113e-05
13 19 0.00011940250045764342
14 19 0.0004246291869639092
15 19 6.363469945651695e-05
16 19 0.0001794718020884379
17 19 0.0002108679020236561
18 19 0.00012965039156924204
19 19 0.0002512984143413339
20 19 7.575368039482656e-05
21 19 0.00010366712796981818
22 19 0.00010190659713886508
23 19 0.0005132891379008863
24 19 0.0002975982485564079
25 19 0.000253821414128922
26 19 6.694032333931379e-05
27 19 0.00011482695180787751
28 19 8.640938418420866e-05
29 19 0.00010055509346762761
30 19 0.00010788174476158638
31 19 9.688349217598404e-05
32 19 0.00015619494390962086
33 19 9.299178883740796e-05
34 19 0.00013238566060455158
35 19 9.141604936953315e-05
36 19 0.00011856666281453906
37 19 0.0004080735212986312
38 19 0.0004557447420618718
39 19 5.9445330832996704e-05
40 19 3.1959808669432656e-05
41 19 2.6108165096454826e-05
42 19 2.7745710919078444e-05
43 19 4.11275196466806e-05
44 19 9.252171950291957e-06
45 19 6.545085405461397e-05
46 19 2.1560039299686525e-05
47 19 5.8846839043615265e-05
48 19 0.00014439309938433516
49 19 0.0003288733539108736

0 20 0.0
1 20 0.0
2 20 0.0
3 20 0.0
4 20 0.0
5 20 0.0
6 20 7.230841148343063e-07
7 20 4.843809340042399e-07
8 20 2.344305449459066e-05
9 20 1.9975954757645215e-05
10 20 3.8728983557230716e-05
11 20 7.718587793225306e-05
12 20 8.274554801319492e-05
13 20 7.778191630681179e-05
14 20 7.369993394995412e-05
15 20 0.00012933635568682417
16 20 1.352793870053248e-05
17 20 0.00012346658413721023
18 20 3.4098710618666414e-05
19 20 9.787421575583504e-05
20 20 4.396148884328459e-05
21 20 0.00020344663355396935
22 20 0.00021568137925080655
23 20 0.0006246861407838007
24 20 0.00013564723877468118
25 20 0.00010260392269745323
26 20 0.00030000184408618006
27 20 0.00015403559348929914
28 20 7.511475606694995e-05
29 20 0.00010686391103167708
30 20 0.00015302491587770178
31 20 0.0001494126191029335
32 20 0.00013663777848307344
33 20 0.0001262086042233291
34 20 0.0003307666271199578
35 20 7.31742266762945e-05
36 20 6.614737885863324e-05
37 20 0.00013198621440370446
38 20 0.0001787338365068587
39 20 2.657380443573807e-05
40 20 4.5551165607817666e-05
41 20 8.769514420221657e-05
42 20 1.6877782117708005e-05
43 20 0.0001096717240060486
44 20 3.250438862164791e-05
45 20 9.600869496193821e-05
46 20 2.7176335853020472e-05
47 20 2.884356627895956e-05
48 20 0.00020792154271738778
49 20 9.568476638764807e-05

0 21 0.0
1 21 0.0
2 21 0.0
3 21 0.0
4 21 0.0
5 21 0.0
6 21 0.0
7 21 3.773987102121895e-08
8 21 1.3603203392938835e-05
9 21 4.460669103446413e-06
10 21 9.848109224628504e-06
11 21 2.243485919746538e-05
12 21 5.9395667076826736e-05
13 21 0.00017405154803044838
14 21 6.267791061911373e-05
15 21 0.00015936353256885077
16 21 0.00010350541293300477
17 21 8.405726775451782e-05
18 21 3.506225270915145e-05
19 21 0.00022006828363895596
20 21 2.8825242115261253e-05
21 21 0.00016029145176684977
22 21 0.00011553632683053914
23 21 0.00035898678490187277
24 21 0.00019878462236372682
25 21 0.00022556871283907552
26 21 0.00010762394395235672
27 21 0.0001446456656102097
28 21 8.921161646356273e-05
29 21 0.00013234282906399267
30 21 9.892725158934456e-05
31 21 8.882608145629732e-05
32 21 5.304473120822665e-05
33 21 0.00016666371260630263
34 21 0.00021932073933398277
35 21 4.4341277312065666e-05
36 21 0.00011902108461406056
37 21 0.00015118360194237297
38 21 0.00011698516291150066
39 21 5.2352903409362566e-05
40 21 9.621072581366231e-05
41 21 8.268624299966225e-05
42 21 0.00010951833286496494
43 21 3.9121292684103015e-05
44 21 4.364207727753455e-05
45 21 3.954866852639577e-05
46 21 2.6665270292771024e-05
47 21 2.331572172157562e-05
48 21 1.1551063985947729e-05
49 21 6.481907190654861e-06

0 22 0.0
1 22 0.0
2 22 0.0
3 22 0.0
4 22 0.0
5 22 0.0
6 22 0.0
7 22 0.0
8 22 0.0
9 22 1.4050325647883245e-06
10 22 5.220873946191704e-06
11 22 7.011096689114284e-06
12 22 2.235696056946827e-05
13 22 5.077232480022087e-05
14 22 4.950365746533849e-05
15 22 7.361147204735563e-05
16 22 2.299736598894205e-05
17 22 4.060734888659867e-06
18 22 4.545209622212678e-05
19 22 0.00018841763111671815
20 22 2.6497511876837013e-05
21 22 0.00016126336881128116
22 22 8.068535869034578e-05
23 22 0.0001743506720020357
24 22 0.00021131594107084566
25 22 0.0005077247877510357
26 22 0.00010675898942509925
27 22 3.9228492342079464e-05
28 22 0.0002473331422277046
29 22 0.00024175883456203993
30 22 5.960749189415402e-05
31 22 0.00011497517462820975
32 22 8.67196477028401e-05
33 22 6.940905893469229e-05
34 22 0.00019159389005397426
35 22 3.0415679641405962e-05
36 22 0.00015149666328436877
37 22 0.00010470239710022945
38 22 0.00025957054994364855
39 22 7.954740170661787e-05
40 22 8.957379775350573e-05
41 22 6.903452536735073e-05
42 22 3.786202214585814e-05
43 22 2.777554056597505e-05
44 22 2.0890416341503697e-05
45 22 3.661909957359947e-05
46 22 2.9288135656050048e-05
47 22 1.717633849791735e-05
48 22 3.752540095888414e-05
49 22 5.407399040687086e-06

0 23 0.0
1 23 0.0
2 23 0.0
3 23 0.0
4 23 0.0
5 23 0.0
6 23 0.0
7 23 0.0
8 23 0.0
9 23 1.2111918369899723e-06
10 23 3.9618248545084526e-09
11 23 2.4984041162459015e-06
12 23 4.835929443952271e-05
13 23 6.359000142729905e-05
14 23 2.999818672657477e-05
15 23 1.4126535353411341e-05
16 23 7.0236307686361274e-06
17 23 8.259209843736212e-06
18 23 7.571194266499609e-05
19 23 0.00010867304680275822
20 23 7.679662720216549e-05
21 23 5.473545775667679e-05
22 23 0.00014737840654633006
23 23 0.00045983904586345835
24 23 0.0001790348219653057
25 23 0.0007442846051969261
26 23 0.00019924106988958008
27 23 2.3559147005619425e-05
28 23 0.00015267990077954413
29 23 0.000714654294294385
30 23 0.0001637164666736354
31 23 9.40043865381712e-05
32 23 0.0001220441765502893
33 23 0.00015249638106811916
34 23 0.00011385924439009483
35 23 0.00037589343975027144
36 23 5.329000518622762e-05
37 23 0.00023809653916179502
38 23 0.00018264833897694562
39 23 8.337628591514185e-05
40 23 2.5853152300318754e-05
41 23 0.0001750724115519862
42 23 0.00010284436565690179
43 23 0.00010830886959609277
44 23 1.0540154079342039e-05
45 23 8.792735556421699e-05
46 23 9.17331892979837e-06
47 23 1.6184305061983043e-05
48 23 1.2628254964296302e-05
49 23 2.447579333224095e-05

0 24 0.0
1 24 0.0
2 24 0.0
3 24 0.0
4 24 0.0
5 24 0.0
6 24 0.0
7 24 0.0
8 24 0.0
9 24 0.0
10 24 2.425023572991383e-07
11 24 9.881920708120538e-09
12 24 7.355161839592417e-06
13 24 1.966139141796202e-05
14 24 3.875406460754237e-06
15 24 2.7622765278688837e-06
16 24 4.43348261320053e-05
17 24 8.896552482937001e-06
18 24 3.4439718386285856e-05
19 24 4.7722963106558983e-05
20 24 8.879531437377363e-05
21 24 4.198689078028679e-05
22 24 3.6368534946349236e-05
23 24 9.431121617621422e-05
24 24 0.00021575436051560657
25 24 0.0007082682455163213
26 24 0.00011715677515235654
27 24 0.00012036498348496159
28 24 0.00026720509198851496
29 24 0.000890257863866396
30 24 0.0001252147016643717
31 24 0.00017668424559314863
32 24 0.00012330525782147824
33 24 0.00021206341305166765
34 24 8.673930770526568e-05
35 24 7.375875264089749e-05
36 24 0.00010438096042575328
37 24 0.0003011867555255473
38 24 5.462267634520289e-05
39 24 0.00022948889503403443
40 24 5.882398434598013e-05
41 24 0.0001297384488005817
42 24 8.663803328239405e-05
43 24 3.220524446296507e-05
44 24 0.00014713665769926917
45 24 2.1662637832250182e-05
46 24 1.275481711545872e-05
47 24 1.6151338237429176e-05
48 24 8.439301240931805e-06
49 24 1.4052449081631201e-05

0 25 0.0
1 25 0.0
2 25 0.0
3 25 0.0
4 25 0.0
5 25 0.0
6 25 0.0
7 25 0.0
8 25 0.0
9 25 0.0
10 25 0.0
11 25 0.0
12 25 1.6654776715479792e-05
13 25 2.517719482930213e-06
14 25 2.5944077556791434e-06
15 25 1.923416731323548e-06
16 25 8.795926337682451e-07
17 25 0.00017799759880936708
18 25 7.799511226669585e-05
19 25 0.0002124622982473155
20 25 1.9240949435068056e-05
21 25 0.00011765331308520905
22 25 7.327718296325561e-05
23 25 0.0001645735749297297
24 25 0.0004930013001333194
25 25 0.0002609296252714042
26 25 9.27031099737121e-05
27 25 6.454680209902174e-05
28 25 0.00022991385148222717
29 25 0.0001987744397814634
30 25 5.45672423439087e-05
31 25 3.21060556812242e-05
32 25 5.278521074092939e-05
33 25 0.00012994064566315472
34 25 4.334997506781945e-05
35 25 0.00024025234715149344
36 25 0.00020358303809338074
37 25 9.119228784218282e-05
38 25 0.0001945666144659537
39 25 0.00010087205231691285
40 25 4.571159342402036e-05
41 25 0.0002818048720036586
42 25 3.3783185203496844e-05
43 25 1.2098828578518885e-05
44 25 0.00036232946736217565
45 25 2.0872271948336625e-05
46 25 1.2066081339127593e-05
47 25 9.571555303519559e-06
48 25 1.4561328019644924e-05
49 25 9.514945277345784e-06

0 26 0.0
1 26 0.0
2 26 0.0
3 26 0.0
4 26 0.0
5 26 0.0
6 26 0.0
7 26 0.0
8 26 0.0
9 26 0.0
10 26 7.65792657903932e-09
11 26 1.3012588342564661e-08
12 26 4.0112496792837696e-07
13 26 2.346983642282734e-06
14 26 5.8387846720345846e-06
15 26 3.7980421189205304e-06
16 26 6.87210347976576e-05
17 26 4.8226584442523904e-06
18 26 5.272707527370773e-05
19 26 9.680303225204354e-05
20 26 0.00010454687539431125
21 26 5.655264203904992e-05
22 26 0.00013067347638222722
23 26 0.000680278758269193
24 26 0.0007160208889024139
25 26 0.00016107774565926025
26 26 0.00012126586190760449
27 26 0.00022038946394425818
28 26 0.00035321489932677914
29 26 0.0002476219062942681
30 26 6.108781149362609e-05
31 26 4.251100797880976e-05
32 26 0.000349710725377664
33 26 0.00029364469239442155
34 26 4.5519941524026646e-05
35 26 0.00014003589740469265
36 26 0.00015007124063119056
37 26 0.00012952159391047625
38 26 0.00012031933702621124
39 26 8.863346243345603e-05
40 26 0.0002758168873051367
41 26 8.407916793071602e-05
42 26 0.0001581592602905877
43 26 7.461742996213855e-05
44 26 0.00034830796686742777
45 26 2.0129316026627007e-05
46 26 1.4935583061632674e-05
47 26 1.4356225602652046e-05
48 26 9.482415474473544e-06
49 26 1.8722018227800435e-05

0 27 0.0
1 27 0.0
2 27 0.0
3 27 0.0
4 27 0.0
5 27 0.0
6 27 0.0
7 27 0.0
8 27 0.0
9 27 0.0
10 27 1.1631409176331097e-06
11 27 3.7176410263834563e-08
12 27 2.3852547637755702e-06
13 27 6.478837510376085e-07
14 27 1.0462541461429128e-06
15 27 1.9298494255194173e-05
16 27 5.43053649314276e-07
17 27 3.6463122146071496e-05
18 27 3.6608849671173886e-05
19 27 2.455226662576288e-05
20 27 3.776108533535761e-05
21 27 2.0939532914692776e-05
22 27 9.549186166157272e-05
23 27 0.0005238805760969295
24 27 5.2269307625618064e-05
25 27 0.0003607113021447497
26 27 0.0001290307217913945
27 27 0.00010977019830829634
28 27 0.00012556547647382525
29 27 0.00011472539561576095
30 27 0.00031164600029770815
31 27 8.408933752245049e-05
32 27 0.00012204209689311978
33 27 0.00011800090359390147
34 27 0.00014053871563515829
35 27 0.0001291103714677066
36 27 0.00016083638948733808
37 27 0.0003742071279279113
38 27 0.00011264400709493238
39 27 0.00018015738533247672
40 27 6.46459058992521e-05
41 27 0.00021553233843016152
42 27 0.00032027798444960625
43 27 5.125506918274724e-05
44 27 0.00127215910852785
45 27 1.3547829556324552e-05
46 27 3.754542637104739e-05
47 27 1.8191777671962172e-05
48 27 6.396765171231778e-06
49 27 3.07754155369915e-05

0 28 0.0
1 28 0.0
2 28 0.0
3 28 0.0
4 28 0.0
5 28 0.0
6 28 0.0
7 28 0.0
8 28 0.0
9 28 0.0
10 28 0.0
11 28 5.96340224928643e-07
12 28 0.0
13 28 1.3944942424595747e-10
14 28 8.206023329265881e-07
15 28 6.088736954539586e-06
16 28 1.0487936632258131e-05
17 28 4.868929128288163e-05
18 28 0.0001667807193599525
19 28 6.534519683471523e-05
20 28 0.00015154371135289962
21 28 4.4250224941245524e-06
22 28 0.00010530180733293052
23 28 0.00028946341130499777
24 28 0.00010563962459874467
25 28 0.00011899478888994579
26 28 3.540403884359468e-05
27 28 7.323632246884456e-05
28 28 0.00019403540873506815
29 28 0.00011275470998011268
30 28 0.0001764689113962607
31 28 4.892862578689241e-05
32 28 9.804259270261173e-05
33 28 9.443772887876949e-05
34 28 0.0002547425125060331
35 28 8.542398794351873e-05
36 28 6.984522922910692e-05
37 28 9.977570556020135e-05
38 28 0.0001749322426296211
39 28 2.7084254445886395e-05
40 28 0.00010937272942698098
41 28 0.00010425628391783388
42 28 0.00010757165137226184
43 28 7.69592914848048e-05
44 28 0.0008082474724893063
45 28 2.6271623707912296e-05
46 28 7.1449430373760955e-06
47 28 9.311824359127225e-06
48 28 1.330937773116553e-05
49 28 1.012803288811077e-05

0 29 0.0
1 29 0.0
2 29 0.0
3 29 0.0
4 29 0.0
5 29 0.0
6 29 0.0
7 29 0.0
8 29 0.0
9 29 0.0
10 29 4.97862247201672e-08
11 29 1.3243039818761787e-08
12 29 3.651795707652996e-07
13 29 3.112272717973845e-07
14 29 8.305005671417743e-07
15 29 1.874976202128262e-05
16 29 4.488021381536108e-05
17 29 1.8255260315803396e-06
18 29 2.8085163421221405e-06
19 29 1.3665119423995365e-05
20 29 5.903439745443771e-05
21 29 9.352954788185133e-05
22 29 0.00022361114488061334
23 29 0.0002293567501391919
24 29 9.044000150748514e-05
25 29 0.00010136541596590459
26 29 0.00015625981828715145
27 29 0.0001214182588132639
28 29 8.250104730925081e-05
29 29 5.8769786712516346e-05
30 29 4.969598866483333e-05
31 29 9.758476551906435e-05
32 29 0.00020377827516901003
33 29 9.877254288584318e-05
34 29 0.0002542511687847177
35 29 4.9226577407216386e-05
36 29 8.456430800465872e-05
37 29 0.00022683813752295018
38 29 3.15455981445916e-05
39 29 0.0002128072587674606
40 29 0.00011716347226675725
41 29 8.787580845232542e-05
42 29 7.019260663099118e-05
43 29 9.46601543950047e-05
44 29 0.00043151995039884177
45 29 1.0771220210336852e-05
46 29 2.708599988064852e-06
47 29 1.556972204770285e-05
48 29 1.1835736113835158e-05
49 29 1.632716930313834e-05

0 30 0.0
1 30 0.0
2 30 0.0
3 30 0.0
4 30 0.0
5 30 0.0
6 30 0.0
7 30 0.0
8 30 0.0
9 30 0.0
10 30 2.3767254846137455e-09
11 30 0.0
12 30 6.29322450379501e-08
13 30 9.637251469634959e-07
14 30 1.05507220285635e-05
15 30 1.9182693674520486e-06
16 30 2.662647055075145e-07
17 30 1.0317805858489163e-05
18 30 4.579400952468237e-06
19 30 2.637280755049735e-05
20 30 8.050940680248532e-06
21 30 2.3145327537899516e-05
22 30 0.0002034608385664696
23 30 0.000662988673568569
24 30 3.998908665693558e-05
25 30 0.00010238421245717838
26 30 8.998747877827797e-05
27 30 8.78438682909465e-05
28 30 4.595424337386416e-05
29 30 0.00012189705960295212
30 30 2.556654273614409e-05
31 30 4.929687545807143e-05
32 30 8.995616257252665e-05
33 30 4.686856044330381e-05
34 30 3.420215756294057e-05
35 30 0.00017491027015326238
36 30 4.986981630329293e-05
37 30 2.237943481829449e-05
38 30 0.00012964582458644655
39 30 8.536035315113783e-05
40 30 8.118801003793839e-05
41 30 0.0004509648016207063
42 30 2.957249889417477e-05
43 30 1.8647116120872632e-05
44 30 0.00010567379798034462
45 30 2.5572645356745684e-06
46 30 1.074071986454612e-05
47 30 1.3027096117683043e-05
48 30 7.726581748046337e-06
49 30 1.902017860760383e-05

0 31 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 0.0
5 31 0.0
6 31 0.0
7 31 0.0
8 31 0.0
9 31 0.0
10 31 1.7511407152411542e-09
11 31 0.0
12 31 8.912776692568624e-08
13 31 0.0
14 31 4.2706312742051564e-08
15 31 1.2272530089234665e-07
16 31 4.3194325443498566e-07
17 31 8.431826196134853e-07
18 31 6.262608010614045e-06
19 31 4.304030916653343e-06
20 31 2.932455559592099e-05
21 31 2.999633068040225e-05
22 31 1.1550891158486792e-05
23 31 6.532548932053517e-05
24 31 0.0001509091031074853
25 31 0.00017516572718613468
26 31 4.810593315742418e-05
27 31 9.771275429186996e-05
28 31 7.222051560088284e-05
29 31 3.745537856185834e-05
30 31 2.0828624381149313e-05
31 31 1.8607739239955e-05
32 31 7.835631053013998e-06
33 31 1.530106564678838e-05
34 31 4.680591061180104e-06
35 31 3.706692467688933e-05
36 31 4.1422855667553594e-05
37 31 2.4650342897698116e-05
38 31 9.850536211664614e-05
39 31 0.00013755643507397055
40 31 8.507788349432123e-05
41 31 4.455585409295218e-05
42 31 1.2384841144463588e-05
43 31 3.198446810956958e-05
44 31 4.382285585267667e-05
45 31 2.7284776696412404e-06
46 31 4.391832837462444e-06
47 31 5.230182503310177e-06
48 31 1.1032803092992898e-05
49 31 3.41049402198457e-05

0 32 0.0
1 32 0.0
2 32 0.0
3 32 0.0
4 32 0.0
5 32 0.0
6 32 0.0
7 32 0.0
8 32 0.0
9 32 0.0
10 32 0.0
11 32 0.0
12 32 0.0
13 32 3.4146606959005443e-08
14 32 9.636447630150481e-08
15 32 1.7480638606222027e-07
16 32 3.647194550667537e-07
17 32 1.3257217201932557e-05
18 32 1.457125449645392e-06
19 32 6.680094789895526e-06
20 32 1.5784283772028336e-05
21 32 3.0429084480997166e-05
22 32 5.5483529233594744e-05
23 32 1.6942519860583192e-05
24 32 2.9776220171319172e-05
25 32 8.003063415597669e-05
26 32 4.3940610879626e-05
27 32 1.8693532756346233e-05
28 32 6.211276402931521e-05
29 32 0.00010620597492626113
30 32 5.970300204661989e-05
31 32 3.204245807283252e-05
32 32 2.3143115977663757e-05
33 32 3.235790330983587e-05
34 32 0.00017256737164444427
35 32 0.00010767005247889329
36 32 2.0933388267666137e-05
37 32 0.00010496747364620586
38 32 4.398985039551452e-05
39 32 0.0001789410565592335
40 32 2.650250461639429e-05
41 32 7.830676823093633e-06
42 32 1.9884896369938244e-05
43 32 6.304070714826458e-06
44 32 4.5425674368366834e-06
45 32 3.2952574841886215e-05
46 32 8.23689403173368e-06
47 32 3.183192525260166e-06
48 32 7.633808402966082e-06
49 32 2.5093880384079073e-05

0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 0.0
5 33 0.0
6 33 0.0
7 33 0.0
8 33 0.0
9 33 0.0
10 33 0.0
11 33 0.0
12 33 3.315449443367591e-09
13 33 3.456683111668168e-07
14 33 4.6846957027643356e-08
15 33 0.0
16 33 4.937319214300172e-07
17 33 3.5225570242368286e-06
18 33 4.150850782847362e-05
19 33 5.580705874137868e-05
20 33 4.006040421931807e-05
21 33 1.261497435524982e-05
22 33 3.120030100528817e-05
23 33 3.00249563770021e-05
24 33 6.210876504855736e-05
25 33 9.329415470418386e-05
26 33 0.00012422707400224314
27 33 5.8079395373885796e-05
28 33 2.2466110758618743e-05
29 33 5.432439495023452e-05
30 33 3.3892885010087804e-05
31 33 4.985423419942534e-06
32 33 1.1931382132770703e-05
33 33 5.0145689514015005e-05
34 33 8.941215321667515e-05
35 33 0.00012354987242331635
36 33 5.324949345259652e-06
37 33 2.6826125490989552e-05
38 33 1.966542756334774e-05
39 33 5.608514489796541e-05
40 33 0.0001343208341186716
41 33 8.84613245659816e-06
42 33 7.747586915906107e-05
43 33 6.417413100352892e-06
44 33 8.194383211710406e-06
45 33 5.863932010113196e-06
46 33 2.078197894583727e-06
47 33 4.267867777129312e-06
48 33 2.6092297062695004e-06
49 33 2.3294506545975058e-05

0 34 0.0
1 34 0.0
2 34 0.0
3 34 0.0
4 34 0.0
5 34 0.0
6 34 0.0
7 34 0.0
8 34 0.0
9 34 0.0
10 34 0.0
11 34 0.0
12 34 1.4172996782961588e-10
13 34 0.0
14 34 1.0727734729396371e-09
15 34 9.446774473058277e-07
16 34 3.0844933706733654e-07
17 34 3.451141268257912e-07
18 34 2.7363552760008324e-05
19 34 5.692610870814413e-05
20 34 2.8061195338504238e-06
21 34 2.4797001370487897e-05
22 34 9.818728374351864e-05
23 34 1.2766124864435106e-05
24 34 3.4407519321769505e-05
25 34 5.330086722313751e-05
26 34 0.00013366192401612035
27 34 6.687157442269855e-05
28 34 4.653593804174459e-05
29 34 0.0001029499290849525
30 34 5.825036097460036e-05
31 34 2.266793674223447e-05
32 34 2.0359650214590197e-05
33 34 8.650508662973912e-06
34 34 4.3510761629325954e-05
35 34 1.4350544457419836e-05
36 34 4.847318120136143e-05
37 34 2.3393398436708476e-05
38 34 4.3100059680236804e-05
39 34 0.00014596620492581097
40 34 3.7331471888010315e-05
41 34 5.922521775491822e-06
42 34 9.53028433982293e-06
43 34 7.424887868552426e-06
44 34 4.7296754018012295e-06
45 34 1.0234422288265354e-05
46 34 4.292289706911469e-06
47 34 4.465245804564614e-06
48 34 4.136740893883962e-06
49 34 3.4976502433677817e-06

0 35 0.0
1 35 0.0
2 35 0.0
3 35 0.0
4 35 0.0
5 35 0.0
6 35 0.0
7 35 0.0
8 35 0.0
9 35 0.0
10 35 0.0
11 35 0.0
12 35 0.0
13 35 2.3077288814412766e-06
14 35 5.5695040779987374e-08
15 35 1.5772905462387518e-06
16 35 1.0166028671454924e-07
17 35 8.372595186455994e-06
18 35 0.0
19 35 3.199856134134267e-06
20 35 2.621758964108101e-06
21 35 2.369469834657975e-06
22 35 2.8597921988104127e-05
23 35 3.7039901354113644e-06
24 35 2.942970169817578e-05
25 35 0.00011536883097242253
26 35 2.64830764159468e-06
27 35 1.0552595844592233e-05
28 35 4.3892778785668386e-05
29 35 7.210903537760958e-05
30 35 3.681502128408704e-05
31 35 7.05491002178584e-05
32 35 5.9160960937648455e-06
33 35 1.2193056731483814e-05
34 35 2.879685415537608e-06
35 35 2.386316520852906e-05
36 35 1.5063300620952197e-06
37 35 6.573667976352819e-06
38 35 6.0634212497583036e-05
39 35 4.317847722306557e-06
40 35 7.230400946286337e-05
41 35 5.084034634805602e-06
42 35 4.984550281696463e-06
43 35 2.037334116076152e-06
44 35 3.264659620945286e-06
45 35 1.1185608547641107e-05
46 35 6.969749402523519e-06
47 35 9.319871539426554e-06
48 35 4.534976047927578e-06
49 35 5.764256260704317e-06

0 36 0.0
1 36 0.0
2 36 0.0
3 36 0.0
4 36 0.0
5 36 0.0
6 36 0.0
7 36 0.0
8 36 0.0
9 36 0.0
10 36 0.0
11 36 4.407021131414124e-07
12 36 1.9370469259145113e-07
13 36 1.265601475644176e-07
14 36 9.458208130306448e-09
15 36 1.4089126444255463e-08
16 36 3.735020001666018e-07
17 36 4.024358330629774e-06
18 36 7.107622576772571e-07
19 36 1.0541202507920482e-05
20 36 4.226916784799422e-05
21 36 1.291159661636777e-06
22 36 7.162586889821465e-06
23 36 5.0668132515268124e-05
24 36 0.00010619384371852708
25 36 3.7538295203751326e-06
26 36 3.71027985058483e-05
27 36 1.843672539851424e-05
28 36 2.6967860563580805e-05
29 36 4.572463514097896e-05
30 36 1.9678565642706777e-05
31 36 1.6129381785698807e-05
32 36 5.116369696238043e-06
33 36 1.198167529257494e-05
34 36 4.104010338073758e-05
35 36 2.31035118362323e-05
36 36 1.5532635490883684e-05
37 36 3.867224393905088e-05
38 36 1.78995845076115e-05
39 36 1.2562900966061774e-05
40 36 5.972604402448434e-06
41 36 5.4207243244340554e-06
42 36 4.892662324167971e-06
43 36 3.033970348692167e-06
44 36 7.304224490986754e-07
45 36 6.578659945455329e-06
46 36 4.670582121463498e-06
47 36 8.788608140083204e-06
48 36 1.530865755810904e-06
49 36 2.4975386956772372e-06

0 37 0.0
1 37 0.0
2 37 0.0
3 37 0.0
4 37 0.0
5 37 0.0
6 37 0.0
7 37 0.0
8 37 0.0
9 37 0.0
10 37 0.0
11 37 0.0
12 37 0.0
13 37 0.0
14 37 0.0
15 37 0.0
16 37 7.829207896530109e-07
17 37 6.943578145261396e-09
18 37 1.9063095403875044e-06
19 37 1.6798274862698422e-05
20 37 2.3113481339807896e-07
21 37 1.160210390235194e-06
22 37 1.5227494688477027e-06
23 37 3.3096187797477774e-05
24 37 2.2875928706015556e-07
25 37 4.213857693132095e-05
26 37 9.511168709829578e-08
27 37 8.501077830353527e-07
28 37 1.5628804386648226e-05
29 37 1.606543816164986e-05
30 37 5.501408639214811e-06
31 37 3.263309481153582e-05
32 37 2.133101411979509e-06
33 37 1.8717479932139052e-06
34 37 0.0001091763595621217
35 37 5.284547667263367e-05
36 37 1.9277749965658476e-05
37 37 7.070873882732034e-06
38 37 5.031124155760398e-06
39 37 1.3538345216021008e-05
40 37 8.15493966101828e-06
41 37 1.3106268968893077e-06
42 37 2.729434455284217e-05
43 37 4.414516941593707e-06
44 37 2.891849589927694e-06
45 37 7.459437527831407e-06
46 37 1.1260271220265789e-05
47 37 1.7149226927045783e-05
48 37 2.3565382589173535e-06
49 37 1.921273068641078e-06

0 38 0.0
1 38 0.0
2 38 0.0
3 38 0.0
4 38 0.0
5 38 0.0
6 38 0.0
7 38 0.0
8 38 0.0
9 38 0.0
10 38 0.0
11 38 0.0
12 38 4.940965454571556e-08
13 38 2.7102706350232196e-08
14 38 1.032718614701816e-08
15 38 3.7878080375537436e-07
16 38 5.937445654658859e-07
17 38 1.1901153700953957e-07
18 38 1.7957745852489953e-07
19 38 1.3190529781156647e-07
20 38 9.534488216600929e-07
21 38 2.2271576449349454e-05
22 38 8.53864963791595e-06
23 38 9.997656993479207e-06
24 38 1.5385891758827254e-06
25 38 2.6461294991952723e-05
26 38 1.2035748631925688e-05
27 38 9.519718219074798e-07
28 38 3.1530659491646675e-05
29 38 3.1342534256344066e-05
30 38 2.916325076308754e-05
31 38 9.412607462777242e-07
32 38 1.7042826714448148e-06
33 38 1.1035384833053005e-05
34 38 8.522032046152902e-06
35 38 1.7556212878344353e-05
36 38 1.0904552748836271e-05
37 38 1.974700464113041e-06
38 38 1.727863489717269e-06
39 38 1.0278878554010626e-05
40 38 4.215447643879913e-06
41 38 6.632601250884499e-06
42 38 1.7641633438268262e-06
43 38 2.6127779987052293e-06
44 38 5.025617016496781e-06
45 38 1.3778654786036334e-05
46 38 1.747733051278101e-06
47 38 1.3272050946943014e-05
48 38 3.4972542097520918e-06
49 38 6.068847666614649e-06

0 39 0.0
1 39 0.0
2 39 0.0
3 39 0.0
4 39 0.0
5 39 0.0
6 39 0.0
7 39 0.0
8 39 0.0
9 39 0.0
10 39 0.0
11 39 0.0
12 39 0.0
13 39 2.5785350701373874e-08
14 39 0.0
15 39 0.0
16 39 0.0
17 39 6.825678896714634e-09
18 39 0.0
19 39 1.519499162740209e-11
20 39 1.10082483481291e-08
21 39 2.4638477477250968e-05
22 39 1.2016280708099816e-05
23 39 3.9468163727254176e-05
24 39 2.0583373552411774e-05
25 39 1.4176261745428369e-05
26 39 2.9925024899310436e-05
27 39 8.34099047700405e-06
28 39 2.0600066525184266e-05
29 39 2.0954088064198423e-05
30 39 6.554518086950309e-06
31 39 6.802423324704621e-05
32 39 1.3017989827188016e-06
33 39 4.588666089139633e-06
34 39 9.833076731382012e-05
35 39 1.1807689150019513e-05
36 39 5.382515735600624e-06
37 39 1.5320740688730875e-05
38 39 1.169689703251971e-05
39 39 1.6790129180477723e-05
40 39 1.4806345900991384e-05
41 39 6.065587768417031e-06
42 39 3.797808133411464e-06
43 39 1.1366046118538373e-06
44 39 9.19688042348757e-06
45 39 4.986188339902775e-06
46 39 5.01815994789119e-06
47 39 1.0319901524001668e-06
48 39 1.1123927906543357e-06
49 39 4.648699976103634e-06

0 40 0.0
1 40 0.0
2 40 0.0
3 40 0.0
4 40 0.0
5 40 0.0
6 40 0.0
7 40 0.0
8 40 0.0
9 40 0.0
10 40 0.0
11 40 0.0
12 40 0.0
13 40 0.0
14 40 1.7523034298175111e-07
15 40 7.470532249432634e-10
16 40 1.3680513129587267e-07
17 40 1.1493386589357035e-06
18 40 0.0
19 40 1.5501455567677035e-06
20 40 1.7917972647715252e-08
21 40 8.267080855681404e-08
22 40 1.4004174138622064e-05
23 40 2.059310034267949e-05
24 40 1.925008819332792e-06
25 40 5.454501716108973e-06
26 40 1.94240577637241e-05
27 40 8.824604690862469e-07
28 40 2.844120098805027e-06
29 40 4.2956388109776093e-07
30 40 1.7644823038214512e-05
31 40 1.0416086976848405e-05
32 40 6.296563810699929e-06
33 40 9.839088284712154e-06
34 40 1.1000385449139926e-05
35 40 1.7644709002437407e-05
36 40 1.2445953207192735e-05
37 40 7.553667120077759e-06
38 40 1.8262429418390871e-06
39 40 8.369873621016665e-06
40 40 6.47157279562605e-06
41 40 7.858826376173493e-06
42 40 2.264178933767573e-06
43 40 3.703597610997586e-06
44 40 5.1244771248843145e-06
45 40 5.534355936574954e-06
46 40 6.051892485575506e-06
47 40 8.654284414967159e-06
48 40 2.3145770802316217e-06
49 40 1.2999860819909395e-05

0 41 0.0
1 41 0.0
2 41 0.0
3 41 0.0
4 41 0.0
5 41 0.0
6 41 0.0
7 41 0.0
8 41 0.0
9 41 0.0
10 41 0.0
11 41 0.0
12 41 0.0
13 41 0.0
14 41 0.0
15 41 5.85758843151498e-09
16 41 4.6466177062015e-08
17 41 2.3542147206699283e-07
18 41 9.319705153315087e-08
19 41 1.1003439108432074e-06
20 41 5.413624877523372e-08
21 41 5.850001760976121e-07
22 41 4.329234863445259e-06
23 41 5.409737130134377e-06
24 41 8.228907372209729e-06
25 41 1.1384630430693437e-06
26 41 6.174846064275213e-06
27 41 3.5196196748113544e-06
28 41 9.41618948832357e-06
29 41 5.408660350840351e-06
30 41 5.632514147147931e-06
31 41 4.114056883459685e-05
32 41 3.843355047404454e-06
33 41 6.058971441818009e-06
34 41 1.3112937903806222e-05
35 41 2.491866494780855e-06
36 41 1.867165042483044e-05
37 41 2.755826763549216e-06
38 41 5.4685607425210825e-06
39 41 8.682751763207631e-06
40 41 2.5042482660489357e-06
41 41 7.117809374868111e-06
42 41 3.5186970937087246e-05
43 41 1.2608265768264445e-05
44 41 1.2171755783562833e-05
45 41 4.8184569525375544e-06
46 41 8.426596631102776e-06
47 41 5.970796369416418e-06
48 41 3.131630309345847e-07
49 41 9.799249370149205e-06

0 42 0.0
1 42 0.0
2 42 0.0
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 0.0
8 42 0.0
9 42 0.0
10 42 0.0
11 42 0.0
12 42 0.0
13 42 0.0
14 42 0.0
15 42 0.0
16 42 0.0
17 42 6.924401129462484e-07
18 42 1.000548303357401e-06
19 42 3.9235312146379663e-07
20 42 3.9950073348863435e-10
21 42 1.4314915107758348e-06
22 42 5.0382028255558644e-09
23 42 1.5182567170125765e-05
24 42 4.529585542433923e-05
25 42 1.278808135405804e-05
26 42 1.3061990454822179e-06
27 42 7.74642702640548e-06
28 42 8.234872792597107e-08
29 42 2.6015322855413818e-05
30 42 3.1614311342024054e-05
31 42 1.542975242565501e-05
32 42 7.841655538831055e-07
33 42 5.523750171589708e-06
34 42 6.494774252978157e-06
35 42 2.7237848032819545e-06
36 42 2.391847967006368e-06
37 42 2.2383764184503063e-05
38 42 2.9135533591418834e-05
39 42 8.774644847564626e-06
40 42 1.0668222384606823e-05
41 42 2.58678184637317e-06
42 42 3.1574197599286244e-05
43 42 6.89888064872154e-05
44 42 2.2719894908554213e-05
45 42 4.985559446821087e-06
46 42 1.603142405875689e-06
47 42 1.5063951966807386e-06
48 42 1.4763920885475975e-06
49 42 4.8926242228987254e-05

0 43 0.0
1 43 0.0
2 43 0.0
3 43 0.0
4 43 0.0
5 43 0.0
6 43 0.0
7 43 0.0
8 43 0.0
9 43 0.0
10 43 0.0
11 43 0.0
12 43 0.0
13 43 0.0
14 43 0.0
15 43 9.214629648546386e-08
16 43 0.0
17 43 0.0
18 43 0.0
19 43 1.438130679144675e-08
20 43 4.6990154584938284e-08
21 43 1.6916836692706124e-06
22 43 1.8993252540039305e-06
23 43 4.407750547912968e-06
24 43 3.8554989113105925e-05
25 43 1.9293742251379327e-05
26 43 1.9988307056884235e-05
27 43 2.0946855012578325e-05
28 43 7.997157790479523e-06
29 43 3.2492277420852546e-05
30 43 1.2811374093316434e-06
31 43 1.7127438094719216e-06
32 43 8.800910182914561e-05
33 43 4.045345783285949e-06
34 43 1.2813468507374083e-06
35 43 7.459474791303198e-06
36 43 9.262054162596429e-06
37 43 5.676781073909123e-07
38 43 1.821041816891161e-06
39 43 1.5173560520235444e-06
40 43 1.5726329277945325e-05
41 43 8.888389047044861e-06
42 43 1.1512707047874653e-05
43 43 0.00015789216601889462
44 43 1.2704333784726034e-05
45 43 6.526417163293083e-07
46 43 4.517585025223249e-07
47 43 1.3954937604050148e-06
48 43 6.526574764735224e-07
49 43 3.3586691226913476e-05

0 44 0.0
1 44 0.0
2 44 0.0
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 0.0
8 44 0.0
9 44 0.0
10 44 0.0
11 44 0.0
12 44 0.0
13 44 0.0
14 44 0.0
15 44 0.0
16 44 1.2971793160555015e-08
17 44 1.987527114852964e-10
18 44 1.0276007878003368e-07
19 44 0.0
20 44 1.3628700610573716e-07
21 44 0.0
22 44 3.0645743976738483e-07
23 44 2.7096529919950134e-05
24 44 2.5062414709132925e-08
25 44 4.288920585615741e-06
26 44 3.802243154262502e-06
27 44 2.8080616850579905e-06
28 44 2.441440864276987e-05
29 44 3.912499374791707e-06
30 44 2.1524325799388005e-06
31 44 3.687800903635899e-06
32 44 6.855507867785572e-05
33 44 6.7233535724401315e-06
34 44 1.2010781385615082e-07
35 44 4.213930749526865e-06
36 44 8.173327437806823e-06
37 44 4.45459333630983e-06
38 44 2.8768672870837313e-06
39 44 3.955261400032164e-06
40 44 6.885273923720729e-07
41 44 7.949884923007038e-06
42 44 7.835287529050284e-05
43 44 0.00010905373982752005
44 44 1.811597181021883e-05
45 44 9.98759711823272e-06
46 44 1.2252703180579181e-05
47 44 2.9668198196332784e-06
48 44 7.06316005263112e-07
49 44 0.00011975582051427678

0 45 0.0
1 45 0.0
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 0.0
8 45 0.0
9 45 0.0
10 45 0.0
11 45 0.0
12 45 0.0
13 45 0.0
14 45 1.937970840785896e-07
15 45 0.0
16 45 2.3243656349876357e-09
17 45 0.0
18 45 0.0
19 45 4.27397711019149e-08
20 45 1.0554524240965047e-06
21 45 9.488867295031722e-08
22 45 8.002592373744082e-06
23 45 3.718014751717617e-05
24 45 1.819785294243281e-08
25 45 1.2759477127581076e-06
26 45 3.425305118860529e-05
27 45 5.621490915085338e-07
28 45 2.2772415825957375e-05
29 45 3.5531907259278355e-06
30 45 4.84212774927089e-06
31 45 1.8249737396968357e-05
32 45 2.432808090308513e-05
33 45 1.1857997869915333e-05
34 45 4.0570676957215713e-05
35 45 8.967880316638442e-06
36 45 1.9640771528870825e-06
37 45 1.2753263622303625e-05
38 45 4.9393653947079325e-06
39 45 1.0049171588763644e-05
40 45 8.215701430443895e-06
41 45 3.05045650530436e-06
42 45 4.482977395299729e-05
43 45 6.434281434664147e-05
44 45 1.6052504676655926e-05
45 45 2.320721312282631e-06
46 45 5.687290250245554e-07
47 45 1.0647955790634029e-06
48 45 1.0046682790288488e-06
49 45 3.7466071348047475e-05

0 46 0.0
1 46 0.0
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 0.0
8 46 0.0
9 46 0.0
10 46 0.0
11 46 0.0
12 46 0.0
13 46 0.0
14 46 0.0
15 46 0.0
16 46 0.0
17 46 0.0
18 46 0.0
19 46 0.0
20 46 2.333031917182721e-08
21 46 0.0
22 46 7.307643428237758e-10
23 46 8.97235729278683e-05
24 46 4.8733445563997824e-06
25 46 5.856040484016215e-07
26 46 2.379485905635135e-05
27 46 4.340014671922708e-06
28 46 1.1461183887883026e-06
29 46 2.9145259850373037e-05
30 46 4.173507290576499e-06
31 46 1.6601222560665533e-06
32 46 1.6446955156832704e-05
33 46 1.5987003964748907e-05
34 46 2.2666811630646598e-05
35 46 6.425902543193904e-07
36 46 4.7520164856892685e-07
37 46 1.147530678796263e-06
38 46 9.255524730290986e-06
39 46 1.7293371965990448e-05
40 46 1.7266416014900968e-05
41 46 1.0200304462614212e-05
42 46 9.095518643220405e-06
43 46 0.00012740608616121357
44 46 2.4089148841504842e-05
45 46 1.1399445721099209e-05
46 46 1.3479066499425564e-06
47 46 7.801951674189703e-07
48 46 4.797445678740172e-06
49 46 1.9246485497745855e-05

0 47 0.0
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 0.0
8 47 0.0
9 47 0.0
10 47 0.0
11 47 0.0
12 47 0.0
13 47 0.0
14 47 0.0
15 47 0.0
16 47 0.0
17 47 0.0
18 47 2.7598108445553824e-08
19 47 1.9997338938382448e-07
20 47 9.440023730970208e-07
21 47 1.0842344451030823e-06
22 47 2.1903872423258946e-07
23 47 1.0903924104616378e-05
24 47 2.5657499731994096e-07
25 47 2.6390928209903887e-05
26 47 2.4206358502506717e-07
27 47 2.606353732207239e-06
28 47 3.703070933905286e-06
29 47 7.850323963244911e-07
30 47 4.9248389574048615e-08
31 47 3.40036276216046e-06
32 47 6.360614643220841e-07
33 47 2.5249578807385644e-07
34 47 1.9386255099316596e-06
35 47 9.689919783769876e-06
36 47 2.5818043286899943e-06
37 47 1.5803571138470148e-06
38 47 2.8103537792801968e-06
39 47 4.544913884629628e-06
40 47 1.1669161828981574e-05
41 47 2.317263237608753e-06
42 47 3.8531312756097815e-05
43 47 0.0003258691739180985
44 47 2.2770263371725325e-05
45 47 2.7959160131953658e-06
46 47 9.423019436259582e-07
47 47 9.100094173882021e-07
48 47 2.499918040592409e-06
49 47 2.423437076125266e-05

0 48 0.0
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 0.0
10 48 0.0
11 48 0.0
12 48 0.0
13 48 0.0
14 48 0.0
15 48 0.0
16 48 0.0
17 48 0.0
18 48 0.0
19 48 0.0
20 48 0.0
21 48 3.368770798665454e-05
22 48 5.028683978724294e-05
23 48 5.278813951888364e-05
24 48 2.5228749863041814e-05
25 48 8.085525575994274e-06
26 48 5.16782051900155e-07
27 48 2.7275295096158132e-06
28 48 4.347172131717293e-08
29 48 2.0165344518257926e-06
30 48 4.895706289184431e-05
31 48 9.895994105455671e-07
32 48 2.6785104587626256e-06
33 48 7.828078998288383e-07
34 48 1.8962976581571764e-06
35 48 1.5385928971810588e-05
36 48 1.5326664438177899e-06
37 48 8.520570667652546e-08
38 48 1.135290088023714e-06
39 48 3.5056774913017385e-06
40 48 5.165587706023538e-06
41 48 2.7953683651085785e-06
42 48 0.00010172039283434286
43 48 7.707961713683487e-05
44 48 0.00012249797093961446
45 48 1.3455422841988483e-05
46 48 2.5707911580281316e-07
47 48 2.0747095637117418e-06
48 48 1.5726972309262107e-06
49 48 2.0120092256976385e-05

0 49 0.0
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 0.0
11 49 0.0
12 49 0.0
13 49 0.0
14 49 0.0
15 49 0.0
16 49 0.0
17 49 0.0
18 49 0.0
19 49 0.0
20 49 1.9515249572284237e-06
21 49 4.956974643632612e-07
22 49 1.491478289486731e-05
23 49 6.172872031437648e-07
24 49 1.023701173170433e-06
25 49 8.147838447701802e-05
26 49 2.679848455442976e-05
27 49 7.453042163766577e-06
28 49 6.585406488208544e-06
29 49 1.6026609091425327e-07
30 49 1.652939402915546e-05
31 49 1.235095427876441e-06
32 49 1.0374533919342006e-05
33 49 1.843052100553807e-05
34 49 2.5217556604734787e-08
35 49 5.424244373572061e-06
36 49 1.2824860028508186e-06
37 49 1.6049496879342726e-05
38 49 4.1507206486964985e-06
39 49 8.824636592936528e-06
40 49 2.9831668500772374e-06
41 49 2.441759554526778e-05
42 49 3.6623285621841985e-05
43 49 5.5279924436243555e-05
44 49 0.0001862102122741307
45 49 4.100696028011056e-05
46 49 2.746759045705668e-06
47 49 4.073311098153615e-06
48 49 4.481266238252657e-06
49 49 3.0649881924899345e-05



==> feature_importances/topology_2.5_restrictedpi_1d.txt <==
0 0 0.0001877228031825888
1 0 3.899425948695645e-05
2 0 0.00014255645897682395
3 0 0.00023935431433272844
4 0 0.00025036973756959894
5 0 0.00040898754030171855
6 0 0.0010512788072168215
7 0 0.0009575886584356363
8 0 0.0015177689704455979
9 0 0.0008693222731075081
10 0 0.00041829931071184933
11 0 0.00021059762739348415
12 0 0.0006665735735343272
13 0 0.0009658920031392711
14 0 0.0026560908235533326
15 0 0.0004996074120938227
16 0 0.00026100587946166406
17 0 0.0012731248464605733
18 0 0.0011300500321275704
19 0 0.00042855569331930096
20 0 0.0006894664915842854
21 0 0.00047484651848238817
22 0 0.0004326238489376079
23 0 0.00101693682166584
24 0 0.0006273514066669348
25 0 0.0007244299017296742
26 0 0.0005460574869426029
27 0 0.00025083504317629824
28 0 0.00011843490290369948
29 0 0.00022270149294143223
30 0 0.0003212892782321683
31 0 0.001372644434289018
32 0 0.0012719111148002406
33 0 0.0012870874582163925
34 0 0.0013865399084342493
35 0 0.00019322286631073785
36 0 8.469842338364945e-05
37 0 0.000114489221101294
38 0 0.0002849671663338998
39 0 5.5872360559169045e-05
40 0 0.00011250117851235309
41 0 9.599749558107788e-05
42 0 8.448424908117435e-05
43 0 0.00017039686588394081
44 0 0.00019034377094125044
45 0 7.346636061094228e-05
46 0 8.546536678227546e-05
47 0 0.00010451592612805646
48 0 4.4175661990433326e-05
49 0 0.00011752487759509758

0 1 0.000320006184683635
1 1 9.946618834839711e-05
2 1 0.00017053533558516914
3 1 0.00017522430408663887
4 1 0.00017160875237386518
5 1 0.0002920384312413573
6 1 0.00040536269856237693
7 1 0.0003635697598204863
8 1 0.00044290426898358507
9 1 0.0002983607799441079
10 1 0.00017741922230412523
11 1 0.00013981856627494043
12 1 0.00017981049584404668
13 1 0.0002719044543112503
14 1 0.0004725741142658587
15 1 0.00017839393650535067
16 1 0.0001929987313899523
17 1 0.000794503939656652
18 1 0.0008103552002186447
19 1 0.00023498338664106473
20 1 0.0002960982989521025
21 1 0.00022605073337271476
22 1 0.00016479974394434222
23 1 0.0007042833269769485
24 1 0.0007694053053880556
25 1 0.000411932911894257
26 1 0.0002364958054281609
27 1 0.00023541910570264082
28 1 0.00011104140093165792
29 1 0.00011420959484498191
30 1 0.00017984289337027404
31 1 0.0009919053372283093
32 1 0.0006131668497001429
33 1 0.0010487433479791533
34 1 0.0005980018591859047
35 1 0.00011696051969824092
36 1 8.103534269420213e-05
37 1 6.38666950006795e-05
38 1 9.982494526914642e-05
39 1 2.8370117717050342e-05
40 1 0.00012563125567813116
41 1 6.70272722071284e-05
42 1 0.00019836564826212255
43 1 6.0105247505607665e-05
44 1 8.429218064096663e-05
45 1 4.295106913667937e-05
46 1 5.329725677078324e-05
47 1 4.61560020187873e-05
48 1 2.978136169366231e-05
49 1 0.00010282147087290504

0 2 0.00027752974431420727
1 2 0.00034829575007344654
2 2 0.00038188226033005574
3 2 0.00015140339938188752
4 2 0.0001783683466629005
5 2 0.00015514296036410997
6 2 0.00012971977303391467
7 2 0.00017253710705377137
8 2 0.00030453571581389143
9 2 0.00040096815354929895
10 2 0.00021761354354371692
11 2 7.667273059200963e-05
12 2 0.0001597712575891439
13 2 0.0003425554450024375
14 2 0.00019024827397209809
15 2 0.0010302132480047336
16 2 0.0005486402637506208
17 2 0.001021817385535762
18 2 0.0008697229464652115
19 2 0.0003375381017034601
20 2 0.0006295468876940086
21 2 0.0004857534813067678
22 2 0.0012888868158400014
23 2 0.0005330922051654892
24 2 0.0015074316630416086
25 2 0.0005132120046648087
26 2 0.00012797040529374245
27 2 0.0004196220235479707
28 2 0.00014757697251243054
29 2 0.00019793059574430862
30 2 0.0001304373699701959
31 2 0.0007322833157511307
32 2 0.0005814247802934243
33 2 0.001230825706684554
34 2 0.001100862383900796
35 2 0.00023808028517137227
36 2 0.0002456387612665158
37 2 0.00010325814881020711
38 2 0.0001010023797802073
39 2 6.817416451929293e-05
40 2 3.119280739786513e-05
41 2 7.966268713978229e-05
42 2 0.00011991669395208404
43 2 7.802760496731786e-05
44 2 0.00012711895255806618
45 2 6.386220769398105e-05
46 2 3.524806448464489e-05
47 2 2.7706915896110814e-05
48 2 5.964543845484899e-05
49 2 9.38947800450786e-05

0 3 0.000633848534536053
1 3 0.00022357613037221553
2 3 0.0002762721359208712
3 3 0.00014081361160744326
4 3 0.0003144874460242283
5 3 0.0001812449252349952
6 3 0.0002961877825826909
7 3 0.0002795784370212255
8 3 0.0004647859215399002
9 3 0.00019535098724316206
10 3 0.00044409347485681186
11 3 0.0004407569288046564
12 3 0.0008156703466684608
13 3 0.0002031769913410103
14 3 0.00026151783342837575
15 3 0.0007527350287075894
16 3 0.004087566498066547
17 3 0.007245076471330907
18 3 0.001750472595096443
19 3 0.0005711436683157159
20 3 0.0007649580298370856
21 3 0.00040570680893010154
22 3 0.004973667148035353
23 3 0.005489078958284707
24 3 0.003095985457223045
25 3 0.0005871767511980868
26 3 0.0005950302938219977
27 3 0.0002319767209586888
28 3 0.00035212934136137527
29 3 0.00026284749053723835
30 3 0.0007681448796734029
31 3 0.0013388225354432337
32 3 0.0019055119043862954
33 3 0.0016149518260685902
34 3 0.0004761457531135714
35 3 0.00013105537574742486
36 3 5.9426443515675754e-05
37 3 0.00011597058129630204
38 3 6.69174183645716e-05
39 3 0.00011616401209368563
40 3 9.063492970762133e-05
41 3 0.00014513396983932556
42 3 9.204760544234334e-05
43 3 4.085960663482049e-05
44 3 0.00010358476860811182
45 3 6.264218063165829e-05
46 3 1.9813605435006912e-05
47 3 4.436862156159907e-05
48 3 1.9532222355673264e-05
49 3 0.00010233935206027833

0 4 0.0004935885204484491
1 4 0.0002476720548719537
2 4 8.168838097245517e-05
3 4 0.00010555814411235205
4 4 0.0002297955163786786
5 4 0.00021058030843266096
6 4 0.00024236576307540365
7 4 0.00048730750261199367
8 4 0.0006253729004223073
9 4 0.00019664559255101272
10 4 0.00035312516672936635
11 4 0.00047533658206513305
12 4 0.0005806937520636844
13 4 0.0004758272833302949
14 4 0.000515356973123453
15 4 0.0005877407407889177
16 4 0.0008308051935258501
17 4 0.0019272479572168884
18 4 0.0008892151299067457
19 4 0.0006267201154470282
20 4 0.0015761088658853494
21 4 0.002684046392569917
22 4 0.004524996537520545
23 4 0.0012905057703642257
24 4 0.0005165647105852345
25 4 0.0004951445454014438
26 4 0.000632179043923243
27 4 0.00047833525994483197
28 4 0.00022164752897333874
29 4 0.00027171925106310343
30 4 0.0005570060719337343
31 4 0.000690007075932884
32 4 0.000854526629122308
33 4 0.00015109637631739657
34 4 0.0003218872579010309
35 4 0.00019780930289609987
36 4 0.00013696426746379525
37 4 8.585832183548445e-05
38 4 9.994276044499907e-05
39 4 9.079886639730005e-05
40 4 7.120135477291028e-05
41 4 8.33662583526459e-05
42 4 7.308664692065116e-05
43 4 4.151734426313611e-05
44 4 6.223162244518024e-05
45 4 6.303074260178157e-05
46 4 7.722530333689031e-05
47 4 7.534927679338034e-05
48 4 0.00010571034278562665
49 4 0.00010385240199426639

0 5 0.006021234212460463
1 5 0.0017882254383480341
2 5 0.0014223953009652231
3 5 0.000602315418405366
4 5 0.00012010494495079613
5 5 0.00026805334597873473
6 5 0.00047507958862977887
7 5 0.00045500322046824603
8 5 0.0005673233357547976
9 5 0.00034148759569254663
10 5 0.00015733609464020068
11 5 0.00019795480260781644
12 5 0.0003101341628803372
13 5 0.00019711112409375643
14 5 0.0002972368611439071
15 5 0.0008610972508008863
16 5 0.0008225586862995834
17 5 0.0016035031592114034
18 5 0.0007331931302856918
19 5 0.0004752658107565726
20 5 0.0010460738639098994
21 5 0.0016486980570903146
22 5 0.0007996793767877163
23 5 0.00041180846570889663
24 5 0.0002673535358335789
25 5 0.00024950824253332465
26 5 0.000347090290351801
27 5 0.00022780900808504442
28 5 0.00015533349748035968
29 5 0.00017569173989480334
30 5 0.00019518439354153784
31 5 9.04512047538747e-05
32 5 0.00014650893632836472
33 5 0.00020270953924519507
34 5 0.00021914911642638893
35 5 5.794146955424931e-05
36 5 0.00023516142058857672
37 5 0.0003125840395394923
38 5 8.175570431693094e-05
39 5 0.0001362699493830491
40 5 6.975888824812701e-05
41 5 5.3726453617419635e-05
42 5 8.903538633710749e-05
43 5 0.00010256543353573455
44 5 4.2462633585911324e-05
45 5 1.4865821835128663e-05
46 5 7.120284666453815e-05
47 5 4.506927692587355e-05
48 5 2.9628160430700725e-05
49 5 0.00014737796902195547

0 6 0.011709679091054088
1 6 0.005582767362964361
2 6 0.0011220380594051573
3 6 0.0010434716028406886
4 6 0.002049621670014322
5 6 0.0004901811540982983
6 6 0.00015377530739293832
7 6 0.0001727507824198895
8 6 0.0002737632733935925
9 6 0.0003610225167756509
10 6 0.00031213251988540953
11 6 0.00047877063584330704
12 6 0.00027894322957257517
13 6 0.00039167788043188793
14 6 0.002069832381711999
15 6 0.004879313268228809
16 6 0.0005492128526503141
17 6 0.0008597701461240397
18 6 0.00032312059805175215
19 6 0.0009084460621062154
20 6 0.0008232556493371897
21 6 0.0005773447778036565
22 6 0.00041721356882465333
23 6 0.00023395099203431626
24 6 0.00018745213107354552
25 6 0.000221323076874309
26 6 0.0001409132661051333
27 6 0.00011923168887961982
28 6 0.0001946248154040519
29 6 0.00023828795106393678
30 6 0.00010662375704513461
31 6 0.0002173776569174434
32 6 0.00014703324328487632
33 6 0.0002466602376108591
34 6 0.00010875342395937917
35 6 0.0001822254576398605
36 6 0.0001093874529319823
37 6 0.00014370023162774056
38 6 6.924250813458134e-05
39 6 3.070566422438866e-05
40 6 0.00011182761033918166
41 6 0.0001035385854782406
42 6 5.6377973185251724e-05
43 6 9.551831572371889e-05
44 6 4.287823740372069e-05
45 6 5.811202615890261e-05
46 6 5.631329965850772e-05
47 6 4.2857183378283234e-05
48 6 0.00013419791046011002
49 6 0.0001957600824496476

0 7 0.023962865549110778
1 7 0.0029300279320335484
2 7 0.000777619853537034
3 7 0.0009938714317537685
4 7 0.0003672116131480736
5 7 0.00013520713329355947
6 7 0.00016870394055327388
7 7 0.0003199649200084455
8 7 0.0004202122374836662
9 7 0.000489028592397209
10 7 0.00038088339762923075
11 7 0.0008825857960702943
12 7 0.0007545778818492677
13 7 0.0009903635194283026
14 7 0.007905678014585487
15 7 0.016440511696424045
16 7 0.0006010222742264823
17 7 0.0002551288951233333
18 7 0.00047767072172473995
19 7 0.000451509243115108
20 7 0.0007514937487899928
21 7 0.0006697871453835012
22 7 0.0005098530900826433
23 7 0.0002382084028449288
24 7 0.00032717374846973215
25 7 0.00017210283185133774
26 7 0.00025312216680404686
27 7 0.00015466063038077906
28 7 0.00011972036696731912
29 7 0.00017162678882645102
30 7 0.00020862740723921088
31 7 0.00011955420255635244
32 7 0.0002905737125340645
33 7 0.00016303080369097064
34 7 0.00011347682819890209
35 7 3.781409576396763e-05
36 7 0.00011913191608858563
37 7 0.00020119728643515215
38 7 9.727200820318208e-05
39 7 0.00012240074798020254
40 7 8.013783112487776e-05
41 7 6.57848595067008e-05
42 7 8.981592339713409e-05
43 7 6.329991958905313e-05
44 7 6.868216111752576e-05
45 7 3.409112297874848e-05
46 7 5.560586087345968e-05
47 7 2.5654998742592926e-05
48 7 0.00010426152790616909
49 7 0.00013572223954987805

0 8 0.004176744796407216
1 8 0.0025499508526517865
2 8 0.0017863067037737234
3 8 0.00044268720527415806
4 8 4.8789354688290054e-05
5 8 0.00017633895163847912
6 8 0.00017379233485797553
7 8 0.0001955222442129299
8 8 0.0005200566059471574
9 8 0.00035666383172296856
10 8 0.00039191427587535743
11 8 0.0003783843398057345
12 8 0.00044681166672675673
13 8 0.0007254394722268197
14 8 0.0006252988837468985
15 8 0.00172310046647437
16 8 0.0007363813365353507
17 8 0.00035425352235126084
18 8 0.00031568396691961646
19 8 0.00047413812751042673
20 8 0.0005261432601552272
21 8 0.00044609598993258987
22 8 0.0008646976555402161
23 8 0.0002401142397081695
24 8 0.0006645670398673977
25 8 0.0003985950866675607
26 8 0.00011277168941461042
27 8 0.000369136089320032
28 8 0.00014240659580588594
29 8 0.00018003313922146318
30 8 0.00016916110342289717
31 8 0.00012986172425430174
32 8 0.0001789255296020641
33 8 8.208977924647299e-05
34 8 0.00011404838344988078
35 8 0.00014918904898577825
36 8 0.00011802643471775429
37 8 7.465037954004494e-05
38 8 8.939345392291202e-05
39 8 9.129645739373449e-05
40 8 4.75620268275385e-05
41 8 1.6842706130032904e-05
42 8 2.58125517317828e-05
43 8 3.892538426794291e-05
44 8 9.529073765915659e-06
45 8 8.578958631802682e-06
46 8 1.0003201342314363e-05
47 8 2.5053654027018756e-05
48 8 4.795034411024078e-05
49 8 1.8366462888448813e-05

0 9 0.005007491468418962
1 9 0.003032349382050066
2 9 0.001609050532826354
3 9 0.00028016765612133056
4 9 0.00022778889905234373
5 9 9.828315923336436e-05
6 9 0.0001523549921924245
7 9 0.00014057221577700878
8 9 0.0001443053122792394
9 9 0.0003963598428009373
10 9 0.00021875408812883245
11 9 0.000262317321989027
12 9 0.0005570577593294352
13 9 0.0006214872842495527
14 9 0.00036517570772754906
15 9 0.00046976859213787353
16 9 0.0003846418994820211
17 9 0.00021314035182689128
18 9 0.0002306644807337505
19 9 0.00019553237933913237
20 9 0.000240499038389789
21 9 0.000173926475524331
22 9 0.00027932401935306246
23 9 0.0005595673505254641
24 9 0.00014745418411976453
25 9 0.00021873775570193927
26 9 0.00034315886126505
27 9 0.00024864485824696483
28 9 0.0002510261918189918
29 9 0.00012257057614168388
30 9 0.00011994592343801276
31 9 0.00015020109481245718
32 9 6.772161646692826e-05
33 9 8.499242525861129e-05
34 9 3.77725336770579e-05
35 9 3.306401508553524e-05
36 9 3.781945438900823e-05
37 9 1.2906814955056526e-05
38 9 1.2620847670845432e-05
39 9 1.1349703023529368e-05
40 9 1.8832147953585464e-05
41 9 1.0335335206559713e-05
42 9 1.2962236736333118e-05
43 9 3.9722827248384174e-06
44 9 1.3821745314899995e-05
45 9 4.129683228266734e-06
46 9 7.066080371317457e-06
47 9 2.6477562982625255e-06
48 9 1.894262551160256e-06
49 9 2.122931159513244e-06

0 10 0.005106399190682093
1 10 0.00025826527941490195
2 10 0.0003935151792193752
3 10 5.602420933097528e-05
4 10 0.00011795744137760955
5 10 0.00015178788250601183
6 10 0.00046991446781057846
7 10 0.00036555347773321
8 10 0.0003285619489946008
9 10 0.0003618184655177813
10 10 0.00021802211259943646
11 10 0.0002502246318175868
12 10 0.0002792934156448738
13 10 0.00020718211558503572
14 10 0.0001852382774243914
15 10 0.00024955638034116265
16 10 0.0002057362912669153
17 10 0.00012166980197597634
18 10 0.00020476571932743755
19 10 0.00021110355982810984
20 10 0.00012644155274631926
21 10 0.0002160781137680832
22 10 0.0001961177348882947
23 10 0.0002025795433991262
24 10 0.0003999823057498251
25 10 0.00020871792654261095
26 10 0.00010922392704972015
27 10 0.00016033580837013166
28 10 8.477004023889287e-05
29 10 5.882479354059344e-05
30 10 7.394821633006851e-05
31 10 0.00012034709166769167
32 10 1.7746560289051858e-05
33 10 1.7547688451019466e-05
34 10 3.8943908570453285e-05
35 10 2.0571441631226794e-05
36 10 5.2899429499839234e-06
37 10 1.967209775771164e-05
38 10 1.4110683738048642e-05
39 10 1.5661430200685152e-05
40 10 1.0453328129481683e-05
41 10 7.164906374120056e-06
42 10 1.6727056095298966e-05
43 10 3.981084426113671e-06
44 10 7.833866916934128e-07
45 10 5.584125611593648e-06
46 10 1.944427733440627e-06
47 10 3.110624391885707e-06
48 10 5.593050388622292e-07
49 10 1.15962585135386e-06

0 11 7.258835801872571e-05
1 11 0.00011716359382775502
2 11 9.991400568582508e-05
3 11 0.00038735843506675354
4 11 0.00036142156393615847
5 11 0.000982185688372144
6 11 0.00025891235877731784
7 11 0.0006361433592223896
8 11 0.0017631992535597123
9 11 0.0009084030930215746
10 11 0.00019876870105812466
11 11 0.0005518412966233693
12 11 0.0004537549619507293
13 11 0.00031829483940770084
14 11 0.00010316803060203035
15 11 0.0001784868320181003
16 11 0.0003322164908823629
17 11 6.36966337368966e-05
18 11 0.00015325329203731895
19 11 0.00016620774479746776
20 11 0.00023935511471331606
21 11 0.00019455954336866516
22 11 0.00026162749121728804
23 11 0.0001678369883747011
24 11 0.000178650906636714
25 11 0.0002090782039522725
26 11 0.00011375301446384669
27 11 0.00024222285111626617
28 11 0.00010107096424821729
29 11 0.00011425247661166272
30 11 5.025765017912063e-05
31 11 3.2502294323249754e-05
32 11 4.563982814328989e-05
33 11 3.46524521118125e-05
34 11 2.5556051165397437e-05
35 11 1.3587065605336018e-05
36 11 1.0589086579056238e-05
37 11 3.0880727864160146e-06
38 11 2.1662331772960308e-05
39 11 4.956155558687725e-06
40 11 7.375251384626207e-06
41 11 7.748393718236105e-06
42 11 6.080682229891837e-06
43 11 1.0888814420886668e-05
44 11 4.958059964435073e-06
45 11 3.5968065011447336e-07
46 11 8.271349191936164e-06
47 11 1.660763846647416e-07
48 11 3.2064164945226467e-06
49 11 5.394547018571832e-07

0 12 4.7650893053421266e-05
1 12 0.0002211523912739844
2 12 0.0069260173389696636
3 12 0.0020747101779432535
4 12 0.00022756080693450833
5 12 0.0004019554500577048
6 12 0.0007742513657813752
7 12 0.0008101997766007201
8 12 0.0003900109054323757
9 12 0.0009310158976373018
10 12 0.0012817993259044665
11 12 0.0005547861786147319
12 12 0.00037319275989808256
13 12 0.000343648803811562
14 12 0.0013298907319138375
15 12 0.00022482283560597052
16 12 0.0005947139726226933
17 12 0.00017245232468498113
18 12 0.00016231527966784057
19 12 0.0001975794996122301
20 12 0.00016815521481080816
21 12 0.0006263481583318966
22 12 0.00030031889874412653
23 12 0.0003232895905615101
24 12 0.00014846812587422157
25 12 0.00035929094962051277
26 12 0.00014567983170896048
27 12 7.270241626925834e-05
28 12 0.00010234112344134923
29 12 3.0010827427714485e-05
30 12 4.500468963181609e-05
31 12 4.852470533899902e-05
32 12 4.433281864916455e-05
33 12 1.3325909119820132e-05
34 12 1.7644756496258806e-05
35 12 4.539411986600501e-06
36 12 1.7620919120784125e-05
37 12 2.6021758023362308e-05
38 12 7.296461080715223e-06
39 12 1.0271314492783919e-05
40 12 1.3181744812237333e-05
41 12 1.2504512071149673e-05
42 12 6.899720174705992e-06
43 12 1.3965541336383879e-05
44 12 5.931435239069927e-07
45 12 6.984540845546753e-06
46 12 1.327082710710512e-07
47 12 2.9969336374215685e-07
48 12 9.227257184604711e-09
49 12 8.834360588251118e-08

0 13 1.0856695204984594e-06
1 13 0.0003298328899006161
2 13 0.0005068535227151951
3 13 0.0002923901982097188
4 13 0.0002017697834273508
5 13 0.00027235105944147236
6 13 0.00023215273293969007
7 13 0.0002066576948093744
8 13 0.0005137580392581383
9 13 0.0010919573987321484
10 13 0.0032112748870088284
11 13 0.004051515579732782
12 13 0.0013224329712343808
13 13 0.0004423483920770045
14 13 0.0006664633278664464
15 13 0.0002210278574877337
16 13 0.00024353093975039208
17 13 0.00014331437298619737
18 13 8.058280125376936e-05
19 13 0.00011392342884139714
20 13 0.00022638047523661968
21 13 0.00024397502806374272
22 13 0.00044410404191344745
23 13 0.0001410220920441568
24 13 0.00010364674038845357
25 13 0.0001348599890743523
26 13 4.4081715975122573e-05
27 13 7.525666068013689e-05
28 13 4.783691664904574e-05
29 13 4.607625026808005e-05
30 13 3.961106583631506e-05
31 13 2.2764904263873467e-05
32 13 1.5466543281910603e-05
33 13 3.2047981809742014e-05
34 13 1.6576181639664066e-05
35 13 9.80664469295724e-06
36 13 8.86637852922577e-06
37 13 3.2150408739892924e-07
38 13 1.4336412570103217e-06
39 13 2.1762247183014862e-06
40 13 4.574021529215335e-06
41 13 1.1854721117308851e-06
42 13 1.3888793528929576e-06
43 13 4.3795317816278657e-07
44 13 7.55996108175229e-11
45 13 1.576858420796422e-07
46 13 3.279501325803026e-07
47 13 8.156109430589207e-08
48 13 1.0291940391398286e-08
49 13 7.944210539997171e-08

0 14 3.4149189624051746e-05
1 14 5.9336219987710546e-05
2 14 7.343776114737985e-05
3 14 0.00010709830270867572
4 14 0.0001034914182515576
5 14 7.432659755273558e-05
6 14 9.338784523026479e-05
7 14 0.00031982965440680695
8 14 0.00025120217735353546
9 14 0.00019284385655604245
10 14 0.007567012921334518
11 14 0.016007943675480914
12 14 0.007398251499281069
13 14 0.000496888827529136
14 14 0.0001394825263059781
15 14 0.00022355499247744313
16 14 0.0002599887188147366
17 14 0.0003098194587340712
18 14 0.00016636815049612654
19 14 0.00020230371639632825
20 14 0.0003146644882805025
21 14 0.00010876655139866353
22 14 0.00020737912389721315
23 14 6.287969105545953e-05
24 14 5.9092549292448775e-05
25 14 7.491885267820506e-05
26 14 8.967840820694973e-05
27 14 4.174109471757837e-05
28 14 5.533131129977832e-05
29 14 3.5287570901709204e-05
30 14 1.9557267956099318e-05
31 14 2.3817539265572297e-05
32 14 2.176073781614901e-06
33 14 8.45567482170433e-06
34 14 7.557507960475168e-06
35 14 4.582839675184547e-06
36 14 2.0810700600565556e-06
37 14 1.0714342311798566e-06
38 14 2.1079425119549296e-06
39 14 3.0760267038501215e-06
40 14 5.545678007530707e-07
41 14 4.783005682242867e-06
42 14 1.4602299038564457e-07
43 14 2.5088597899164213e-08
44 14 1.1635141222124369e-06
45 14 0.0
46 14 2.4314482562470075e-08
47 14 2.14330579110232e-08
48 14 3.51080635967983e-08
49 14 9.315344062645647e-11

0 15 1.201140121850381e-06
1 15 7.382514483215162e-05
2 15 0.00010302814118025113
3 15 4.401504887605854e-05
4 15 0.00014005432880200615
5 15 9.727682523515759e-05
6 15 0.00013235690736238068
7 15 0.00014270832386373153
8 15 0.00018592029725744713
9 15 0.0024579781791974724
10 15 0.0016525463614970835
11 15 0.015251411291157138
12 15 0.029723902665825634
13 15 0.00044724121380786147
14 15 0.00011135542242323912
15 15 0.0001674416347218628
16 15 0.0007922904684811334
17 15 0.0004240732340070742
18 15 0.00044061865375619267
19 15 0.0003013696065701756
20 15 0.00022903794753029465
21 15 0.00026588762336846245
22 15 0.00039209986984524
23 15 0.00017980063596020025
24 15 6.297486432053716e-05
25 15 0.00023191634447692686
26 15 4.9301130146608586e-05
27 15 9.170762850152503e-05
28 15 3.0085222017760537e-05
29 15 2.8476453635035538e-05
30 15 3.213792075199801e-05
31 15 7.666850523944035e-06
32 15 9.036285195303862e-06
33 15 1.2834335706429116e-05
34 15 1.1381417869878651e-05
35 15 3.785155980513525e-06
36 15 1.0536029591719808e-05
37 15 4.356381830774582e-06
38 15 9.447530503244808e-08
39 15 7.149125415475798e-07
40 15 5.667197943696381e-07
41 15 7.279101411935621e-09
42 15 1.6324911282243883e-07
43 15 1.0192152879912094e-07
44 15 8.062299607853396e-09
45 15 4.622551249090254e-08
46 15 1.644183457732496e-08
47 15 1.995161286230036e-08
48 15 1.439945280862821e-07
49 15 2.652563230974069e-08

0 16 4.863319325211851e-05
1 16 7.558691051235035e-05
2 16 3.9491315747472065e-05
3 16 0.00013818289794431402
4 16 0.0015468661344534627
5 16 0.011105495724466785
6 16 0.03143254001317009
7 16 0.014593303930329583
8 16 0.04232068769642826
9 16 0.0025036752912400433
10 16 0.002789906030921824
11 16 0.08395430890672062
12 16 0.06495734664586819
13 16 0.0007010282702327919
14 16 0.0002477340267384496
15 16 0.00023126405491677893
16 16 0.00037937669527543066
17 16 0.00035294672929360937
18 16 0.00015738793787315372
19 16 7.657552444817719e-05
20 16 0.00021873027957232017
21 16 0.00034425114255484977
22 16 0.00011338062855396201
23 16 0.00015582763780730449
24 16 4.04258071230579e-05
25 16 9.082840948040076e-05
26 16 3.5915214306274045e-05
27 16 3.226820730643741e-05
28 16 3.7866721558585315e-05
29 16 2.517675026872977e-05
30 16 3.104188143921432e-05
31 16 9.08257894397349e-06
32 16 6.041141154651521e-06
33 16 2.8357421210903374e-06
34 16 4.35465243477305e-06
35 16 3.6754293931126615e-06
36 16 1.9043861177027937e-07
37 16 1.8207469655258055e-07
38 16 2.094819908643841e-06
39 16 9.925347616393754e-07
40 16 3.1633709490871757e-07
41 16 3.669391805287408e-08
42 16 2.6496616890929087e-07
43 16 2.518370755887425e-08
44 16 6.865831760791613e-08
45 16 1.7138460826752294e-08
46 16 0.0
47 16 0.0
48 16 0.0
49 16 1.6543615013607603e-10

0 17 1.562271038599132e-05
1 17 9.305592150449892e-05
2 17 0.00015392878252541427
3 17 0.0001621478519746684
4 17 0.0009026271109355895
5 17 0.0009610054975474736
6 17 0.0008855332500815967
7 17 0.008284204840522736
8 17 0.0009182331391347249
9 17 0.004141132827895943
10 17 0.001003864966800351
11 17 0.020579580607875653
12 17 0.0005831506620624347
13 17 0.0003117632777380481
14 17 0.00023498433672198375
15 17 0.00021585669004553425
16 17 0.00036192955451232265
17 17 0.00024371508629602047
18 17 0.0001893307616895529
19 17 0.00015054800997304498
20 17 0.00015734234657518653
21 17 0.00020244219388245458
22 17 6.601861165203682e-05
23 17 7.543641918859871e-05
24 17 3.891446738045856e-05
25 17 7.713822471379897e-05
26 17 6.79732496846057e-05
27 17 3.3740950943215806e-05
28 17 6.672385197384125e-05
29 17 7.952969744638133e-06
30 17 1.826490997214844e-05
31 17 3.103146714774565e-05
32 17 3.0341695132996645e-06
33 17 5.7625179710161025e-06
34 17 1.2999924444960233e-06
35 17 3.2291026723362586e-06
36 17 1.0449924421689793e-06
37 17 2.0271282382176814e-07
38 17 1.0203262408679046e-06
39 17 7.494518930723284e-08
40 17 1.8531080675151645e-07
41 17 4.015501937306347e-08
42 17 4.526797043452794e-09
43 17 1.9551429400480634e-08
44 17 0.0
45 17 4.072449615102419e-11
46 17 9.993751356531324e-08
47 17 0.0
48 17 1.1434677694953506e-08
49 17 2.8111639134178473e-07

0 18 7.202809486945051e-06
1 18 5.163624638693511e-05
2 18 7.67508633448884e-05
3 18 6.451474242927046e-05
4 18 0.00012901095336719556
5 18 0.00016075912500214805
6 18 0.00016072898370266976
7 18 0.00026009320730656
8 18 0.0015485450986069812
9 18 0.00023519674252953993
10 18 0.000266805051128078
11 18 0.0010801786094106211
12 18 0.0006324688284809551
13 18 0.00015142963867473638
14 18 0.00019679640920458092
15 18 0.0001691664272902168
16 18 0.000302959743662743
17 18 0.0002225765840717377
18 18 0.00010976081907087023
19 18 0.0002630551032699324
20 18 0.00011294164528638643
21 18 0.00012392479181617735
22 18 0.00011844379835869735
23 18 5.487789012181689e-05
24 18 3.3543842225972016e-05
25 18 2.240454389926197e-05
26 18 2.1739777443626417e-05
27 18 2.5068723703623428e-05
28 18 1.4440937864389017e-05
29 18 6.214914952498556e-06
30 18 3.3486784052669846e-05
31 18 3.9512401223666365e-06
32 18 7.176682841348993e-06
33 18 3.270855444830867e-06
34 18 8.930192124005601e-07
35 18 5.965764933306926e-07
36 18 5.006874466478097e-07
37 18 3.8425577881795405e-07
38 18 7.205108831812177e-07
39 18 2.0715758427602176e-07
40 18 1.4305163331087914e-07
41 18 0.0
42 18 3.4141873245532775e-07
43 18 0.0
44 18 0.0
45 18 0.0
46 18 3.525331407150361e-12
47 18 4.230605324497477e-10
48 18 0.0
49 18 1.4297456783896377e-09

0 19 1.5253295424283802e-05
1 19 6.780067161304302e-05
2 19 7.656785348797305e-05
3 19 6.125970497708135e-05
4 19 7.612416435651472e-05
5 19 0.00017655088198977205
6 19 1.7692191173190044e-05
7 19 0.00018615690290333276
8 19 7.042331382072134e-05
9 19 0.0003109938789857551
10 19 0.0009872490490809409
11 19 0.002330816976811449
12 19 0.0010671867075301349
13 19 0.00044659428898170773
14 19 0.00022832179142645527
15 19 0.00016251773387244566
16 19 9.848919045203129e-05
17 19 9.251037860996419e-05
18 19 0.00014477579507538808
19 19 0.00018441052349147953
20 19 3.919019264772215e-05
21 19 0.00011940755919018936
22 19 6.8836865590642e-05
23 19 5.393835941952568e-05
24 19 3.749669442033676e-05
25 19 1.5309034519189965e-05
26 19 3.157209396596339e-06
27 19 5.8986380489441035e-06
28 19 3.7599269095217425e-06
29 19 6.891922564931949e-06
30 19 1.5285021141657483e-05
31 19 8.07660458554163e-06
32 19 7.1298710235193825e-06
33 19 2.316613836462856e-06
34 19 6.721511296427809e-07
35 19 1.4847268990831276e-06
36 19 4.771992400096831e-07
37 19 3.50918218892701e-08
38 19 1.932255176767266e-09
39 19 8.079519202595497e-07
40 19 5.463403651154828e-07
41 19 4.47370829288728e-09
42 19 0.0
43 19 0.0
44 19 1.3421472911862503e-08
45 19 0.0
46 19 0.0
47 19 0.0
48 19 5.2732441808605266e-11
49 19 0.0

0 20 1.5684207074006477e-07
1 20 6.868741023057958e-05
2 20 0.0001375247363890684
3 20 5.112485446504551e-05
4 20 2.780043291065957e-05
5 20 0.0002762939426708424
6 20 0.00011678426593164781
7 20 0.00018294959548891202
8 20 0.0001486463588352962
9 20 0.0003449298160728915
10 20 0.0005856775115312807
11 20 0.0016358455290326928
12 20 0.0015085591457489225
13 20 0.0003772874215594989
14 20 0.00013463014797114698
15 20 0.00021438145694813727
16 20 0.00016485212399691408
17 20 0.00012133261766670199
18 20 0.00015056783420729214
19 20 0.00010536558920431245
20 20 6.07519019238321e-05
21 20 8.836409009347201e-05
22 20 2.9185482566996043e-05
23 20 1.634804760755921e-05
24 20 2.088075661738557e-05
25 20 1.1541265293706726e-05
26 20 1.6223632412809617e-05
27 20 8.273361871673972e-06
28 20 1.689692146930798e-06
29 20 1.2253101829387949e-05
30 20 5.141853335712481e-06
31 20 5.869706791714956e-06
32 20 4.776338414913275e-06
33 20 2.994606285196894e-06
34 20 2.6968680140742705e-07
35 20 1.40454432481038e-08
36 20 3.622176067601467e-08
37 20 7.899521923748541e-07
38 20 6.619063666370249e-08
39 20 6.381832517408933e-10
40 20 6.919342192557217e-11
41 20 0.0
42 20 0.0
43 20 0.0
44 20 1.4041729881257744e-09
45 20 6.21434732720062e-09
46 20 2.843194787975999e-08
47 20 0.0
48 20 0.0
49 20 0.0

0 21 4.816112463994993e-05
1 21 0.00013626025040955605
2 21 6.568261053477569e-05
3 21 1.743861864375909e-05
4 21 6.0652357812666765e-05
5 21 8.885746623799134e-05
6 21 1.9145770730945398e-05
7 21 7.56033243246595e-05
8 21 9.446580688533479e-05
9 21 0.0003022405707246074
10 21 0.001079504639322829
11 21 0.0030924420852632356
12 21 0.0017448749524291705
13 21 0.0012534411280973397
14 21 0.000281993842492639
15 21 0.00020134654593452738
16 21 0.0001890551675647352
17 21 8.846123466816127e-05
18 21 8.215115032442917e-05
19 21 6.023638316401713e-05
20 21 0.0001338321742203132
21 21 5.258588161239527e-05
22 21 2.7876141550790114e-05
23 21 1.0907018592076427e-05
24 21 2.4108183094996687e-05
25 21 1.9564558260475416e-05
26 21 6.059504659764354e-06
27 21 1.0029959378477821e-05
28 21 3.525208986133813e-06
29 21 6.237791674263672e-06
30 21 4.815499462195884e-07
31 21 8.222453049298803e-06
32 21 5.449495987100447e-06
33 21 1.6020755257584207e-06
34 21 8.071224602846951e-08
35 21 1.4617377096418524e-08
36 21 1.7375342244366038e-07
37 21 1.2425681218272649e-10
38 21 6.256476925145477e-11
39 21 6.771072128131417e-09
40 21 5.556677012547291e-10
41 21 0.0
42 21 1.91640564566879e-09
43 21 0.0
44 21 9.937343898810977e-10
45 21 0.0
46 21 0.0
47 21 0.0
48 21 0.0
49 21 0.0

0 22 2.915048096326026e-06
1 22 9.995854083783011e-05
2 22 0.00013285570410054257
3 22 1.7594785865311697e-05
4 22 4.2896042933787294e-05
5 22 6.107938451144227e-05
6 22 4.9270460203359145e-05
7 22 0.00020189920413233355
8 22 1.8324413809936918e-05
9 22 8.880608129001339e-05
10 22 0.0005963749829146162
11 22 0.0024959831765046267
12 22 0.0028274187663709888
13 22 0.00031785740093011344
14 22 0.00016951378195880146
15 22 0.00011118303485623753
16 22 0.00011431684470276099
17 22 5.7370282780907944e-05
18 22 0.00011404447142604064
19 22 4.572836851997156e-05
20 22 5.263725342335936e-05
21 22 3.124781741871215e-05
22 22 5.186787800837392e-06
23 22 2.218589643692266e-06
24 22 2.0584697538674643e-05
25 22 2.1611036664021683e-05
26 22 4.531106816991624e-06
27 22 1.7860214671688637e-05
28 22 6.533158212502445e-07
29 22 4.2889652571896215e-06
30 22 2.1770926110743344e-05
31 22 1.2010047245003566e-06
32 22 1.7485996284413793e-07
33 22 2.875435731144195e-08
34 22 4.728323518773849e-09
35 22 5.513000257610068e-08
36 22 0.0
37 22 3.2844010416349664e-09
38 22 9.027899251354794e-08
39 22 2.575961659390329e-08
40 22 9.347827687072431e-10
41 22 2.422255746382914e-09
42 22 0.0
43 22 1.163815915591566e-08
44 22 0.0
45 22 6.395730781140653e-08
46 22 0.0
47 22 0.0
48 22 0.0
49 22 0.0

0 23 7.081092914278934e-05
1 23 0.0004067844225863098
2 23 0.0001994709014058869
3 23 0.00036493513639033554
4 23 4.971605351770767e-05
5 23 0.0003427234023756338
6 23 0.00015433551287331602
7 23 6.414288525691383e-05
8 23 0.00026053330715649893
9 23 0.00032818310483694084
10 23 0.0006841444943127173
11 23 0.0008598298321123324
12 23 0.0009299556970194655
13 23 0.00014703843272029544
14 23 0.0001276493223922
15 23 8.925877204711884e-05
16 23 9.851088021963174e-05
17 23 7.532233032431221e-05
18 23 7.691036870927652e-05
19 23 6.131811148451357e-05
20 23 4.002435907125613e-05
21 23 1.649730379457036e-05
22 23 9.20812006836563e-06
23 23 1.2525814787253171e-05
24 23 4.183406426801316e-06
25 23 1.694511414559909e-05
26 23 1.3099993619593041e-05
27 23 3.546162477686879e-06
28 23 1.1374597925535232e-05
29 23 7.303390284328412e-07
30 23 1.0593781460743863e-06
31 23 3.451264936933417e-06
32 23 4.2679327582391143e-07
33 23 1.5934038273838666e-08
34 23 2.2561742440407056e-08
35 23 6.584547396541008e-08
36 23 4.809198597269998e-11
37 23 4.818541613544661e-07
38 23 3.412517789168508e-08
39 23 2.6751952086189765e-09
40 23 2.9110981893996703e-10
41 23 8.388234358788576e-12
42 23 0.0
43 23 0.0
44 23 0.0
45 23 0.0
46 23 3.5466743468454366e-09
47 23 0.0
48 23 0.0
49 23 3.963245523540522e-09

0 24 1.6643551452237017e-05
1 24 0.0002995277084072407
2 24 0.0003729484943081979
3 24 0.00011576529710895369
4 24 0.0001715132598268493
5 24 0.0003695282762221072
6 24 0.00040186403214240466
7 24 0.00025252081836960727
8 24 0.00013408052006272419
9 24 0.00013850279990840125
10 24 0.00015423102200721615
11 24 0.0003880248852314246
12 24 0.0001332942886449324
13 24 0.00011082247640774839
14 24 8.164600709648022e-05
15 24 5.648959000597435e-05
16 24 3.641928808566401e-05
17 24 7.213388493491427e-05
18 24 5.1849257407246625e-05
19 24 1.909970079379887e-05
20 24 1.0779863768678016e-05
21 24 3.17147466590812e-05
22 24 2.1494849119972646e-05
23 24 4.840591284891108e-06
24 24 1.7081771302982283e-05
25 24 1.1072678420666883e-05
26 24 4.700658957318287e-06
27 24 7.066940526072181e-06
28 24 6.576262692477792e-06
29 24 1.4898845985171953e-06
30 24 4.996519534222045e-07
31 24 2.9150073615008387e-07
32 24 6.803469412836839e-07
33 24 3.3877319420909934e-08
34 24 2.5308339945843857e-09
35 24 4.421525225529231e-08
36 24 0.0
37 24 7.048183005568371e-10
38 24 3.261780088753173e-08
39 24 5.169576703088567e-09
40 24 2.985114988102668e-10
41 24 0.0
42 24 3.311638533080222e-09
43 24 0.0
44 24 0.0
45 24 0.0
46 24 0.0
47 24 0.0
48 24 2.936448294333605e-08
49 24 0.0

0 25 1.3300632996144755e-06
1 25 7.153995536266315e-05
2 25 1.706209040759637e-05
3 25 7.177439697596886e-05
4 25 0.00012104568007085979
5 25 3.156222562455061e-05
6 25 1.591981036415614e-05
7 25 6.045095348362858e-05
8 25 8.747892216820666e-05
9 25 9.31583435348402e-05
10 25 0.0001421547898731419
11 25 0.0002567186016900109
12 25 6.183623289744235e-05
13 25 0.00011680065980759964
14 25 8.722250989311409e-05
15 25 2.7417634960717887e-05
16 25 2.0279534158606446e-05
17 25 4.4031843545468325e-05
18 25 4.0258258724697556e-05
19 25 5.0490940136147316e-05
20 25 4.701491626760008e-05
21 25 3.421937428207421e-05
22 25 2.0312957025504595e-05
23 25 1.182488387171901e-05
24 25 5.892821351317046e-06
25 25 8.93025621912445e-06
26 25 3.125938881642147e-06
27 25 1.5671233217691896e-05
28 25 1.2994214732457125e-05
29 25 1.8321776283756752e-07
30 25 8.100851480420375e-07
31 25 1.9713650323186454e-06
32 25 8.751783418345154e-07
33 25 6.78168188740059e-08
34 25 9.051304682395055e-08
35 25 0.0
36 25 3.3353287474443383e-10
37 25 0.0
38 25 4.0389520075603087e-10
39 25 0.0
40 25 0.0
41 25 0.0
42 25 3.67450119583038e-08
43 25 3.907314198742941e-09
44 25 0.0
45 25 1.1713032002787024e-09
46 25 3.219722681439847e-10
47 25 0.0
48 25 0.0
49 25 9.762841420517604e-07

0 26 1.5073959520271423e-08
1 26 9.13559822617644e-06
2 26 6.002235471855136e-05
3 26 3.082380029567219e-05
4 26 2.520241199370016e-05
5 26 2.876806192767527e-05
6 26 0.00010393552124793262
7 26 2.2928535116152627e-05
8 26 4.1179240098938174e-05
9 26 4.6003238219678934e-05
10 26 7.710299117065757e-05
11 26 0.00016953174286379535
12 26 8.87012282494694e-05
13 26 4.419047099466403e-05
14 26 4.990733913033125e-05
15 26 7.591906452541041e-05
16 26 2.2566731772295005e-05
17 26 5.0405231656474374e-05
18 26 1.8854167996270974e-05
19 26 2.270311756651121e-05
20 26 9.511446109435663e-06
21 26 3.84239738751013e-05
22 26 1.747822170979075e-05
23 26 7.826403691702168e-06
24 26 2.0390622212958264e-06
25 26 6.721120498325905e-06
26 26 5.774833737549838e-06
27 26 1.5953227395077912e-06
28 26 9.466971678142234e-07
29 26 2.1403091413609297e-07
30 26 1.9282795443969817e-08
31 26 5.529424458027968e-07
32 26 2.9330962747995446e-09
33 26 1.677625571900006e-08
34 26 7.296869446991156e-08
35 26 0.0
36 26 3.1555292366388596e-06
37 26 1.5730304397652532e-09
38 26 1.0355255263814533e-09
39 26 0.0
40 26 0.0
41 26 1.0712489773844457e-06
42 26 0.0
43 26 5.9019460512035574e-08
44 26 0.0
45 26 2.0084670713688438e-10
46 26 4.215145759145439e-08
47 26 0.0
48 26 7.662290986095444e-09
49 26 3.2468798135798463e-06

0 27 3.3143143389578155e-09
1 27 1.251620849577069e-06
2 27 0.0001265591515520941
3 27 3.78816285811506e-05
4 27 4.254002653027918e-05
5 27 3.645685140468657e-05
6 27 3.2069253475042456e-05
7 27 0.00011526300700602251
8 27 5.448128835761536e-05
9 27 9.227967618712389e-05
10 27 4.841388854206885e-05
11 27 7.184071737146646e-05
12 27 0.00010432292863469843
13 27 3.8694912736674225e-05
14 27 3.306690808286507e-05
15 27 1.0480274516985827e-05
16 27 2.3061973998445023e-05
17 27 1.2738043547043024e-05
18 27 1.1830072728617132e-05
19 27 8.92276835074091e-07
20 27 2.262257474066329e-05
21 27 2.4212253213222072e-05
22 27 3.779303439350512e-05
23 27 1.8632821214168862e-05
24 27 4.572335446226827e-06
25 27 8.448610848361974e-06
26 27 1.2760339644379e-06
27 27 1.5862470029113268e-06
28 27 4.897434908825472e-07
29 27 5.718687194688946e-08
30 27 0.0
31 27 4.73191746813517e-08
32 27 3.908521525426013e-09
33 27 0.0
34 27 0.0
35 27 8.029808954032284e-10
36 27 3.524829405838648e-11
37 27 0.0
38 27 3.414189062811875e-07
39 27 4.6763547573313584e-07
40 27 9.384081797119716e-07
41 27 0.0
42 27 1.402527708389657e-07
43 27 1.3605762714284492e-07
44 27 0.0
45 27 0.0
46 27 9.87151586090256e-09
47 27 0.0
48 27 2.7818671613171742e-06
49 27 1.8345356320224892e-06

0 28 0.0
1 28 5.60790302835414e-06
2 28 3.8466275719877926e-05
3 28 4.693758714915684e-05
4 28 3.359121410230631e-05
5 28 2.022964045962493e-05
6 28 4.465657424309606e-05
7 28 4.0627586575928396e-05
8 28 2.5968316449917512e-05
9 28 2.1565435850643297e-05
10 28 4.2369182544949975e-05
11 28 1.3243745197012087e-05
12 28 2.2563241939676003e-05
13 28 5.709233698725091e-05
14 28 7.674336453361101e-05
15 28 3.2975600674824634e-05
16 28 1.678445601625558e-05
17 28 1.1820225484089986e-05
18 28 6.060352186561007e-06
19 28 2.112070501621622e-05
20 28 2.0279493992359063e-05
21 28 1.8955423093037175e-05
22 28 1.9441207784870214e-05
23 28 2.9084049777101923e-05
24 28 3.1176270503485258e-06
25 28 1.1427946440372582e-06
26 28 2.473995176308061e-07
27 28 1.1466595152869252e-06
28 28 3.6220677960033807e-07
29 28 8.177279974374922e-07
30 28 3.675204687100185e-07
31 28 3.6739129242247715e-07
32 28 0.0
33 28 0.0
34 28 0.0
35 28 5.581730496112233e-09
36 28 0.0
37 28 3.408366862690441e-10
38 28 0.0
39 28 7.199595600863982e-09
40 28 1.558017946303322e-06
41 28 2.0390488840579927e-06
42 28 1.1487303672314878e-07
43 28 1.3451810772804277e-06
44 28 0.0
45 28 0.0
46 28 0.0
47 28 4.302518297281156e-08
48 28 5.597813977172765e-08
49 28 2.6465378009736215e-06

0 29 0.0
1 29 1.612734196307412e-05
2 29 6.555668521015712e-06
3 29 2.8481096895940314e-05
4 29 1.240639460910191e-05
5 29 6.459571597721815e-06
6 29 1.0095424696108504e-05
7 29 7.715086135779158e-05
8 29 1.4605185037504155e-05
9 29 2.3658645608461368e-05
10 29 9.330642874292574e-05
11 29 2.4189246524416805e-05
12 29 4.414653994322973e-05
13 29 4.62154442905256e-05
14 29 3.7190547190167487e-05
15 29 2.592492055229094e-05
16 29 2.185113040145815e-05
17 29 0.00011565682133743224
18 29 1.0077639410236515e-05
19 29 2.016867011372793e-05
20 29 3.236188108708021e-06
21 29 1.2390879518919964e-06
22 29 4.72170087039032e-06
23 29 2.8509002872980887e-06
24 29 2.30541798759194e-06
25 29 4.987374670883165e-06
26 29 2.3112576062870217e-08
27 29 3.22444947778502e-08
28 29 3.5569900066286135e-10
29 29 3.003802662748085e-08
30 29 4.178499174559303e-10
31 29 7.127930607570085e-09
32 29 0.0
33 29 3.64175446468386e-09
34 29 0.0
35 29 0.0
36 29 0.0
37 29 1.5379694702565698e-12
38 29 0.0
39 29 4.632859314120574e-07
40 29 1.2075147072589257e-09
41 29 6.367146057378022e-07
42 29 1.4749814243742586e-06
43 29 5.358998563193023e-07
44 29 1.3347359055387634e-07
45 29 0.0
46 29 4.816795147447031e-07
47 29 9.205045448881638e-09
48 29 0.0
49 29 8.64762987432282e-06

0 30 8.931325850357271e-10
1 30 3.0227489333134283e-06
2 30 7.0136738595748495e-06
3 30 2.8341607104034236e-05
4 30 3.4714189262283293e-06
5 30 1.1563446638903531e-05
6 30 1.1420231018406108e-05
7 30 4.281951934931617e-05
8 30 3.678325747616303e-05
9 30 1.4154328480176077e-05
10 30 1.5842420828276718e-05
11 30 2.43159626731281e-05
12 30 2.2465496959664344e-05
13 30 4.0341234504745326e-05
14 30 1.1469759076427877e-05
15 30 2.2764583545760176e-05
16 30 2.3163418347369355e-05
17 30 3.5324919153595884e-06
18 30 1.0443174731454442e-05
19 30 7.404114607526489e-06
20 30 4.073134614408022e-06
21 30 2.3249696499880797e-06
22 30 2.6277658022189393e-06
23 30 6.885423395082785e-06
24 30 4.1151547184183646e-07
25 30 1.3949643120859661e-06
26 30 3.797651629880768e-06
27 30 0.0
28 30 1.1651409237487724e-08
29 30 6.669757268051781e-08
30 30 0.0
31 30 9.723194986886884e-08
32 30 5.104332192698997e-11
33 30 0.0
34 30 0.0
35 30 5.00495747757196e-10
36 30 1.1563676865405465e-09
37 30 2.4138185492780763e-09
38 30 2.0302496759332802e-08
39 30 0.0
40 30 7.609718401940623e-08
41 30 8.510295578000765e-11
42 30 1.569045747995228e-07
43 30 1.0539274233879079e-08
44 30 0.0
45 30 4.348966678601263e-08
46 30 6.514221396395905e-09
47 30 0.0
48 30 8.961845652784748e-07
49 30 3.6388134138195015e-06

0 31 2.7151782542482162e-08
1 31 6.256891616014069e-06
2 31 1.3454419563142355e-05
3 31 1.5333376854732686e-05
4 31 6.628470187577876e-06
5 31 3.992606835795301e-06
6 31 3.733220111748425e-06
7 31 2.476081536657813e-05
8 31 5.4817595137264753e-05
9 31 6.18106816323471e-05
10 31 8.591179128739603e-06
11 31 7.1430118876501085e-06
12 31 2.8749825709349723e-05
13 31 8.839849924101026e-06
14 31 2.2293923223042172e-05
15 31 1.4869987524222912e-05
16 31 2.510790415175034e-05
17 31 1.0661124834424226e-05
18 31 4.1943862850639e-06
19 31 6.631734681533596e-07
20 31 7.471781752260404e-06
21 31 5.704249661706571e-06
22 31 1.6560483121736966e-06
23 31 8.220621469704304e-06
24 31 1.925324693778532e-06
25 31 2.0038329046872394e-09
26 31 8.154698055989272e-07
27 31 0.0
28 31 1.802840849574167e-07
29 31 4.185240331169243e-08
30 31 4.0970269975862515e-08
31 31 2.0473872162415474e-12
32 31 5.762584478372023e-08
33 31 1.3042029566103791e-08
34 31 7.296741273738463e-10
35 31 0.0
36 31 3.7167450169675935e-08
37 31 0.0
38 31 8.931642399520931e-10
39 31 7.428877314072143e-08
40 31 0.0
41 31 0.0
42 31 4.488243944920415e-08
43 31 0.0
44 31 0.0
45 31 0.0
46 31 0.0
47 31 5.756927718268014e-07
48 31 3.5106388937514543e-08
49 31 3.0847581760708907e-06

0 32 4.226902567423392e-08
1 32 1.8032598947134483e-05
2 32 1.2186875246808487e-05
3 32 2.0483646789832976e-05
4 32 1.5195356526448937e-05
5 32 6.27984129796546e-05
6 32 1.8406497351483036e-05
7 32 3.685780630815524e-05
8 32 1.4349999566097032e-05
9 32 2.2354936177913043e-05
10 32 1.5302375337375153e-05
11 32 6.363985878447817e-05
12 32 3.6586221677608986e-05
13 32 5.728616498677971e-05
14 32 9.87461612347231e-06
15 32 2.313922704220279e-05
16 32 2.4930398196628174e-05
17 32 3.3428982338335004e-05
18 32 5.528542047756635e-06
19 32 7.830080754430025e-06
20 32 1.3543996450501419e-05
21 32 4.728532722264349e-06
22 32 5.2952946921086935e-06
23 32 1.6507022800596455e-06
24 32 1.8428814913003382e-06
25 32 2.806805039044048e-06
26 32 4.62988558244994e-08
27 32 6.489518220747912e-08
28 32 2.6548922764773313e-08
29 32 3.0128280378738805e-08
30 32 1.3263003665918684e-08
31 32 5.522933198747986e-08
32 32 7.03314681102117e-10
33 32 7.152331735795264e-09
34 32 0.0
35 32 0.0
36 32 1.6066682702997002e-08
37 32 4.193424419734074e-08
38 32 1.8679618653143208e-10
39 32 0.0
40 32 2.3019100376673093e-07
41 32 0.0
42 32 0.0
43 32 4.9779873928775884e-08
44 32 0.0
45 32 6.962848473297494e-07
46 32 1.3827068824490694e-06
47 32 3.8010464010559255e-10
48 32 0.0
49 32 4.18007672733978e-06

0 33 4.973372791993151e-07
1 33 4.9677869181428436e-05
2 33 2.9101145932223857e-05
3 33 6.430454974416261e-05
4 33 3.4543331124906667e-05
5 33 3.8882441633978666e-05
6 33 4.46266387189518e-05
7 33 3.958395228408045e-05
8 33 4.208407022900483e-05
9 33 3.7610979749092126e-05
10 33 4.320773350873306e-05
11 33 4.1249150036847845e-05
12 33 0.0001104753025769192
13 33 0.00010590935857713855
14 33 7.317201268393903e-05
15 33 1.2491394011431639e-05
16 33 3.2072043865010515e-05
17 33 7.811651011984887e-06
18 33 4.3273845422556814e-06
19 33 4.604851855522117e-06
20 33 1.5419097437753664e-06
21 33 1.3078182802342876e-05
22 33 1.2779674365581181e-05
23 33 8.762682324857587e-06
24 33 0.0
25 33 0.0
26 33 4.6477331150950116e-07
27 33 5.64937478322275e-07
28 33 2.557058774822082e-08
29 33 0.0
30 33 1.2966405892382137e-08
31 33 2.5349791089903796e-13
32 33 1.9184687333635557e-09
33 33 2.4872192491542717e-09
34 33 0.0
35 33 1.2492222188953719e-07
36 33 0.0
37 33 0.0
38 33 3.488985912279522e-08
39 33 4.0278148253797024e-08
40 33 0.0
41 33 7.200162747070908e-09
42 33 5.725518928491027e-12
43 33 1.1709951669121563e-07
44 33 5.402194273839928e-07
45 33 1.2609179429613807e-10
46 33 0.0
47 33 1.711907700938025e-08
48 33 0.0
49 33 5.508147816444457e-07

0 34 0.0
1 34 4.298216961158576e-06
2 34 9.400147761117654e-06
3 34 4.497996072497969e-06
4 34 5.888349257247825e-06
5 34 1.1326633510083762e-05
6 34 6.896688787221899e-06
7 34 9.05136023011726e-06
8 34 9.442218816194717e-06
9 34 1.1894278267818598e-05
10 34 2.451328341714723e-05
11 34 2.1756833171857142e-05
12 34 2.79330545249349e-05
13 34 1.3268225920145585e-05
14 34 2.64725627697296e-05
15 34 1.313162454621839e-05
16 34 2.3634347934766818e-06
17 34 3.412187491984797e-06
18 34 1.3873834587578126e-06
19 34 2.4476410327045305e-06
20 34 3.7726028586282415e-06
21 34 9.495026583120584e-06
22 34 3.035459584677805e-05
23 34 7.73932665934636e-06
24 34 5.145716660322312e-07
25 34 3.2884902124498426e-09
26 34 3.749336747055528e-09
27 34 3.455017631020555e-09
28 34 6.357040026068201e-10
29 34 1.4741657056219078e-08
30 34 1.07365695382372e-08
31 34 5.600353768553542e-10
32 34 1.4118561254872266e-08
33 34 0.0
34 34 4.576944548425226e-08
35 34 7.481710932395073e-08
36 34 0.0
37 34 0.0
38 34 0.0
39 34 0.0
40 34 2.1434428798590872e-07
41 34 0.0
42 34 9.051994776454809e-09
43 34 1.2229577997247815e-07
44 34 0.0
45 34 0.0
46 34 4.528495035756473e-07
47 34 0.0
48 34 7.381244037560572e-08
49 34 2.0854257794641956e-06

0 35 0.0
1 35 6.1540071304417185e-06
2 35 3.6604198241514123e-06
3 35 4.649729173568496e-06
4 35 5.422909864470314e-06
5 35 4.081438910660642e-06
6 35 2.4286124082975267e-06
7 35 4.361619181526315e-06
8 35 3.947530125906476e-06
9 35 9.827173088686507e-06
10 35 1.373404142880956e-05
11 35 1.3257113220908682e-05
12 35 1.963578605367661e-05
13 35 1.1444283652775626e-05
14 35 1.827181587863128e-05
15 35 1.1315938474708614e-05
16 35 3.844302596463408e-06
17 35 1.7722732699519885e-06
18 35 7.873334773739188e-07
19 35 1.1274869925343872e-06
20 35 8.26164530095068e-06
21 35 1.2263318079735012e-06
22 35 7.068903686825391e-06
23 35 1.8702711109267323e-06
24 35 5.697187992435774e-07
25 35 1.596242103535142e-07
26 35 1.2893496623462897e-07
27 35 2.454596168411912e-07
28 35 3.5992079335321824e-10
29 35 0.0
30 35 4.276471475840328e-09
31 35 0.0
32 35 0.0
33 35 0.0
34 35 8.469872763628878e-11
35 35 0.0
36 35 1.1689608600449588e-08
37 35 2.1587574153067933e-07
38 35 0.0
39 35 0.0
40 35 1.2321205281052175e-08
41 35 3.223578027950697e-09
42 35 0.0
43 35 0.0
44 35 4.373537223363286e-09
45 35 0.0
46 35 2.463248440062731e-09
47 35 0.0
48 35 0.0
49 35 4.9419863803747e-07

0 36 5.346237181543409e-09
1 36 1.20737160616653e-06
2 36 5.134138269483175e-06
3 36 8.09352932883089e-06
4 36 2.1014306553249215e-05
5 36 8.457245899562018e-06
6 36 3.1764505887105072e-06
7 36 5.60667451350896e-06
8 36 3.6204167032002274e-06
9 36 3.574746349348743e-06
10 36 1.1588287021207047e-05
11 36 1.2793191777925225e-05
12 36 6.793313068285443e-06
13 36 1.7674897841343082e-05
14 36 9.21662807380997e-06
15 36 7.650854351542245e-06
16 36 2.7095730802101447e-06
17 36 3.6761178522493477e-06
18 36 1.1316224820035972e-07
19 36 1.9515283784369937e-06
20 36 3.4108862584474623e-06
21 36 1.6694475395694283e-06
22 36 6.601840068040958e-07
23 36 3.350744082411605e-08
24 36 1.7755612831182247e-07
25 36 7.778359273698069e-07
26 36 9.727103835101297e-09
27 36 1.7447953526598193e-08
28 36 1.022685555917376e-07
29 36 1.624619133662952e-08
30 36 0.0
31 36 1.4146612055241066e-09
32 36 0.0
33 36 2.67561810167168e-10
34 36 9.414720152080686e-10
35 36 9.690235878052333e-10
36 36 2.6941716556674236e-07
37 36 0.0
38 36 0.0
39 36 0.0
40 36 1.194419754365095e-08
41 36 7.636295803935325e-09
42 36 5.360365926445796e-09
43 36 1.315910789298965e-07
44 36 0.0
45 36 0.0
46 36 0.0
47 36 1.9587688537240287e-06
48 36 7.092326967248839e-07
49 36 1.9460574699654207e-06

0 37 0.0
1 37 1.3479076239279786e-07
2 37 2.7028189425543323e-06
3 37 8.68675409439306e-06
4 37 3.013194116279893e-06
5 37 6.842431170017891e-06
6 37 1.0358856850151333e-05
7 37 1.20115427941675e-06
8 37 7.4064668680088284e-06
9 37 1.4897882410034392e-05
10 37 6.95660239289601e-06
11 37 3.850436382253489e-06
12 37 1.140707265752991e-05
13 37 2.516391358933567e-06
14 37 1.0391548239261668e-05
15 37 8.497033740387625e-06
16 37 1.2399191160555253e-05
17 37 2.157954451153169e-06
18 37 9.360573560090529e-08
19 37 1.3099273636962443e-06
20 37 1.5612265043105698e-08
21 37 6.302494963318113e-07
22 37 5.489986918804395e-07
23 37 1.5104354013732364e-07
24 37 7.583789776763936e-08
25 37 5.573659088206878e-07
26 37 6.6213944877636655e-09
27 37 1.051550452467705e-09
28 37 2.0623139711513637e-07
29 37 1.504886225714299e-07
30 37 0.0
31 37 9.65053853991157e-10
32 37 1.2810216713413935e-10
33 37 1.6102543531542545e-08
34 37 4.1509912213369265e-08
35 37 2.741161037573053e-07
36 37 1.0562925910331887e-07
37 37 0.0
38 37 3.2272992473185425e-08
39 37 0.0
40 37 3.3765007938200014e-07
41 37 0.0
42 37 2.496507951213358e-07
43 37 0.0
44 37 8.965977026326262e-09
45 37 0.0
46 37 6.770206332467035e-10
47 37 3.200954699284016e-08
48 37 1.132286805716036e-09
49 37 9.422084203044177e-07

0 38 0.0
1 38 4.38959049447782e-08
2 38 8.271454838686725e-06
3 38 1.4493057337919397e-05
4 38 6.60392177754058e-06
5 38 7.458695924328891e-06
6 38 6.847448856164453e-06
7 38 2.444671037054075e-05
8 38 9.415878418518744e-06
9 38 6.05078691565483e-06
10 38 3.338023666116312e-05
11 38 1.6057724138222048e-05
12 38 2.4119291510480387e-05
13 38 1.0738004971524124e-05
14 38 1.238079220463003e-05
15 38 1.0810142059646668e-05
16 38 2.343294929842529e-05
17 38 6.766885305931734e-06
18 38 1.745367532233989e-07
19 38 3.9276189207088523e-07
20 38 3.30394853369931e-07
21 38 2.3226900218625832e-07
22 38 2.0381915345872962e-07
23 38 0.0
24 38 5.429227248917615e-09
25 38 2.2517328783500715e-07
26 38 9.80767795471509e-07
27 38 3.286816319306571e-07
28 38 0.0
29 38 6.5535916566069e-08
30 38 6.065479035266969e-09
31 38 1.0664494252266708e-07
32 38 0.0
33 38 0.0
34 38 1.0378663273327085e-10
35 38 2.340121746070399e-07
36 38 3.849806616943273e-09
37 38 1.7684686734171032e-10
38 38 1.3908213958950459e-09
39 38 0.0
40 38 2.6511007980290326e-07
41 38 5.87130246010756e-07
42 38 0.0
43 38 0.0
44 38 6.766096667677398e-07
45 38 0.0
46 38 8.777043643251812e-08
47 38 0.0
48 38 0.0
49 38 0.0

0 39 0.0
1 39 2.275258806260479e-07
2 39 1.045268103060662e-06
3 39 2.71551263666411e-06
4 39 2.305118922285753e-06
5 39 3.2570790822181206e-06
6 39 2.40296904286897e-05
7 39 4.7098034515848976e-06
8 39 6.475884387320037e-06
9 39 1.6838015600030067e-05
10 39 7.784357357039914e-06
11 39 1.3438863024494097e-05
12 39 3.935376711465524e-06
13 39 7.582346564485125e-06
14 39 8.468975220098562e-06
15 39 5.192542833859735e-06
16 39 4.279780775159066e-06
17 39 9.098256350268804e-08
18 39 1.8550298638870676e-06
19 39 1.1694132391704985e-06
20 39 4.99132400280731e-10
21 39 1.1219783314031814e-07
22 39 7.369039630632853e-08
23 39 1.7802887238495156e-11
24 39 8.24754621017084e-10
25 39 1.732368397094107e-07
26 39 9.382884634203762e-08
27 39 0.0
28 39 6.03112792189795e-08
29 39 0.0
30 39 6.170585921836916e-11
31 39 0.0
32 39 0.0
33 39 1.314796177531302e-07
34 39 0.0
35 39 7.985210592980281e-08
36 39 9.146738537741042e-09
37 39 0.0
38 39 1.1716850821780533e-08
39 39 0.0
40 39 2.6079629920576176e-09
41 39 1.6919497548998843e-06
42 39 0.0
43 39 6.754284134350142e-07
44 39 8.40913773287556e-07
45 39 0.0
46 39 6.687009209776418e-07
47 39 3.931353799959398e-07
48 39 7.314003723684774e-08
49 39 0.0

0 40 0.0
1 40 2.7357513138859713e-07
2 40 1.950765831263106e-06
3 40 1.435156522288331e-06
4 40 3.584270236128822e-06
5 40 1.1213723122539215e-06
6 40 2.206150007349356e-06
7 40 9.250569952713654e-06
8 40 4.705385516232021e-06
9 40 3.6006332855715976e-06
10 40 4.199433575963517e-06
11 40 3.2823205820641672e-06
12 40 8.193980594842806e-06
13 40 6.845934620583588e-06
14 40 6.624121101056248e-06
15 40 5.4987253312103454e-06
16 40 7.509839342859155e-06
17 40 7.324473620075806e-06
18 40 7.575819157595725e-06
19 40 1.7622890342929121e-06
20 40 1.0662334885888011e-07
21 40 1.940693576696692e-07
22 40 0.0
23 40 1.6936080220719347e-07
24 40 8.900459397109853e-10
25 40 2.821687887720877e-07
26 40 3.4601354939261276e-08
27 40 5.307443606314247e-07
28 40 1.71073922064052e-12
29 40 1.930652955798279e-07
30 40 0.0
31 40 7.638253789934641e-08
32 40 1.6871372005648253e-08
33 40 2.2358950189934332e-07
34 40 1.7908030194385166e-07
35 40 1.7097056303379656e-09
36 40 0.0
37 40 0.0
38 40 0.0
39 40 5.887367071402424e-07
40 40 1.9529388518570732e-06
41 40 4.6470657130684966e-06
42 40 5.289287179190277e-06
43 40 1.7917254141512998e-06
44 40 0.0
45 40 0.0
46 40 1.6414332257365708e-07
47 40 0.0
48 40 0.0
49 40 0.0

0 41 0.0
1 41 4.666451652148593e-06
2 41 1.7157726271847165e-05
3 41 3.416405499867904e-06
4 41 6.663831671813466e-06
5 41 9.40203518305558e-06
6 41 1.111640668124675e-05
7 41 9.6460433418083e-06
8 41 4.588222331687124e-06
9 41 9.60615032589673e-06
10 41 1.3022744785396032e-06
11 41 2.4151872994130467e-06
12 41 1.5147061458346051e-05
13 41 5.619058057441347e-05
14 41 2.903199469601329e-06
15 41 1.7870389098856934e-06
16 41 2.2279747447955244e-06
17 41 2.6660576494081866e-06
18 41 1.247790952418217e-06
19 41 2.715745165324618e-07
20 41 7.407555767664501e-07
21 41 2.0829192828616212e-06
22 41 1.2484825652617067e-06
23 41 3.160007067552237e-08
24 41 1.8080138427843427e-08
25 41 6.50084154109745e-08
26 41 4.1213063232137244e-07
27 41 0.0
28 41 1.9550981590590637e-07
29 41 0.0
30 41 7.087110058589127e-08
31 41 9.271400974622404e-09
32 41 5.80213547301567e-09
33 41 0.0
34 41 1.45999067624841e-07
35 41 7.206038078066876e-10
36 41 0.0
37 41 4.814888503001938e-09
38 41 1.6393965695256652e-07
39 41 2.1504893225129344e-06
40 41 1.1934995853714087e-05
41 41 2.135711174985363e-05
42 41 7.37711288664793e-06
43 41 1.997133405015343e-06
44 41 1.7318670153988636e-06
45 41 9.742802594901743e-10
46 41 3.8197708040011886e-08
47 41 5.969434854339262e-08
48 41 0.0
49 41 0.0

0 42 0.0
1 42 5.3338361155892235e-06
2 42 1.4370390055739445e-05
3 42 6.752956190816277e-06
4 42 9.7311918103377e-06
5 42 9.00374049163011e-06
6 42 2.5434651579520307e-06
7 42 3.563151958194755e-06
8 42 3.3067919617310883e-06
9 42 3.2425732402084044e-06
10 42 4.070521629506167e-06
11 42 1.242781578298137e-05
12 42 7.365621560146296e-06
13 42 5.244044828589249e-06
14 42 3.9648336628217914e-06
15 42 8.487706434617076e-06
16 42 1.514409958262692e-06
17 42 2.6624869605322213e-06
18 42 1.007573110639483e-06
19 42 2.1736385061400683e-06
20 42 1.261147114450592e-09
21 42 1.738080123944381e-07
22 42 5.1466792164779e-07
23 42 7.993427449930714e-08
24 42 3.0324780567031604e-07
25 42 3.0846027465851315e-08
26 42 2.1416591290959386e-07
27 42 4.6746323419006504e-07
28 42 1.8519578681302738e-07
29 42 8.858997056835367e-09
30 42 1.6003228537128835e-08
31 42 0.0
32 42 6.47257332667595e-08
33 42 2.690869457805605e-07
34 42 0.0
35 42 5.505689883161944e-08
36 42 0.0
37 42 0.0
38 42 3.0198201951589116e-07
39 42 2.244517486678861e-06
40 42 2.0422945798135423e-05
41 42 2.1196417708043197e-06
42 42 1.002216442451184e-06
43 42 1.4184829925398276e-06
44 42 9.853643257387653e-10
45 42 6.720524775924571e-07
46 42 0.0
47 42 6.137550119868926e-09
48 42 0.0
49 42 7.771174177252966e-08

0 43 0.0
1 43 4.200653502354316e-06
2 43 1.0403675130250564e-05
3 43 5.194912069542201e-07
4 43 3.2659933363363666e-06
5 43 3.384725602332485e-06
6 43 4.6213770628141566e-06
7 43 1.9302156105613898e-05
8 43 5.6687522098114495e-06
9 43 8.314012923877204e-06
10 43 1.8560895527296404e-05
11 43 2.22559088468671e-05
12 43 1.84602891277901e-05
13 43 4.956843280150051e-07
14 43 1.3451991706192727e-05
15 43 7.581260220530714e-06
16 43 1.453307403961988e-06
17 43 1.1640236510498724e-06
18 43 9.452633983038702e-09
19 43 1.1700768628470507e-06
20 43 1.8647434660192776e-08
21 43 4.6464970001474625e-07
22 43 4.056875371179888e-07
23 43 2.023489435595992e-07
24 43 6.2787965001436655e-09
25 43 2.2008505634756683e-07
26 43 1.1969502094786865e-07
27 43 1.8747254608332427e-07
28 43 2.5895035740623753e-07
29 43 1.533033703571323e-08
30 43 2.6329548188406597e-07
31 43 2.0819951449618519e-07
32 43 0.0
33 43 0.0
34 43 3.749438815272473e-07
35 43 1.4857129145236034e-07
36 43 0.0
37 43 4.736807619007692e-08
38 43 7.475894740887673e-07
39 43 1.9085244713672214e-06
40 43 2.135050623331302e-06
41 43 2.3016344268905794e-09
42 43 5.894844214229081e-07
43 43 9.790530238623588e-07
44 43 7.693255509581973e-09
45 43 5.2463604748362984e-08
46 43 1.3168240014947021e-06
47 43 0.0
48 43 0.0
49 43 0.0

0 44 0.0
1 44 4.263456949075255e-08
2 44 1.2951879074644423e-06
3 44 5.5212883600600336e-06
4 44 1.3680559199163693e-06
5 44 3.084108563961381e-07
6 44 7.547295917191364e-06
7 44 9.510358622550368e-07
8 44 1.2426746589886115e-06
9 44 1.820266582023424e-06
10 44 1.6770880894662847e-06
11 44 2.0492469201137232e-06
12 44 3.966084772176137e-06
13 44 1.5916653391281752e-06
14 44 9.036604373565031e-07
15 44 1.824414996580496e-07
16 44 5.21689070360883e-06
17 44 1.1434770104074285e-06
18 44 1.786216423572102e-08
19 44 7.789047115719131e-09
20 44 5.096571759731759e-07
21 44 1.3553599198057965e-07
22 44 3.6243115559998035e-08
23 44 3.316149556170578e-07
24 44 6.520166631001849e-08
25 44 1.7109693126621907e-07
26 44 2.5901508725915303e-07
27 44 2.6952841500403095e-07
28 44 6.2488594663154826e-09
29 44 0.0
30 44 0.0
31 44 0.0
32 44 0.0
33 44 0.0
34 44 1.6805391552635897e-07
35 44 2.607351348317122e-07
36 44 1.4218554458093534e-07
37 44 0.0
38 44 3.0680239624657196e-07
39 44 1.0230980984243126e-06
40 44 2.6449412941889137e-06
41 44 3.512366240994678e-07
42 44 2.0163090106358053e-06
43 44 0.0
44 44 1.8966146482599904e-09
45 44 9.85596619746702e-10
46 44 0.0
47 44 0.0
48 44 0.0
49 44 0.0

0 45 0.0
1 45 3.746338533763116e-08
2 45 1.787270026666418e-06
3 45 1.202475717487331e-06
4 45 6.926876650175626e-07
5 45 1.0278373473663877e-06
6 45 3.4048166225215266e-06
7 45 1.011621816465872e-06
8 45 1.2293158963957851e-06
9 45 3.4667208263378366e-08
10 45 1.2626426419909699e-06
11 45 3.366500340900669e-06
12 45 3.494372710399826e-07
13 45 2.3507152120579162e-07
14 45 1.0392358814993305e-06
15 45 2.5929169996594263e-06
16 45 2.785283404145372e-06
17 45 1.5265748088570616e-06
18 45 1.9406603706543032e-07
19 45 8.286620942421611e-08
20 45 4.6045249640876754e-07
21 45 4.0972218143970754e-08
22 45 7.395193892137155e-08
23 45 8.177608602043631e-08
24 45 7.109734459632649e-10
25 45 0.0
26 45 8.68242809243328e-08
27 45 8.289204575061736e-08
28 45 6.1404100748685e-07
29 45 7.391577716723522e-08
30 45 0.0
31 45 0.0
32 45 3.6108512101071994e-08
33 45 0.0
34 45 6.303921099751847e-08
35 45 0.0
36 45 3.5526901954417136e-07
37 45 4.3760109562484255e-07
38 45 3.5411114599519956e-07
39 45 0.0
40 45 0.0
41 45 0.0
42 45 0.0
43 45 0.0
44 45 3.6499981107270774e-10
45 45 0.0
46 45 0.0
47 45 0.0
48 45 0.0
49 45 0.0

0 46 0.0
1 46 7.941306939895801e-08
2 46 3.4113679671345884e-07
3 46 2.802737207083972e-06
4 46 3.242443476193853e-07
5 46 3.7337422593814096e-07
6 46 1.1312299847799098e-06
7 46 2.0632286347497952e-07
8 46 2.534964269942476e-06
9 46 1.2382167136741902e-06
10 46 2.566015586421469e-07
11 46 7.524686147786131e-07
12 46 6.979770125435464e-07
13 46 6.994009882437043e-07
14 46 6.439426959866714e-06
15 46 7.796424751429567e-05
16 46 6.36708614578763e-05
17 46 5.920832611093982e-05
18 46 5.0399715407008576e-08
19 46 4.881327589495326e-07
20 46 1.1570471222913218e-07
21 46 4.5782606427636436e-08
22 46 1.804708515607973e-07
23 46 6.57048748658257e-08
24 46 6.897649007395156e-10
25 46 2.584478821089515e-07
26 46 3.5869022509903507e-08
27 46 1.2807237864560891e-07
28 46 9.920482893372887e-08
29 46 8.272861412313877e-09
30 46 1.274965017338483e-07
31 46 0.0
32 46 2.581300374487038e-07
33 46 5.488519950259926e-07
34 46 0.0
35 46 2.636568042066824e-08
36 46 0.0
37 46 0.0
38 46 1.9373897829366906e-07
39 46 4.759466623802341e-09
40 46 1.6729571162686696e-07
41 46 1.383289589559573e-07
42 46 3.572842746153244e-07
43 46 0.0
44 46 0.0
45 46 0.0
46 46 0.0
47 46 2.3468125320633803e-08
48 46 0.0
49 46 0.0

0 47 0.0
1 47 1.7415748567322654e-11
2 47 1.868746085577819e-07
3 47 7.075606452285366e-08
4 47 1.9314007229819506e-06
5 47 1.5880944504395193e-07
6 47 4.426716699388683e-07
7 47 1.1818481915195173e-06
8 47 3.777681723210343e-07
9 47 7.796012717146694e-07
10 47 2.8937245363932643e-06
11 47 1.6341199964351965e-06
12 47 4.054423080154424e-07
13 47 6.633420823088499e-07
14 47 2.9003065076266235e-06
15 47 2.329135626174418e-05
16 47 2.0642510335756954e-05
17 47 1.9794308765867045e-05
18 47 6.307911177980614e-08
19 47 2.6396226655797867e-07
20 47 2.808671635593008e-07
21 47 1.645385212135871e-07
22 47 2.470005492956694e-07
23 47 6.731464587505868e-09
24 47 3.747182382690561e-09
25 47 5.442293943721119e-08
26 47 1.0113480160602587e-08
27 47 2.6336782546813145e-07
28 47 5.551972303025807e-07
29 47 1.6301788930480984e-07
30 47 6.057792561070423e-07
31 47 0.0
32 47 2.515278785747452e-09
33 47 5.598645560843897e-07
34 47 4.2654393990678604e-07
35 47 1.223913846013759e-07
36 47 0.0
37 47 2.7508802257189556e-07
38 47 0.0
39 47 0.0
40 47 1.4618570811827198e-08
41 47 0.0
42 47 9.50738161742055e-09
43 47 0.0
44 47 0.0
45 47 0.0
46 47 0.0
47 47 0.0
48 47 0.0
49 47 0.0

0 48 0.0
1 48 1.0398009074632736e-10
2 48 1.946434301484854e-07
3 48 4.2652930997657714e-07
4 48 3.0341878856640315e-08
5 48 2.2955105791852002e-07
6 48 1.63129667330803e-06
7 48 9.77664013220919e-07
8 48 2.537735224196261e-07
9 48 6.69698639788097e-07
10 48 4.7126916915095e-07
11 48 4.8460529261326894e-08
12 48 2.931936165453942e-07
13 48 1.0077107182804123e-05
14 48 4.185916823388285e-06
15 48 2.8576213548572165e-06
16 48 5.526855708830796e-07
17 48 1.0223342699975907e-05
18 48 2.0366708970145908e-07
19 48 1.23714871148693e-06
20 48 1.1128402135598446e-07
21 48 1.6095822678042104e-07
22 48 7.759032915306874e-10
23 48 2.8354919301711748e-08
24 48 1.3322894708419846e-07
25 48 9.870266546324703e-08
26 48 1.5309436238069246e-08
27 48 4.821293123529408e-07
28 48 2.449228295698729e-07
29 48 1.216858366985806e-07
30 48 0.0
31 48 5.506047944543016e-07
32 48 2.4111783935582507e-07
33 48 0.0
34 48 4.781370901180683e-07
35 48 3.279256840405729e-07
36 48 0.0
37 48 0.0
38 48 0.0
39 48 0.0
40 48 9.808306901081093e-07
41 48 2.1926496627245377e-09
42 48 1.8640378395933754e-07
43 48 0.0
44 48 3.029095756230589e-08
45 48 0.0
46 48 0.0
47 48 0.0
48 48 1.5806021459456923e-12
49 48 0.0

0 49 0.0
1 49 0.0
2 49 1.88362664085484e-07
3 49 7.427360864711042e-08
4 49 9.776365208693357e-09
5 49 2.9915865160013557e-07
6 49 6.15818813135018e-08
7 49 1.9087729776106494e-07
8 49 8.441120258577117e-07
9 49 2.7721528299666103e-07
10 49 1.6632155972240397e-07
11 49 5.364012838215805e-07
12 49 5.310494931349272e-07
13 49 5.40036466333435e-06
14 49 1.332457640924506e-07
15 49 5.450105019753404e-06
16 49 5.635597500441936e-06
17 49 2.837836021328034e-07
18 49 1.677624954584112e-08
19 49 1.670705892624558e-07
20 49 4.2538082016350444e-07
21 49 1.6891717312379834e-08
22 49 5.146036102675973e-08
23 49 2.104255546368249e-07
24 49 0.0
25 49 6.512915392184595e-07
26 49 1.1187868714015189e-07
27 49 1.980354673340444e-08
28 49 0.0
29 49 7.478888527814701e-07
30 49 2.256378904517752e-06
31 49 4.764084101170767e-07
32 49 3.794352810624246e-06
33 49 1.6277535407203542e-06
34 49 3.6766014337621454e-08
35 49 0.0
36 49 0.0
37 49 2.2065679248838286e-09
38 49 0.0
39 49 8.973637834688239e-10
40 49 8.906219125242373e-08
41 49 0.0
42 49 0.0
43 49 0.0
44 49 0.0
45 49 0.0
46 49 0.0
47 49 0.0
48 49 0.0
49 49 0.0



==> feature_importances/topology_2.5_restrictedpi_2d.txt <==
0 0 8.911688243415797e-07
1 0 9.411191248838543e-06
2 0 7.010763469757007e-06
3 0 8.667198160605455e-06
4 0 0.00010800506359077434
5 0 0.0002094968515166725
6 0 0.00014324916620879575
7 0 5.156393724158516e-05
8 0 3.896199191925436e-05
9 0 0.00026580032601813193
10 0 0.0004179075734029188
11 0 0.0008809556066226794
12 0 0.0009753099154801984
13 0 0.000571834536585155
14 0 0.0002044954283382664
15 0 0.00011691021514420856
16 0 5.8695370525017535e-05
17 0 3.4403404385832616e-05
18 0 8.537636714349034e-05
19 0 0.0001838387632929588
20 0 0.00023658537790099548
21 0 0.000325370746818686
22 0 0.00022164083630933065
23 0 0.00018008201140138323
24 0 0.00046358403681380196
25 0 0.00048581783968908046
26 0 0.000276742711723716
27 0 0.00033256942017046543
28 0 0.0002206318983179934
29 0 0.00015400482799587394
30 0 8.186987807090285e-05
31 0 3.260972115700733e-05
32 0 0.00011613187492993687
33 0 0.00031468035211969865
34 0 0.00015738424268221536
35 0 5.0155987220207096e-05
36 0 0.00011111609709350385
37 0 7.794170469123542e-05
38 0 5.103712209811481e-05
39 0 6.928454264239725e-05
40 0 0.00013460024988818766
41 0 0.00012083067678054525
42 0 0.00010177855779030879
43 0 7.750797042375167e-05
44 0 7.10620649101473e-05
45 0 7.299327557199447e-05
46 0 6.8017008357945e-05
47 0 5.98238380174339e-05
48 0 6.322196526605499e-05
49 0 0.0002037610764921145

0 1 6.072577155109986e-08
1 1 1.1964462739990588e-06
2 1 4.746636059819098e-07
3 1 6.220877178021462e-06
4 1 0.00016706014370099098
5 1 5.6002252667651894e-05
6 1 2.0172624707124446e-05
7 1 5.713325673090015e-05
8 1 8.26316915836293e-05
9 1 0.0001464146852074636
10 1 0.0004322971053942134
11 1 0.0007480521802012795
12 1 0.0007522822853506735
13 1 0.00029188846293673465
14 1 0.00014986323043160663
15 1 7.157252981994906e-05
16 1 3.540255919604215e-05
17 1 4.710341590432928e-05
18 1 4.942433462031016e-05
19 1 0.0001081676800411464
20 1 5.078378340630841e-05
21 1 0.0003109340291334737
22 1 7.305595010588208e-05
23 1 0.00014901212587804002
24 1 0.00010352636801050649
25 1 0.00012461237963152478
26 1 0.00020973678936659547
27 1 0.00020792541627297648
28 1 0.000150896203921321
29 1 0.0001404678075517996
30 1 6.0206412063275814e-05
31 1 3.689962854026633e-05
32 1 6.195732752789238e-05
33 1 8.059144765761985e-05
34 1 0.00010301560339351831
35 1 7.954988233692142e-05
36 1 5.071325038915873e-05
37 1 5.369634201959676e-05
38 1 3.928058629937226e-05
39 1 4.905122841610698e-05
40 1 4.1202329877410506e-05
41 1 7.066147778012572e-05
42 1 4.405730167999371e-05
43 1 5.6745973234433175e-05
44 1 8.871081355552852e-05
45 1 4.585221388577382e-05
46 1 3.7336180063643205e-05
47 1 2.600377654587652e-05
48 1 5.687057779925254e-05
49 1 0.00015338015374091995

0 2 3.39385727095869e-06
1 2 6.316294290762043e-06
2 2 8.61403877336581e-06
3 2 1.946399698456081e-05
4 2 8.904236564542348e-05
5 2 4.541754957136128e-05
6 2 6.568053837456796e-05
7 2 3.095729627707399e-05
8 2 0.00011910043120280959
9 2 0.00011622650175551548
10 2 0.00019212052283058592
11 2 0.000524806193911265
12 2 0.00034012258713789765
13 2 0.0001852557066440058
14 2 0.00014172828099380882
15 2 6.552389078241374e-05
16 2 2.857630675885244e-05
17 2 5.186014428398329e-05
18 2 3.774248019762299e-05
19 2 3.655442006022518e-05
20 2 5.982070858358876e-05
21 2 0.00017774699986737233
22 2 0.00014138545059395795
23 2 0.00016887060987113843
24 2 7.329561208244312e-05
25 2 6.891008452829681e-05
26 2 0.00014726548009109833
27 2 0.00019368854764662195
28 2 0.0001805601257574344
29 2 6.096328119253601e-05
30 2 4.322281755379856e-05
31 2 5.239970813850983e-05
32 2 4.947498290375847e-05
33 2 0.00011022298332076209
34 2 0.00010760132092381056
35 2 2.796994131716161e-05
36 2 4.69836180443279e-05
37 2 4.8079525464951964e-05
38 2 5.076055907511727e-05
39 2 5.577364961587443e-05
40 2 3.278752346300601e-05
41 2 2.5962210556462294e-05
42 2 6.0052707804908746e-05
43 2 6.453124179874129e-05
44 2 5.5281153548881104e-05
45 2 4.615918562053241e-05
46 2 9.76265532125861e-05
47 2 7.264601373964454e-05
48 2 4.084711131546921e-05
49 2 8.760175217423586e-05

0 3 4.997508932780731e-09
1 3 1.0820412505841028e-06
2 3 2.6298038676782396e-05
3 3 8.0515505645247e-06
4 3 8.066611766258637e-05
5 3 0.00019439432653500086
6 3 8.916691332339657e-05
7 3 6.283242477867782e-05
8 3 2.3392094562825776e-05
9 3 5.911230494763861e-05
10 3 0.00013974867182734653
11 3 0.0006096003325755488
12 3 0.00018258263644709826
13 3 0.0003906969438389965
14 3 0.0001188084192656011
15 3 5.6167016573357195e-05
16 3 2.953728301384412e-05
17 3 4.317442572659779e-05
18 3 2.8104230539734574e-05
19 3 2.0153978619377715e-05
20 3 0.000150688191778333
21 3 0.0002019790134029272
22 3 0.00010392847198163053
23 3 8.681726242948199e-05
24 3 7.887556768450736e-05
25 3 5.564592799731584e-05
26 3 0.0001820501874349857
27 3 0.0001773662887142324
28 3 0.0001445563939148143
29 3 8.064872741398715e-05
30 3 4.04078102536567e-05
31 3 4.6438656278533855e-05
32 3 4.419519390759193e-05
33 3 0.00010038440265750526
34 3 7.497564769431373e-05
35 3 7.63779015382275e-05
36 3 2.816483297636737e-05
37 3 5.551243462419221e-05
38 3 4.27788289522005e-05
39 3 4.294172138028635e-05
40 3 3.386969623461131e-05
41 3 2.9215683849950646e-05
42 3 2.8358508581813977e-05
43 3 4.377385228290799e-05
44 3 7.139771939194029e-05
45 3 7.627787619084608e-05
46 3 4.50855491199393e-05
47 3 4.768891222084987e-05
48 3 7.938452063891335e-05
49 3 0.00017115836872767917

0 4 5.683933777713941e-07
1 4 6.456686585110058e-06
2 4 1.4112292942665102e-05
3 4 6.552600375840822e-06
4 4 1.0699494548076477e-05
5 4 2.2801307157540705e-05
6 4 0.00012129021710129834
7 4 3.363852882630582e-05
8 4 4.6097445997670106e-05
9 4 0.0001261300761471298
10 4 0.0003038265664685277
11 4 0.00035120063164711517
12 4 0.0003850027708745426
13 4 0.00012862517205575332
14 4 0.00013335540228260644
15 4 5.66404513934777e-05
16 4 4.5845747626888165e-05
17 4 2.816605033046743e-05
18 4 3.767378034187153e-05
19 4 4.7177322344770314e-05
20 4 6.653212561500785e-05
21 4 0.0001913337326813521
22 4 0.00015790245243797803
23 4 6.266006105136232e-05
24 4 0.00012775442714667
25 4 0.00020487878945081364
26 4 0.00018709047752294772
27 4 0.00010228117235891779
28 4 0.00019005356748233007
29 4 7.967509866648434e-05
30 4 7.662460417163278e-05
31 4 4.789552098058574e-05
32 4 6.51937815218059e-05
33 4 7.841686543833206e-05
34 4 6.319395501111267e-05
35 4 7.500757262321563e-05
36 4 3.566330175804338e-05
37 4 2.852418927956195e-05
38 4 3.591228955346566e-05
39 4 4.2497684342762495e-05
40 4 4.10653737127009e-05
41 4 5.520315249204424e-05
42 4 7.552176051424403e-05
43 4 6.50642172730928e-05
44 4 9.06362225505506e-05
45 4 9.716656887016037e-05
46 4 7.240141132631882e-05
47 4 5.443481642961508e-05
48 4 6.697924417005044e-05
49 4 8.029628398600845e-05

0 5 0.0
1 5 3.9553290616935254e-07
2 5 1.067284549282156e-05
3 5 7.134278278604908e-06
4 5 1.617362686307906e-05
5 5 6.629234116258245e-05
6 5 4.324584815544617e-05
7 5 6.599640115761007e-05
8 5 8.206891232028094e-05
9 5 5.5517723406595576e-05
10 5 0.00011220961519915915
11 5 0.0002612678800434201
12 5 0.00027679313034937155
13 5 0.0002541794039298685
14 5 8.620082007300913e-05
15 5 4.853928641415101e-05
16 5 2.863755303228438e-05
17 5 7.151503216926036e-05
18 5 7.953185486960003e-05
19 5 2.5275494429071118e-05
20 5 0.00013724022739758506
21 5 0.00010057479903589615
22 5 0.00010774551156379593
23 5 0.0001279967271592432
24 5 0.00021114037923983695
25 5 0.0003524247901413298
26 5 0.00017625996288522417
27 5 0.00010292713618642666
28 5 0.00014087959639535563
29 5 9.759724933743015e-05
30 5 4.468028897445421e-05
31 5 4.865862145120967e-05
32 5 6.3204564048799e-05
33 5 0.00011755200277894171
34 5 0.00011736460132864909
35 5 3.0869053358669905e-05
36 5 6.238368149432191e-05
37 5 4.347145952372881e-05
38 5 3.062206600532828e-05
39 5 5.000325977457004e-05
40 5 4.777274558932229e-05
41 5 4.663840019603452e-05
42 5 7.539254340492398e-05
43 5 5.9835311011420995e-05
44 5 7.857731167975102e-05
45 5 0.00010260300195800622
46 5 7.641217983776966e-05
47 5 4.268601314107895e-05
48 5 5.842438664109501e-05
49 5 6.793412672298981e-05

0 6 6.7808266940559536e-09
1 6 2.589212427740744e-07
2 6 5.699991907046363e-06
3 6 5.1107708519920286e-06
4 6 1.4267419626020925e-05
5 6 0.00013158718554401484
6 6 6.716034350201652e-05
7 6 3.595216076125232e-05
8 6 0.00012906865308757553
9 6 0.000112671058494967
10 6 0.0001927820625205099
11 6 0.0003122113045925813
12 6 0.000400092962227673
13 6 0.00011943380886289748
14 6 3.138727117014245e-05
15 6 4.4205092958146735e-05
16 6 1.949331708350167e-05
17 6 5.7158963707965565e-05
18 6 5.37686712792215e-05
19 6 6.287768238202182e-05
20 6 9.11188987667698e-05
21 6 6.134281563773351e-05
22 6 0.00011245349822912228
23 6 0.0001251239590104707
24 6 0.00024318896533589052
25 6 0.0005280451701757095
26 6 0.0001863635645157837
27 6 0.00015672761859818107
28 6 0.0001210623722722405
29 6 6.616321359954007e-05
30 6 3.327833083496825e-05
31 6 4.722017076678694e-05
32 6 0.00010683349058066513
33 6 0.00017593130127055234
34 6 0.00019277778528433098
35 6 4.050523345109728e-05
36 6 7.768052029538871e-05
37 6 5.721082821659575e-05
38 6 3.2832920490821756e-05
39 6 3.9376858420280514e-05
40 6 6.711721680350042e-05
41 6 5.0621768549725124e-05
42 6 6.69704560964685e-05
43 6 0.00010077024518063518
44 6 6.461192133509963e-05
45 6 0.00010002788918590722
46 6 6.238705025534605e-05
47 6 9.541694099012253e-05
48 6 2.928221596291938e-05
49 6 0.00014538806132260632

0 7 0.0
1 7 7.277193413544705e-07
2 7 5.273986537685754e-06
3 7 9.093884178558593e-07
4 7 5.9763340487963445e-06
5 7 0.00012904154386329588
6 7 5.0112595377729875e-05
7 7 4.137328441427448e-05
8 7 3.475988906591451e-05
9 7 6.971054917704567e-05
10 7 0.00031421026336856837
11 7 0.00013204362075753347
12 7 0.00015896728832298483
13 7 0.00015295117472064634
14 7 8.72552907224976e-05
15 7 6.065809503235236e-05
16 7 3.247847831723982e-05
17 7 3.8231991546120466e-05
18 7 5.169733694612348e-05
19 7 4.8535676468167346e-05
20 7 0.00013288223604318957
21 7 0.00016541898569857522
22 7 0.00023648374785346726
23 7 0.0001676062185228321
24 7 0.0012671347084976996
25 7 0.0004510037436660599
26 7 0.00012302569721105156
27 7 0.00012286641631431322
28 7 0.00013460868235790828
29 7 5.468146519476765e-05
30 7 5.6053332617405854e-05
31 7 5.122648738989721e-05
32 7 0.00015603775195639302
33 7 0.00021356091257889216
34 7 0.00014329700209029275
35 7 8.006591446785935e-05
36 7 6.270390075639551e-05
37 7 6.696572906564666e-05
38 7 5.963542051093818e-05
39 7 5.365099891340887e-05
40 7 3.509184582946576e-05
41 7 0.00010506517557939268
42 7 6.34227207634324e-05
43 7 7.878135390231704e-05
44 7 0.00013588892358210852
45 7 0.00012084667756064044
46 7 6.16533431695118e-05
47 7 7.945340779577806e-05
48 7 6.102223831894679e-05
49 7 0.00011629515221564776

0 8 0.0
1 8 1.9810048930192757e-07
2 8 1.0073638991265797e-05
3 8 6.806888445385068e-07
4 8 3.076878657143685e-06
5 8 3.473151869035845e-05
6 8 0.00011307341998508494
7 8 3.022930639255224e-05
8 8 2.6836330748231366e-05
9 8 2.9662333356010895e-05
10 8 0.0002037892979453447
11 8 0.00021011929649498748
12 8 0.0001109965305244834
13 8 0.00012985927380456544
14 8 6.29525847783786e-05
15 8 4.322904326258667e-05
16 8 3.223092913097496e-05
17 8 6.257650578578433e-05
18 8 6.964909434117688e-05
19 8 5.21040993831864e-05
20 8 8.732374480196734e-05
21 8 0.00012432297317982688
22 8 0.00018852350987121362
23 8 0.0003583617868356424
24 8 0.0012794387393819037
25 8 0.001725810086634008
26 8 0.00015356447534623383
27 8 0.00012454551998820846
28 8 0.00013027250868312976
29 8 7.156222569815522e-05
30 8 9.20648793864158e-05
31 8 6.336594922719366e-05
32 8 4.954166140537131e-05
33 8 0.0002326557024388781
34 8 0.0001227288868922097
35 8 8.046053019829889e-05
36 8 8.722800194992053e-05
37 8 8.253125352917376e-05
38 8 3.718600665851981e-05
39 8 0.00021097590026004492
40 8 4.751012535222977e-05
41 8 4.8586640422059587e-05
42 8 6.93335451828638e-05
43 8 0.00019775614736361466
44 8 0.0003172652661560312
45 8 0.00037599409763009963
46 8 9.505152646229014e-05
47 8 0.00024791677669571105
48 8 7.326212382160946e-05
49 8 0.00012832443776113748

0 9 7.82771299443146e-09
1 9 8.311772172176012e-08
2 9 9.408927029740174e-08
3 9 8.553046126560053e-06
4 9 2.205810094431997e-05
5 9 1.1674698152427487e-05
6 9 6.59413837790232e-06
7 9 7.18737235327692e-05
8 9 6.049393915592923e-05
9 9 4.9548881474069355e-05
10 9 0.00015608477001004126
11 9 0.0002692438807264524
12 9 0.00012414656964978044
13 9 8.457050878709718e-05
14 9 0.00013135285441347072
15 9 2.4875736638442476e-05
16 9 2.7715777084302967e-05
17 9 9.67962188763062e-05
18 9 6.739978807143386e-05
19 9 7.497631710020546e-05
20 9 7.997500103257922e-05
21 9 8.799094995379122e-05
22 9 0.0003265079994606268
23 9 0.0006747720750419642
24 9 0.0013293410879879118
25 9 0.0006829107776004835
26 9 0.0001261255355168056
27 9 9.02344184065743e-05
28 9 9.338134994039424e-05
29 9 4.5112139220283215e-05
30 9 3.8949855625618326e-05
31 9 4.6191527285746314e-05
32 9 0.00014069559083768954
33 9 0.0006082484581500657
34 9 0.00022415926343656106
35 9 6.569371284195291e-05
36 9 6.901672170597214e-05
37 9 7.143030868815511e-05
38 9 6.724570803267504e-05
39 9 6.953261544471645e-05
40 9 9.5689198713465e-05
41 9 9.526851464163775e-05
42 9 0.00012648078165768004
43 9 0.00028579561434913063
44 9 0.00031793083349097634
45 9 0.00022166025289812834
46 9 0.0005385216919568673
47 9 0.0005221806948117841
48 9 8.588796223734602e-05
49 9 0.00010026908576337723

0 10 0.0
1 10 4.140844902949247e-07
2 10 3.3024825595009053e-06
3 10 8.013706963422115e-06
4 10 5.046521016338806e-06
5 10 4.279534142370303e-05
6 10 9.314272376597038e-05
7 10 3.2781412498086534e-05
8 10 4.549023601119996e-05
9 10 9.597578776572676e-05
10 10 0.00018741812906712134
11 10 0.00014366449824550003
12 10 0.0002104558483833626
13 10 0.0001297005438263552
14 10 0.0001151481277649467
15 10 5.584259574314263e-05
16 10 3.0502207648355047e-05
17 10 8.043361507770094e-05
18 10 7.043272749624646e-05
19 10 6.849853293235609e-05
20 10 0.00012065178262444048
21 10 0.00017965675040591567
22 10 0.00019260760439651132
23 10 0.00015192633816632161
24 10 0.0003814813084853901
25 10 0.0003308108358660151
26 10 0.00015345267355988375
27 10 0.0001774653331294589
28 10 9.648176718457131e-05
29 10 5.035691520708898e-05
30 10 5.966773133267558e-05
31 10 7.946022379830763e-05
32 10 0.00010947436175462077
33 10 0.0009145545874282824
34 10 9.633548098762883e-05
35 10 0.00012203202281342961
36 10 8.394807576724684e-05
37 10 0.00012524493618625782
38 10 6.681898491982447e-05
39 10 5.900050169623602e-05
40 10 8.51476184049504e-05
41 10 0.00012082847199317403
42 10 0.00012732258111129976
43 10 0.00034084754453916763
44 10 0.0006150666964551159
45 10 0.00032819250586591935
46 10 0.00017734844166189445
47 10 0.00044754550184002986
48 10 0.00014468972860883988
49 10 0.00011139920366819015

0 11 0.0
1 11 2.3441052088694674e-08
2 11 4.447747293668342e-06
3 11 1.1467795103658288e-05
4 11 6.0494615835304285e-06
5 11 1.2746212330377523e-05
6 11 2.0332307939779187e-05
7 11 6.805494238284623e-05
8 11 7.864032126136401e-05
9 11 7.137375651914926e-05
10 11 0.0002909420394471154
11 11 0.00015651831127539063
12 11 0.00022402338798435662
13 11 0.0002027999550366518
14 11 9.375863286515723e-05
15 11 7.715562687014962e-05
16 11 4.3210630739272445e-05
17 11 8.638626859758358e-05
18 11 7.191431103649295e-05
19 11 2.6677286885807447e-05
20 11 9.201143838409661e-05
21 11 0.00018570218543967606
22 11 7.84681485431315e-05
23 11 0.00011690606762320645
24 11 0.00012331686053964846
25 11 8.464823036285555e-05
26 11 0.00016315580744493966
27 11 0.00014343602065241106
28 11 6.999099834139545e-05
29 11 6.462090496495219e-05
30 11 6.448558751894202e-05
31 11 7.559782917354909e-05
32 11 0.00011889915762653391
33 11 0.00035287141303155936
34 11 0.00018680128879978961
35 11 6.336102239668621e-05
36 11 0.00011596044269193469
37 11 0.00011095775868270484
38 11 8.462819766183855e-05
39 11 0.00010102971049894032
40 11 5.7960434804164706e-05
41 11 0.0001151986409983803
42 11 0.00016983648618248477
43 11 0.0004201670342827585
44 11 0.0004042730950830815
45 11 0.000188860177582042
46 11 9.981103926014884e-05
47 11 0.00036644081325420096
48 11 0.00014755164245405707
49 11 9.602178944474924e-05

0 12 0.0
1 12 6.411143379627789e-08
2 12 1.6374131318787679e-07
3 12 2.7184608494202788e-06
4 12 2.3475517932829667e-06
5 12 1.826389743612181e-06
6 12 6.161032376182673e-05
7 12 4.9737914008636485e-05
8 12 5.3407513546489946e-05
9 12 8.415230180932045e-05
10 12 0.00020476152671431656
11 12 0.00015831506079334555
12 12 0.000485651201391568
13 12 0.0002283771110062227
14 12 7.564066986085544e-05
15 12 4.244718818410984e-05
16 12 8.359045163384641e-05
17 12 6.0924694744866205e-05
18 12 6.0573385949143756e-05
19 12 5.768949271143156e-05
20 12 9.57575700886898e-05
21 12 7.983871586998267e-05
22 12 5.091606760347052e-05
23 12 7.681863679811283e-05
24 12 9.381577275324228e-05
25 12 0.00010006859445012803
26 12 0.00010257681018914959
27 12 0.00011585932535304591
28 12 5.2809054314550486e-05
29 12 6.593888428011368e-05
30 12 9.804979437802177e-05
31 12 9.101825388042587e-05
32 12 0.0001145669161759972
33 12 0.0001094694097636442
34 12 0.00014227925953619243
35 12 6.248143392669151e-05
36 12 0.00010567981787013096
37 12 4.791086634575859e-05
38 12 0.00011984623576436051
39 12 4.075237074459435e-05
40 12 0.00011183617719784923
41 12 0.00011260532253601794
42 12 0.00021883751406865824
43 12 0.0002723021184124649
44 12 0.0002490172112914762
45 12 0.00011890293351947324
46 12 0.00011005940687212024
47 12 0.00013110739290370067
48 12 0.00010013819653508787
49 12 8.829264481394009e-05

0 13 0.0
1 13 0.0
2 13 4.0712834480357267e-10
3 13 1.139508018278518e-06
4 13 5.056329495314599e-06
5 13 4.6006124483637785e-06
6 13 3.273747558432316e-05
7 13 5.8076366993765006e-05
8 13 4.299375973815505e-05
9 13 7.966600311016221e-05
10 13 0.00017886606216657676
11 13 8.160295381357548e-05
12 13 0.0002383382243785615
13 13 0.00033903043889661223
14 13 9.639386368885955e-05
15 13 1.9480955063045413e-05
16 13 4.821774530409469e-05
17 13 7.12671788632309e-05
18 13 4.0103738016590466e-05
19 13 7.031847820396026e-05
20 13 8.257961295156605e-05
21 13 3.3304394590011265e-05
22 13 5.747611478819574e-05
23 13 8.704422337600696e-05
24 13 7.648981214046976e-05
25 13 8.627405739365077e-05
26 13 7.709299908924637e-05
27 13 0.00022915682093504463
28 13 9.603869316942066e-05
29 13 6.941971490358115e-05
30 13 5.373343219278241e-05
31 13 0.00013572169395175912
32 13 0.00013509251057715544
33 13 0.000120295443355244
34 13 0.00012083164329289332
35 13 7.080486525548592e-05
36 13 3.522684310207698e-05
37 13 5.938054432548127e-05
38 13 7.221172798176546e-05
39 13 5.5198225941562086e-05
40 13 8.665362960380861e-05
41 13 0.0001802810504888231
42 13 0.00011925611048139404
43 13 0.00022536939486648532
44 13 0.00014015166201430924
45 13 0.00018932303697663744
46 13 7.864607028573428e-05
47 13 7.138904817669986e-05
48 13 5.906592518871698e-05
49 13 9.539274190759016e-05

0 14 0.0
1 14 0.0
2 14 3.525287668253522e-08
3 14 1.8089373428649152e-07
4 14 7.3949261058178716e-06
5 14 2.9534005064068806e-05
6 14 1.617397467550757e-05
7 14 0.00010202711760912854
8 14 3.698591919965485e-05
9 14 0.00011360144366480768
10 14 0.000194299079203952
11 14 0.0003290210991230826
12 14 0.00021902041954720254
13 14 0.00033187126414852973
14 14 7.062457896204964e-05
15 14 4.536702603896287e-05
16 14 4.170294903016227e-05
17 14 6.973692263684745e-05
18 14 0.00011763311033677271
19 14 6.355117256893228e-05
20 14 3.7245844966251854e-05
21 14 5.792815219736632e-05
22 14 4.297543166353082e-05
23 14 7.826776456381974e-05
24 14 7.133035625420129e-05
25 14 7.380926113381821e-05
26 14 9.594098056485359e-05
27 14 0.00019923278479868104
28 14 3.367697262003055e-05
29 14 7.368695665531588e-05
30 14 4.587732684911777e-05
31 14 0.00011754340989523358
32 14 0.00020171334261842315
33 14 8.775728448679468e-05
34 14 7.250792785729385e-05
35 14 7.696850672344417e-05
36 14 7.251460613813996e-05
37 14 0.00014599336048490852
38 14 5.711493004063209e-05
39 14 9.430909290676187e-05
40 14 0.0001789297224252981
41 14 0.00019354659827144555
42 14 0.00021197999607311063
43 14 0.00023903113307950424
44 14 0.00012560547547630437
45 14 0.00013389444714975317
46 14 8.00301665629723e-05
47 14 9.720537467442534e-05
48 14 8.923623324564575e-05
49 14 8.305823542391732e-05

0 15 0.0
1 15 0.0
2 15 3.976122604897987e-07
3 15 4.620681646029259e-07
4 15 4.613391884083121e-06
5 15 8.711158351191653e-07
6 15 1.0995170453276043e-05
7 15 5.503502945561002e-06
8 15 5.7213881825455724e-05
9 15 3.792295337749937e-05
10 15 0.00023640779862649385
11 15 0.0002907177350305826
12 15 0.000412772981494805
13 15 0.00036330049734093845
14 15 0.00012854064473323608
15 15 2.7598229137917105e-05
16 15 3.604756171584498e-05
17 15 7.140005692781606e-05
18 15 0.00014726472823379602
19 15 6.435207627890977e-05
20 15 4.352341541231527e-05
21 15 3.731750189733226e-05
22 15 3.0673503301136535e-05
23 15 3.821247236866917e-05
24 15 6.202792961844697e-05
25 15 7.683087860281752e-05
26 15 5.9457597221867544e-05
27 15 0.00011417320459666568
28 15 6.946015352416769e-05
29 15 0.0001065571808889098
30 15 8.666990606590256e-05
31 15 4.771520481965765e-05
32 15 0.0001650451589280696
33 15 0.0001385643098236104
34 15 5.106376703024888e-05
35 15 0.00010997197419428027
36 15 6.259735912424642e-05
37 15 4.09472329957295e-05
38 15 6.1598528167022e-05
39 15 4.265263838157486e-05
40 15 0.00018421339673926372
41 15 0.0002532122120480296
42 15 0.00011235132931060397
43 15 0.00017302391802065834
44 15 0.00021704408360162316
45 15 0.00011909824794236903
46 15 8.554201519512424e-05
47 15 8.067927674173239e-05
48 15 3.909354085008365e-05
49 15 5.578140269004085e-05

0 16 0.0
1 16 0.0
2 16 0.0
3 16 5.677731178932342e-07
4 16 1.3502521114899705e-08
5 16 5.233725477180417e-06
6 16 5.5273491805015025e-06
7 16 1.1507981129734404e-05
8 16 4.465484309765931e-05
9 16 0.00010752003654574886
10 16 0.0003465865459646048
11 16 0.0007033730152280359
12 16 0.0005410470270833754
13 16 0.00037073326060702407
14 16 0.00015878491090298252
15 16 4.600915229128962e-05
16 16 3.67458935259532e-05
17 16 4.0494376511871406e-05
18 16 3.950847265429995e-05
19 16 4.735100270724729e-05
20 16 6.6259052492431e-05
21 16 2.156002166778152e-05
22 16 4.435869471036133e-05
23 16 3.5998975177733517e-05
24 16 8.863868918639631e-05
25 16 9.042460248281116e-05
26 16 0.00010495986779005105
27 16 0.00011780676554236705
28 16 6.184349130008488e-05
29 16 5.849085301166729e-05
30 16 5.8588129599096864e-05
31 16 9.096336411919073e-05
32 16 0.00039370274620308284
33 16 0.0002619660713694384
34 16 5.437583976252517e-05
35 16 0.00013266530686781056
36 16 5.806182007702135e-05
37 16 0.00014189902344591726
38 16 0.0001108773774380408
39 16 0.00010533251829177576
40 16 0.0004069165339355671
41 16 0.00047507120641250225
42 16 0.0003043795800705472
43 16 0.00017466060655037239
44 16 0.0001879950983961282
45 16 0.00010335268261243078
46 16 0.00011901669329488164
47 16 7.961619450918094e-05
48 16 0.0001148508769162053
49 16 6.430872736052098e-05

0 17 0.0
1 17 0.0
2 17 0.0
3 17 0.0
4 17 2.2219413793680283e-07
5 17 5.304723888600482e-07
6 17 7.352438227233626e-06
7 17 1.3813012072884548e-05
8 17 1.2494189601224275e-05
9 17 0.00013397377060622265
10 17 0.0002609194286108263
11 17 0.0005174895537922387
12 17 0.00041800144398424334
13 17 0.0003167364602530474
14 17 0.00020673836923596964
15 17 5.8499402570019255e-05
16 17 7.560888429017293e-05
17 17 4.045708030938942e-05
18 17 4.002914086985312e-05
19 17 5.237889615813573e-05
20 17 2.1581584619849268e-05
21 17 3.6617945055872926e-05
22 17 3.20311408174884e-05
23 17 5.4231629953545e-05
24 17 2.6475573743995096e-05
25 17 7.30197381915587e-05
26 17 5.954668585055065e-05
27 17 0.00010253845437410365
28 17 0.00011629127091045182
29 17 5.566394417857549e-05
30 17 8.460158172649643e-05
31 17 0.00015459531627621991
32 17 0.00041105201101323413
33 17 0.00010565306122520465
34 17 5.211672774664525e-05
35 17 2.6604445846665557e-05
36 17 4.6656936717110706e-05
37 17 5.2450637340339665e-05
38 17 6.976903702384101e-05
39 17 0.00020866434821500022
40 17 0.00019603935480530418
41 17 0.00044317602610631664
42 17 0.0005380724075769787
43 17 0.0006757179635901721
44 17 7.855259043943114e-05
45 17 8.456757125712828e-05
46 17 8.967913879577116e-05
47 17 7.449529049125735e-05
48 17 6.011537612682465e-05
49 17 0.0001038481273582816

0 18 0.0
1 18 0.0
2 18 0.0
3 18 5.7638781190699096e-08
4 18 4.916988259456902e-07
5 18 1.0521280296622811e-07
6 18 3.634160901895034e-06
7 18 4.051519936272172e-06
8 18 4.738285563143684e-05
9 18 9.110740501709038e-05
10 18 0.00024461939864906136
11 18 0.0004210252677529767
12 18 0.0006260021994786826
13 18 0.000410648376469463
14 18 0.00036516233646247625
15 18 8.197015864221773e-05
16 18 3.036426603471497e-05
17 18 5.3790711292477065e-05
18 18 5.4323586398750055e-05
19 18 3.6105674227762204e-05
20 18 4.2922259368379814e-05
21 18 3.829387486661711e-05
22 18 4.565770062776767e-05
23 18 4.588952759377465e-05
24 18 0.00014665243882348465
25 18 9.7400550621408e-05
26 18 5.799335548405955e-05
27 18 3.096707525751246e-05
28 18 5.741269417062403e-05
29 18 5.3803632713733206e-05
30 18 5.4167366244661014e-05
31 18 0.00010325886911185142
32 18 0.0001791529058765036
33 18 6.646035554495526e-05
34 18 2.9585748743039638e-05
35 18 5.168283041656866e-05
36 18 6.850588171274364e-05
37 18 0.00010587424921376858
38 18 8.399705386119643e-05
39 18 0.0007353686480131537
40 18 0.0002231648876844642
41 18 0.001389564417974394
42 18 0.0007311906708797325
43 18 0.0005561570877307529
44 18 0.00011512611001411771
45 18 0.00013587939995500932
46 18 0.00019583001828705107
47 18 0.00011187842324031758
48 18 5.0396281080733406e-05
49 18 0.00013330750452065617

0 19 0.0
1 19 0.0
2 19 0.0
3 19 0.0
4 19 0.0
5 19 3.3792856586546285e-08
6 19 2.9513755379023043e-06
7 19 6.364369771174269e-06
8 19 1.0366322979076217e-05
9 19 3.984279716667306e-05
10 19 0.00011818829028516261
11 19 0.00032859547105383265
12 19 0.00034778785709089973
13 19 0.00039047900489885227
14 19 0.00025257373505361446
15 19 0.00011169134771275811
16 19 4.308762431882451e-05
17 19 3.4616107859971844e-05
18 19 3.474521294281956e-05
19 19 2.15569403362125e-05
20 19 3.4234665372581743e-05
21 19 2.631033490621909e-05
22 19 5.683029722056637e-05
23 19 7.471504323000164e-05
24 19 5.958103957004839e-05
25 19 8.351446357952758e-05
26 19 7.354790279544228e-05
27 19 9.885013577541038e-05
28 19 6.876331781899031e-05
29 19 8.048762376528017e-05
30 19 6.882687867102417e-05
31 19 7.387703303589666e-05
32 19 0.000288787270184723
33 19 6.776995293306471e-05
34 19 6.108955873191998e-05
35 19 8.591331168603579e-05
36 19 5.7708417565489886e-05
37 19 7.087731105015504e-05
38 19 5.986585414663998e-05
39 19 0.00011240486177693612
40 19 0.0006918334679862022
41 19 0.0053215099205828975
42 19 0.005917369280020167
43 19 0.0002914627693063336
44 19 0.0012809894231645869
45 19 0.0003438598405530048
46 19 9.603317164255494e-05
47 19 9.684896882411688e-05
48 19 5.523041205243827e-05
49 19 4.991544151714422e-05

0 20 0.0
1 20 0.0
2 20 0.0
3 20 0.0
4 20 0.0
5 20 1.1470313307651237e-08
6 20 3.151918250854506e-08
7 20 8.235064617485436e-09
8 20 2.8564182065045903e-06
9 20 1.0355392921187164e-05
10 20 5.505088337756014e-05
11 20 0.00015140896009162278
12 20 7.300713148334847e-05
13 20 9.831990092996238e-05
14 20 7.726568007612562e-05
15 20 7.866286223040268e-05
16 20 1.9030191123454644e-05
17 20 1.5068472694959046e-05
18 20 2.1269469285178824e-05
19 20 1.5190637045589107e-05
20 20 3.8742553418556115e-05
21 20 1.7119006694570493e-05
22 20 2.816786191345398e-05
23 20 7.304048417667195e-05
24 20 3.6027111082779144e-05
25 20 9.949422257756904e-05
26 20 8.662837726228627e-05
27 20 4.2047608424155085e-05
28 20 2.8267729209236697e-05
29 20 4.9951379512057776e-05
30 20 3.4664389722386435e-05
31 20 5.726262925977873e-05
32 20 8.54859176271462e-05
33 20 6.0821767280996164e-05
34 20 2.094439319580203e-05
35 20 8.64238895965634e-05
36 20 0.0001925350085823732
37 20 1.3124165460968032e-05
38 20 5.297096064085871e-05
39 20 0.0001329180164520475
40 20 0.0010477797661007442
41 20 0.008962887444707619
42 20 0.001925549341791555
43 20 0.002829128356432272
44 20 0.0008498088351733239
45 20 9.938085557750182e-05
46 20 5.6915923281878766e-05
47 20 5.722938861659193e-05
48 20 7.862499162851958e-05
49 20 0.00011493124321309398

0 21 0.0
1 21 0.0
2 21 0.0
3 21 0.0
4 21 0.0
5 21 0.0
6 21 0.0
7 21 7.416242139943797e-07
8 21 1.524746632183089e-07
9 21 2.4287786781836856e-07
10 21 2.2776740083602016e-06
11 21 5.598790206184465e-06
12 21 1.9645116625018954e-05
13 21 2.9253022066267595e-05
14 21 2.3473482552516646e-05
15 21 1.5320067346366686e-05
16 21 5.332499678364241e-06
17 21 5.454913468013651e-06
18 21 1.2386714375629984e-05
19 21 3.137941406895533e-05
20 21 1.7996080095902894e-05
21 21 3.1518793793631126e-05
22 21 2.6543141709647783e-05
23 21 4.8760396909056126e-05
24 21 6.105217101801274e-05
25 21 5.959057752778331e-05
26 21 5.392253202621423e-05
27 21 6.61685332541321e-05
28 21 2.7648947959204468e-05
29 21 6.634703494621412e-05
30 21 4.158009589554619e-05
31 21 3.4663567336765786e-05
32 21 4.625639420920509e-05
33 21 4.476659391028777e-05
34 21 5.9995796408712535e-05
35 21 6.810743001889144e-05
36 21 4.341463788779794e-05
37 21 2.494309025282089e-05
38 21 3.897276775069387e-05
39 21 0.00010854057611302689
40 21 0.0033921195653770714
41 21 0.0074343009965099046
42 21 0.00040052075548045523
43 21 0.0015232388394347137
44 21 0.0002390106850816845
45 21 4.0819878569426835e-05
46 21 3.976290880607658e-05
47 21 2.852251126715203e-05
48 21 9.175740705471225e-05
49 21 2.3029021054365637e-05

0 22 0.0
1 22 0.0
2 22 0.0
3 22 0.0
4 22 0.0
5 22 0.0
6 22 0.0
7 22 0.0
8 22 4.977694898363729e-07
9 22 1.4827896749503086e-08
10 22 8.566459211175266e-07
11 22 4.248295867427243e-06
12 22 1.591865974374029e-06
13 22 4.383128662767982e-06
14 22 1.2930020229712729e-06
15 22 4.78609807480138e-06
16 22 6.677272778313944e-06
17 22 3.8723003911069654e-06
18 22 1.1218328876543921e-05
19 22 1.3844088794467845e-05
20 22 2.603644501665922e-05
21 22 1.3294739618416217e-05
22 22 1.5336327995690677e-05
23 22 5.299875735620951e-05
24 22 4.292661684468697e-05
25 22 6.347606863245569e-05
26 22 4.482556897830901e-05
27 22 3.2577908354799524e-05
28 22 5.309390069937056e-05
29 22 8.029312777367864e-05
30 22 5.874368034823311e-05
31 22 4.5408339179039614e-05
32 22 4.394530803890586e-05
33 22 3.0992084639937167e-05
34 22 6.154252015507304e-05
35 22 4.0587195242436127e-05
36 22 3.711470137839378e-05
37 22 0.00012256231985540176
38 22 3.7584801981461944e-05
39 22 0.0032938764097557027
40 22 0.0036027536709409215
41 22 0.006681743086775977
42 22 0.0003415190037153428
43 22 0.00040644563380597565
44 22 0.00013231321469453502
45 22 4.161851600518937e-05
46 22 1.9033874205138423e-05
47 22 1.957293113385615e-05
48 22 5.091225381400944e-05
49 22 5.99166526623429e-05

0 23 0.0
1 23 0.0
2 23 0.0
3 23 0.0
4 23 0.0
5 23 0.0
6 23 0.0
7 23 4.8486251887326595e-11
8 23 0.0
9 23 1.7644575448433104e-10
10 23 5.771539178210578e-07
11 23 1.997510244445837e-06
12 23 8.601490881162469e-07
13 23 1.9987256020172083e-06
14 23 1.2830166251759445e-06
15 23 6.65884976100722e-07
16 23 6.254142344195053e-06
17 23 5.778047252778995e-06
18 23 9.459946083580452e-06
19 23 5.931184523360173e-06
20 23 2.379738258943792e-05
21 23 1.8677187606220195e-05
22 23 1.194025928800822e-05
23 23 1.6995028181656494e-05
24 23 4.37255996191383e-05
25 23 4.060888188592072e-05
26 23 4.692467752496906e-05
27 23 7.024965398895962e-05
28 23 6.138735962505452e-05
29 23 4.581224384337306e-05
30 23 4.8240275678606935e-05
31 23 3.5065603076277675e-05
32 23 1.613156534256737e-05
33 23 1.8455356717903648e-05
34 23 4.139225577566237e-05
35 23 3.617675519371801e-05
36 23 7.687818181541214e-05
37 23 7.843209266074442e-05
38 23 3.2054798285486185e-05
39 23 0.0009235349554264069
40 23 0.011611964886165038
41 23 0.03180315920412497
42 23 0.00041637717196808886
43 23 4.9638728823164426e-05
44 23 6.159198469771599e-05
45 23 4.7612278689902086e-05
46 23 2.8806418775365915e-05
47 23 5.149637654099039e-05
48 23 1.7315514141362462e-05
49 23 3.032848814922446e-05

0 24 0.0
1 24 0.0
2 24 0.0
3 24 0.0
4 24 0.0
5 24 0.0
6 24 0.0
7 24 0.0
8 24 0.0
9 24 1.6041639120100042e-09
10 24 5.446106393605998e-09
11 24 5.563891243616997e-09
12 24 7.969784449305093e-07
13 24 6.50821527154158e-07
14 24 1.3902128344900502e-05
15 24 3.321395702882722e-06
16 24 1.802821444867034e-06
17 24 5.970992526027206e-06
18 24 5.592929079285559e-06
19 24 1.1046783932063328e-05
20 24 2.798691310246029e-05
21 24 3.4729196818857374e-05
22 24 7.348655808425442e-06
23 24 2.314557066450257e-05
24 24 2.2849226703392513e-05
25 24 2.5350661194953304e-05
26 24 3.854480052857761e-05
27 24 4.767007833151086e-05
28 24 5.313203469295162e-05
29 24 3.0624211027343146e-05
30 24 2.0389099375559848e-05
31 24 6.983114844436346e-06
32 24 3.250803833841585e-05
33 24 1.971150684072201e-05
34 24 2.1071088612337647e-05
35 24 3.847844358846325e-05
36 24 3.484538854984877e-05
37 24 8.946847938409032e-05
38 24 9.472196710374964e-05
39 24 5.126573896178016e-05
40 24 0.0004139626352701434
41 24 0.001946056507109217
42 24 0.00033634851527660826
43 24 7.356054087854034e-05
44 24 3.765237315038803e-05
45 24 7.251469101071271e-05
46 24 3.6155581250582756e-05
47 24 1.0000999484678748e-05
48 24 3.744562751573065e-05
49 24 6.205589444290268e-05

0 25 0.0
1 25 0.0
2 25 0.0
3 25 0.0
4 25 0.0
5 25 0.0
6 25 0.0
7 25 0.0
8 25 0.0
9 25 3.3597774941425395e-09
10 25 1.772572659547506e-08
11 25 1.7927372454485863e-08
12 25 1.0571586644458633e-06
13 25 1.1736997268981683e-06
14 25 3.820265342045591e-06
15 25 9.902903154053243e-07
16 25 5.929035156378018e-06
17 25 2.2060442186294567e-06
18 25 7.800202945796175e-06
19 25 4.672731845619676e-06
20 25 3.602489040187009e-05
21 25 8.87703374109063e-06
22 25 7.806238631561632e-06
23 25 2.444038045322281e-05
24 25 2.310986967150552e-05
25 25 4.04570195717013e-05
26 25 2.890188093777609e-05
27 25 1.1933521279620549e-05
28 25 2.4212743179312972e-05
29 25 1.7902931147594284e-05
30 25 3.426991274442544e-05
31 25 1.1490418480784607e-05
32 25 2.3936677009851225e-05
33 25 1.2197122434290918e-05
34 25 1.557307163783685e-05
35 25 4.265954438075737e-05
36 25 3.3252589866048265e-05
37 25 0.0001027079354699606
38 25 9.800893166670612e-05
39 25 0.00010360442990611085
40 25 0.004632815805471253
41 25 0.0004277794437883365
42 25 0.00020413445519433282
43 25 5.3769223986866957e-05
44 25 5.06901158692211e-05
45 25 7.252458596766358e-05
46 25 6.442184145148459e-05
47 25 3.155610878974568e-05
48 25 1.5606401980846087e-05
49 25 3.384158892878646e-05

0 26 0.0
1 26 0.0
2 26 0.0
3 26 0.0
4 26 0.0
5 26 0.0
6 26 0.0
7 26 0.0
8 26 0.0
9 26 0.0
10 26 0.0
11 26 0.0
12 26 4.6710150680243945e-09
13 26 5.178175016588344e-08
14 26 1.3406559001973365e-06
15 26 2.4891381694300207e-06
16 26 2.1797474681071385e-06
17 26 5.668641369176498e-06
18 26 5.200641567258637e-06
19 26 9.807461858153996e-06
20 26 1.1937408092689666e-05
21 26 2.8477960524870026e-06
22 26 1.624979854776121e-05
23 26 2.32363362743654e-05
24 26 1.6198916634143002e-05
25 26 3.370377980333504e-05
26 26 4.8648865371670195e-05
27 26 5.134452783460116e-06
28 26 2.3320238053491823e-05
29 26 3.1697123326347125e-05
30 26 2.4108509694286018e-05
31 26 1.3160708654095569e-05
32 26 8.24480283723202e-06
33 26 1.6119344752351012e-05
34 26 2.0516284550519003e-05
35 26 3.0305351165045006e-05
36 26 2.9670511128647415e-05
37 26 2.2900014733188283e-05
38 26 0.00012399835044279861
39 26 0.0001776233925006266
40 26 0.022159920666876505
41 26 0.00029853228183166576
42 26 0.0001684425436979345
43 26 4.600745272904278e-05
44 26 2.9266702487876745e-05
45 26 4.978327686252017e-05
46 26 2.064605811545648e-05
47 26 2.98841092395406e-05
48 26 3.222936589820657e-05
49 26 1.8397712196032536e-05

0 27 0.0
1 27 0.0
2 27 0.0
3 27 0.0
4 27 0.0
5 27 0.0
6 27 0.0
7 27 0.0
8 27 0.0
9 27 0.0
10 27 1.856581755895001e-08
11 27 3.6132126059699992e-09
12 27 1.2227175025618851e-08
13 27 3.229788762565947e-07
14 27 3.2192673355373067e-07
15 27 4.678340935027625e-07
16 27 6.747564866670494e-07
17 27 8.598058498924205e-06
18 27 4.729963623778415e-06
19 27 1.1022011044998934e-05
20 27 2.1935200353541692e-05
21 27 4.2357125597445744e-06
22 27 6.039299386868364e-06
23 27 1.4835474043173833e-05
24 27 1.063510277730513e-05
25 27 9.66112840944256e-06
26 27 8.314150205989872e-06
27 27 1.2785562955080656e-05
28 27 2.300861918522705e-05
29 27 2.3180433813154427e-05
30 27 1.4052653344524051e-05
31 27 1.3389711292416653e-05
32 27 5.497762247602594e-06
33 27 1.69667953425487e-05
34 27 3.320235440417183e-05
35 27 4.441606345448109e-05
36 27 3.9457367964585897e-05
37 27 8.916818828266886e-05
38 27 0.00011686748021753115
39 27 0.00022635337147754989
40 27 0.17629937470332466
41 27 0.014896734850168262
42 27 0.0008140987178178795
43 27 4.2501104565676395e-05
44 27 2.4126066862321624e-05
45 27 2.362113374732443e-05
46 27 5.14240626271337e-05
47 27 2.8369228593241676e-05
48 27 3.3037398583963024e-05
49 27 4.630858283485469e-05

0 28 0.0
1 28 0.0
2 28 0.0
3 28 0.0
4 28 0.0
5 28 0.0
6 28 0.0
7 28 0.0
8 28 0.0
9 28 0.0
10 28 2.4494240854794447e-07
11 28 4.750445347662413e-09
12 28 7.378847604187345e-08
13 28 5.1245922805721545e-08
14 28 1.736046233939023e-07
15 28 1.5973169423047027e-08
16 28 2.075054832781418e-06
17 28 4.103173335152452e-06
18 28 3.179314268689076e-06
19 28 5.7709089327197085e-06
20 28 1.6069375160542505e-05
21 28 8.793661662732209e-06
22 28 7.7659819900812e-06
23 28 5.135029024114347e-06
24 28 6.679156275018087e-06
25 28 3.5834911104861894e-05
26 28 9.515497886167717e-06
27 28 2.54448573852291e-06
28 28 1.1386951372512036e-05
29 28 2.1923352878092622e-05
30 28 9.198753604331019e-06
31 28 1.5969635832033853e-05
32 28 8.84944825180478e-06
33 28 1.939872449364493e-05
34 28 1.6854796425027322e-05
35 28 1.9765888950266606e-05
36 28 3.664350127633912e-05
37 28 6.951482692166318e-05
38 28 0.0002314300800128635
39 28 0.0059062703700671106
40 28 0.012843959886750207
41 28 0.013167229515621498
42 28 3.574014722843143e-05
43 28 5.369054604540212e-05
44 28 3.6512700069103286e-05
45 28 4.4760640668258854e-05
46 28 2.4326276421912267e-05
47 28 1.015159591842123e-05
48 28 3.556562616002931e-05
49 28 4.099671302223497e-05

0 29 0.0
1 29 0.0
2 29 0.0
3 29 0.0
4 29 0.0
5 29 0.0
6 29 0.0
7 29 0.0
8 29 0.0
9 29 0.0
10 29 0.0
11 29 6.788962484245983e-10
12 29 6.770873803411292e-07
13 29 2.6520841290315367e-09
14 29 9.452765615508257e-07
15 29 3.944697974843797e-08
16 29 1.3284973012377428e-06
17 29 7.998077703689643e-07
18 29 2.8865852722997653e-07
19 29 2.973149407153652e-06
20 29 2.2319506710323742e-05
21 29 6.223241053559525e-06
22 29 1.3979811626618997e-05
23 29 1.1960344229850349e-05
24 29 9.260645479586069e-06
25 29 1.4251993186405835e-05
26 29 2.214834580858087e-05
27 29 5.043450950436759e-06
28 29 1.6969742535164133e-05
29 29 3.2893625714654904e-06
30 29 1.378652736897692e-05
31 29 8.073328153731548e-06
32 29 1.2195447586624277e-05
33 29 5.19103370422297e-06
34 29 1.017085311358433e-05
35 29 6.463580922900879e-05
36 29 3.9767277261117555e-05
37 29 6.651796474608253e-05
38 29 0.0003629633340852768
39 29 0.012640610507966558
40 29 0.0034966748127131216
41 29 0.010137469320102226
42 29 0.0003956643686442654
43 29 8.36834813496587e-05
44 29 6.642265531346325e-05
45 29 5.138580959787724e-05
46 29 3.358466482342124e-05
47 29 3.6246638982981305e-05
48 29 7.599164413590999e-05
49 29 0.00014755317044608902

0 30 0.0
1 30 0.0
2 30 0.0
3 30 0.0
4 30 0.0
5 30 0.0
6 30 0.0
7 30 0.0
8 30 0.0
9 30 6.479649385299953e-11
10 30 1.8277499702393297e-06
11 30 7.472724479787269e-08
12 30 3.4008399995090423e-09
13 30 2.482746505176797e-06
14 30 4.0776879371903004e-07
15 30 9.991595272792805e-08
16 30 2.968237483021151e-06
17 30 1.041895928206332e-06
18 30 5.672510939886507e-07
19 30 5.941930331710343e-06
20 30 2.8283155692336055e-06
21 30 3.4350425568393206e-06
22 30 6.528756812205101e-06
23 30 8.795299734388237e-06
24 30 1.0927972416740935e-05
25 30 1.3431503337420094e-05
26 30 1.2405047879041092e-05
27 30 1.956227007026087e-05
28 30 1.3248958906137873e-05
29 30 2.330689472811406e-06
30 30 1.523584853100511e-05
31 30 2.229236374738921e-05
32 30 1.2131821527784356e-05
33 30 1.6168437839853798e-05
34 30 3.091570956527693e-05
35 30 1.7148647972682993e-05
36 30 7.379716656104919e-05
37 30 0.00011361865490234585
38 30 0.00025185765844851346
39 30 0.0010426220671929311
40 30 0.00033194148864145525
41 30 0.00035082300422789044
42 30 0.00018946351732819023
43 30 4.6612192330291986e-05
44 30 7.988772635942784e-05
45 30 4.564987155326888e-05
46 30 2.5679918638910203e-05
47 30 1.949277827352814e-05
48 30 3.260528832876093e-05
49 30 0.00012177621438986915

0 31 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 0.0
5 31 0.0
6 31 0.0
7 31 0.0
8 31 0.0
9 31 0.0
10 31 6.1366592582801395e-09
11 31 1.9082021248816225e-08
12 31 2.939442858626621e-08
13 31 3.645858507404483e-07
14 31 4.714637876074135e-08
15 31 6.590607547748845e-07
16 31 1.9226871240344837e-08
17 31 2.4616626119345367e-07
18 31 4.5059663995299095e-07
19 31 2.9234490897284855e-06
20 31 5.918201260753345e-06
21 31 1.3630306804993573e-06
22 31 1.2431474334005527e-05
23 31 8.63204603383711e-06
24 31 2.195796489894689e-06
25 31 2.2120816814833563e-05
26 31 1.8976257882613158e-05
27 31 4.264403411185168e-06
28 31 9.575879097468862e-06
29 31 1.029137239636346e-05
30 31 1.0706017152003652e-06
31 31 7.199002746216497e-06
32 31 1.5483301157083782e-05
33 31 1.1873577439915133e-05
34 31 2.4305755341942678e-05
35 31 5.3166657289404896e-05
36 31 5.201579443326146e-05
37 31 4.9324410667735885e-05
38 31 0.0002556527538952513
39 31 0.0012145551614247772
40 31 0.00020581454711346764
41 31 0.00012799819637846627
42 31 4.4436729647304164e-05
43 31 2.356580046596728e-05
44 31 2.7769853986737003e-05
45 31 2.267201858139858e-05
46 31 2.3701175978113665e-05
47 31 5.029411007768854e-05
48 31 3.070375454223907e-05
49 31 0.0003205789101167041

0 32 0.0
1 32 0.0
2 32 0.0
3 32 0.0
4 32 0.0
5 32 0.0
6 32 0.0
7 32 0.0
8 32 0.0
9 32 2.140908664156766e-07
10 32 6.553695491472459e-11
11 32 4.25514423184298e-08
12 32 7.114088888941054e-09
13 32 8.122521921231947e-09
14 32 2.600666719879542e-08
15 32 6.3352791234176814e-09
16 32 6.022588264463065e-07
17 32 1.6559227485942814e-07
18 32 3.2957962143936183e-07
19 32 2.5679668987595e-06
20 32 9.612808345908746e-06
21 32 1.7116049862240785e-06
22 32 2.2490420125387963e-06
23 32 2.7423630156982444e-06
24 32 1.26133708844662e-06
25 32 2.425011880563885e-05
26 32 8.847037923246012e-06
27 32 1.1121866124471635e-05
28 32 2.2201068426507044e-05
29 32 1.076038146788514e-05
30 32 3.441060200945763e-06
31 32 1.5528789881892825e-05
32 32 9.277823577071249e-06
33 32 5.7291941634726235e-06
34 32 5.21159189424266e-05
35 32 6.181512095759613e-05
36 32 4.9377025491217886e-05
37 32 0.00011462629019842746
38 32 0.0001748516430183935
39 32 0.0003235253418728887
40 32 0.0002174915157234605
41 32 0.0001237132540858585
42 32 0.00010097713730385243
43 32 2.423781518736665e-05
44 32 3.8574895990981204e-05
45 32 1.3779153137843435e-05
46 32 2.7922858032846073e-05
47 32 5.989443581615852e-05
48 32 5.4302079862421746e-05
49 32 0.00010234995731032429

0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 0.0
5 33 0.0
6 33 0.0
7 33 0.0
8 33 0.0
9 33 0.0
10 33 0.0
11 33 0.0
12 33 9.71176958838755e-08
13 33 1.4974620201628422e-08
14 33 1.4297981626341898e-06
15 33 7.54663650770891e-07
16 33 1.1750761626740516e-07
17 33 6.097869115728749e-07
18 33 6.64798003537438e-06
19 33 6.554526399872617e-07
20 33 4.5577097918132985e-08
21 33 3.8389022910134814e-07
22 33 3.6550985138124164e-06
23 33 4.925385124125613e-06
24 33 4.13200043063656e-06
25 33 1.673182442142952e-06
26 33 7.74525841440774e-06
27 33 2.010980905913684e-06
28 33 1.0112888195177914e-05
29 33 3.721680018116789e-06
30 33 2.227406046343916e-05
31 33 4.5987350348019246e-06
32 33 1.716402659873907e-06
33 33 1.0683094103139487e-05
34 33 1.052341980970437e-05
35 33 8.642133669038636e-06
36 33 2.687224936330507e-05
37 33 4.905710538359873e-05
38 33 0.0003737989476282932
39 33 8.959803951889925e-05
40 33 0.00030645410895361133
41 33 0.00012408406170950177
42 33 4.336853789022603e-05
43 33 3.932655989961695e-05
44 33 2.08446625655232e-05
45 33 3.4895776255443216e-05
46 33 3.791054875299189e-05
47 33 8.543037670655914e-05
48 33 8.419418266754419e-05
49 33 9.202012416925012e-05

0 34 0.0
1 34 0.0
2 34 0.0
3 34 0.0
4 34 0.0
5 34 0.0
6 34 0.0
7 34 0.0
8 34 0.0
9 34 0.0
10 34 0.0
11 34 0.0
12 34 4.059774392478557e-09
13 34 3.961834689633768e-09
14 34 4.6255938446919026e-07
15 34 4.0931058826091486e-07
16 34 6.48381160455581e-07
17 34 2.2118456386594074e-06
18 34 1.3088627620104745e-07
19 34 4.330960578111401e-06
20 34 5.202023434919804e-06
21 34 7.319574469966859e-07
22 34 6.533644485834856e-07
23 34 2.876682207126686e-06
24 34 6.865460726008971e-06
25 34 1.0916485531671438e-06
26 34 3.365219141287325e-08
27 34 6.203997501638021e-06
28 34 1.7021060027915427e-05
29 34 7.612988640772359e-06
30 34 1.666021874414984e-05
31 34 1.7630701707613028e-05
32 34 2.4411449275854123e-05
33 34 6.390838159298541e-05
34 34 5.273686466044575e-05
35 34 5.2515348474942256e-05
36 34 0.0001066260843738001
37 34 0.00013197223764737135
38 34 0.00013656774820921324
39 34 8.102586069984357e-05
40 34 0.0005918402400216127
41 34 8.87036332336295e-05
42 34 2.4259347733661357e-05
43 34 1.592175001679779e-05
44 34 1.3719629820627343e-05
45 34 7.132577711070894e-05
46 34 2.0229085919526914e-05
47 34 1.9055325951877658e-05
48 34 6.039439847133464e-05
49 34 7.808799249498355e-06

0 35 0.0
1 35 0.0
2 35 0.0
3 35 0.0
4 35 0.0
5 35 0.0
6 35 0.0
7 35 0.0
8 35 0.0
9 35 0.0
10 35 0.0
11 35 2.397522456795482e-08
12 35 8.42258930320979e-08
13 35 9.87449619084861e-08
14 35 6.849233279708389e-08
15 35 4.6457108009290033e-07
16 35 3.1682173586294796e-08
17 35 1.684720569402587e-06
18 35 8.611330663450862e-08
19 35 5.023572371933081e-07
20 35 1.2778822113678334e-05
21 35 1.4335880313002522e-06
22 35 1.1897118670111317e-06
23 35 2.876126088185404e-07
24 35 3.6755989970823562e-06
25 35 2.172355496064293e-06
26 35 3.552734189975416e-06
27 35 7.276874540375707e-06
28 35 1.850226303184282e-05
29 35 9.27502083297588e-06
30 35 2.5654581841379075e-05
31 35 2.025688114123898e-06
32 35 9.267931489848038e-06
33 35 5.4579779251461366e-05
34 35 1.5050541763772861e-05
35 35 0.00010627484323400909
36 35 6.849119561122468e-05
37 35 4.465431910642701e-05
38 35 0.0001390499852921411
39 35 0.00011803632048136696
40 35 0.00028083752707951283
41 35 3.8836223309018675e-05
42 35 3.7678177412210554e-05
43 35 2.7516409587600746e-05
44 35 1.5483299817214306e-05
45 35 4.539529088960752e-05
46 35 3.8420263260121054e-05
47 35 1.0347368225009685e-05
48 35 5.017162112348288e-05
49 35 1.99577065970871e-05

0 36 0.0
1 36 0.0
2 36 0.0
3 36 0.0
4 36 0.0
5 36 0.0
6 36 0.0
7 36 0.0
8 36 0.0
9 36 0.0
10 36 0.0
11 36 0.0
12 36 0.0
13 36 9.085795390281989e-12
14 36 1.0802170910021708e-07
15 36 5.304475765207401e-07
16 36 7.176202081248258e-07
17 36 4.421569787169492e-07
18 36 6.035745158253277e-08
19 36 1.7226001412939846e-06
20 36 4.5956174387432804e-08
21 36 2.3991639663873827e-06
22 36 4.772521810055762e-06
23 36 1.8140334309592368e-07
24 36 2.3334368616904303e-06
25 36 1.4387588375482964e-07
26 36 3.1326168472480118e-06
27 36 7.372793485347668e-06
28 36 1.8133010158911087e-05
29 36 2.6356925964743387e-06
30 36 2.7233713858563604e-06
31 36 9.270021751063049e-06
32 36 3.871502591199934e-05
33 36 9.13820023686791e-06
34 36 8.5994353758407e-06
35 36 2.1647091004023264e-05
36 36 6.996246767892784e-05
37 36 4.548111528065027e-05
38 36 4.182855291113534e-05
39 36 0.00020117217079130995
40 36 2.7635920871393522e-05
41 36 2.895535890678672e-05
42 36 2.6168885405515243e-05
43 36 2.1639254459060015e-05
44 36 3.13878513914143e-05
45 36 3.7661325060851396e-05
46 36 1.0323270913454416e-05
47 36 2.930010243331611e-05
48 36 2.842208043123821e-05
49 36 1.66528559502492e-05

0 37 0.0
1 37 0.0
2 37 0.0
3 37 0.0
4 37 0.0
5 37 0.0
6 37 0.0
7 37 0.0
8 37 0.0
9 37 0.0
10 37 0.0
11 37 0.0
12 37 0.0
13 37 0.0
14 37 2.5313108336171626e-07
15 37 3.955812499554768e-07
16 37 4.165345350634009e-08
17 37 2.916114387270828e-07
18 37 1.0625135990633848e-06
19 37 4.045595638574401e-06
20 37 6.800257767744863e-06
21 37 5.112772495086206e-07
22 37 2.6965888611873246e-06
23 37 3.501498775732837e-07
24 37 7.626722210453407e-07
25 37 1.6288799651786855e-06
26 37 1.6766772429886164e-06
27 37 2.6247447941555844e-06
28 37 3.1286074258184663e-07
29 37 4.184291296112728e-06
30 37 2.8429951385679687e-06
31 37 2.7138373083669793e-05
32 37 1.7260937385951895e-05
33 37 1.4888850974107031e-05
34 37 2.628412454615746e-05
35 37 2.0766679247461134e-05
36 37 2.9026439937596877e-05
37 37 4.6432912902246926e-05
38 37 0.00010637993188195419
39 37 0.0001621121441334545
40 37 0.00010891696078410483
41 37 1.9753093680251956e-05
42 37 9.666831767314423e-06
43 37 5.063300889808577e-05
44 37 1.1284885773615743e-05
45 37 3.958112141107737e-05
46 37 2.2338475751160694e-05
47 37 9.532898545912888e-06
48 37 1.418048725292144e-05
49 37 8.325692686096476e-05

0 38 0.0
1 38 0.0
2 38 0.0
3 38 0.0
4 38 0.0
5 38 0.0
6 38 0.0
7 38 0.0
8 38 0.0
9 38 0.0
10 38 0.0
11 38 0.0
12 38 0.0
13 38 0.0
14 38 0.0
15 38 2.448898936915467e-08
16 38 5.08884311659377e-08
17 38 4.756670747365389e-07
18 38 1.2779095701350308e-08
19 38 1.357777649640089e-08
20 38 1.8269531282065941e-07
21 38 6.1499123037446274e-09
22 38 2.98478465149255e-07
23 38 3.3004130704018227e-06
24 38 4.0786771899562597e-07
25 38 1.322169837293145e-07
26 38 7.781770328609869e-07
27 38 8.850295839027489e-07
28 38 1.9085760466943426e-05
29 38 1.671855471982324e-05
30 38 4.575314518222291e-05
31 38 4.0650029403868594e-05
32 38 7.229395187583479e-06
33 38 3.5380028563035233e-06
34 38 3.03703431631004e-05
35 38 4.538465721717013e-05
36 38 5.936126371941109e-05
37 38 4.4217361482490466e-05
38 38 0.0001600869048738265
39 38 8.161624679115865e-05
40 38 1.67701615351537e-05
41 38 2.9883285526017246e-05
42 38 2.5724401524920564e-05
43 38 6.242383534209049e-06
44 38 1.6280084949876323e-05
45 38 1.2580210127277103e-05
46 38 3.3273024201535034e-05
47 38 2.6432705915188964e-05
48 38 5.397474904595351e-05
49 38 5.632642631876415e-05

0 39 0.0
1 39 0.0
2 39 0.0
3 39 0.0
4 39 0.0
5 39 0.0
6 39 0.0
7 39 0.0
8 39 0.0
9 39 0.0
10 39 0.0
11 39 0.0
12 39 0.0
13 39 0.0
14 39 0.0
15 39 0.0
16 39 2.5457197516594907e-08
17 39 2.6023681849083857e-09
18 39 2.547283040417185e-08
19 39 2.1299801132500557e-06
20 39 1.3749046529114392e-11
21 39 9.342075141998885e-07
22 39 3.6204621107630563e-06
23 39 1.3974658824716935e-06
24 39 3.3449140260431557e-06
25 39 2.5751301853886216e-07
26 39 4.2689367757795703e-07
27 39 2.6616258818720065e-07
28 39 1.7083474718028876e-05
29 39 2.6340117536290197e-06
30 39 8.860114463739937e-06
31 39 1.3808970479519232e-05
32 39 1.4626134380716577e-05
33 39 2.973606760999942e-05
34 39 2.3208259321424667e-05
35 39 2.2735260960040037e-05
36 39 3.7936856975752233e-05
37 39 2.714133927538438e-05
38 39 9.654828675368621e-05
39 39 7.357303230152605e-05
40 39 6.259693052006817e-06
41 39 1.8932867454296078e-05
42 39 3.255817406641262e-05
43 39 1.5800850750916364e-05
44 39 2.795219478573368e-05
45 39 1.7236695160462003e-05
46 39 1.3677695819623438e-05
47 39 2.095779804087455e-05
48 39 3.833840263652576e-05
49 39 4.013496323467989e-05

0 40 0.0
1 40 0.0
2 40 0.0
3 40 0.0
4 40 0.0
5 40 0.0
6 40 0.0
7 40 0.0
8 40 0.0
9 40 0.0
10 40 0.0
11 40 0.0
12 40 0.0
13 40 1.3254248854179776e-09
14 40 0.0
15 40 0.0
16 40 1.255093990529056e-09
17 40 6.060704927497822e-08
18 40 0.0
19 40 3.6821616750928073e-08
20 40 2.4209584968650146e-06
21 40 3.907294529041644e-06
22 40 5.628465884564812e-07
23 40 6.193633241203738e-07
24 40 2.8372633678245135e-07
25 40 1.4463256137389256e-06
26 40 9.939145107826754e-07
27 40 3.0511342031086456e-07
28 40 3.4011501771937915e-06
29 40 6.0595841856566285e-06
30 40 7.407408058429245e-06
31 40 6.0700610987437405e-06
32 40 3.7097632982041075e-06
33 40 3.4582377187848404e-06
34 40 2.138347511758388e-05
35 40 5.445438367641199e-06
36 40 1.045654615592696e-05
37 40 0.00012460376897958643
38 40 2.1756362992412014e-05
39 40 0.00018444295463934852
40 40 2.984389162209506e-05
41 40 3.923985984133334e-05
42 40 3.6232036131236086e-05
43 40 2.7407034129680063e-05
44 40 8.028250049838357e-06
45 40 2.6906222572309754e-05
46 40 3.052528060866078e-05
47 40 5.9663917540126256e-06
48 40 4.0453351988820246e-05
49 40 3.136087343391969e-06

0 41 0.0
1 41 0.0
2 41 0.0
3 41 0.0
4 41 0.0
5 41 0.0
6 41 0.0
7 41 0.0
8 41 0.0
9 41 0.0
10 41 0.0
11 41 0.0
12 41 0.0
13 41 0.0
14 41 0.0
15 41 6.131771445926694e-08
16 41 4.757287950548167e-10
17 41 1.0570577543471365e-07
18 41 1.091455151240959e-06
19 41 1.62843707174435e-08
20 41 3.46681693139429e-06
21 41 1.7381635846969324e-07
22 41 5.987936217512086e-06
23 41 2.3617515699896026e-07
24 41 1.207799123132389e-06
25 41 5.885031304523948e-07
26 41 6.677806589836762e-07
27 41 7.084093178629673e-06
28 41 6.197140709425548e-07
29 41 5.595782657604249e-07
30 41 1.7294890559599976e-05
31 41 5.678653685296423e-06
32 41 9.781523435702483e-06
33 41 1.2832269802622675e-05
34 41 1.746933032053136e-05
35 41 2.817031062897509e-05
36 41 7.821059780703365e-05
37 41 9.847657931564558e-05
38 41 9.32372007089752e-05
39 41 4.339288360912613e-05
40 41 1.652447508113574e-05
41 41 1.5086199610027815e-05
42 41 0.00013640568916119912
43 41 1.2537053572859895e-05
44 41 2.340836509411274e-05
45 41 2.9283216030037027e-05
46 41 1.3330706809496224e-05
47 41 1.7925377094775563e-05
48 41 9.666675755748569e-06
49 41 5.7514182192923175e-05

0 42 0.0
1 42 0.0
2 42 0.0
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 0.0
8 42 0.0
9 42 0.0
10 42 0.0
11 42 0.0
12 42 0.0
13 42 0.0
14 42 6.776944268488365e-08
15 42 8.119381881108832e-11
16 42 1.0339839398487749e-10
17 42 5.009911777135443e-08
18 42 1.4953701573537004e-06
19 42 0.0
20 42 4.325608135661328e-08
21 42 4.816422158569477e-07
22 42 1.3374978170957265e-07
23 42 3.82862520366782e-08
24 42 5.432552872652537e-08
25 42 6.738998730796953e-07
26 42 3.3805965390367563e-06
27 42 1.1501628908946608e-06
28 42 1.3696783873186539e-05
29 42 1.3450917634924539e-06
30 42 1.767531144287042e-06
31 42 1.1621448894012332e-05
32 42 1.2606909377017986e-05
33 42 7.103387324527006e-05
34 42 1.4243095302378826e-05
35 42 3.0333217868735953e-06
36 42 1.0530520897734201e-05
37 42 0.00018710899631679042
38 42 0.00014137013252562067
39 42 0.00040491525726682833
40 42 6.860954407878983e-06
41 42 1.5465183817347623e-05
42 42 0.00011495677343157169
43 42 0.00025241943025365766
44 42 2.4700035575515052e-05
45 42 9.178894406586592e-06
46 42 2.3716101695210898e-05
47 42 1.3973221096324168e-05
48 42 1.931723588632341e-05
49 42 3.387169037823993e-05

0 43 0.0
1 43 0.0
2 43 0.0
3 43 0.0
4 43 0.0
5 43 0.0
6 43 0.0
7 43 0.0
8 43 0.0
9 43 0.0
10 43 0.0
11 43 0.0
12 43 0.0
13 43 0.0
14 43 0.0
15 43 0.0
16 43 0.0
17 43 9.710498460142888e-08
18 43 1.3734910900086383e-07
19 43 5.741738956580845e-09
20 43 1.3458139943633637e-08
21 43 4.518383082806037e-09
22 43 5.504750820851761e-07
23 43 3.714795849395088e-07
24 43 1.3978778165835203e-06
25 43 1.1141720196062118e-06
26 43 1.1075015064251242e-07
27 43 1.1045511786423412e-06
28 43 5.552324175852128e-07
29 43 1.4517179608792013e-05
30 43 2.4577077176760726e-06
31 43 7.578738441870498e-06
32 43 1.5986748934492217e-06
33 43 3.2337919604983036e-05
34 43 4.84274588974408e-05
35 43 6.314712628054618e-06
36 43 0.00016458605493758905
37 43 0.00011926921875381358
38 43 7.245386334964357e-05
39 43 9.005681615122798e-06
40 43 5.743300084139165e-05
41 43 1.8894755423591112e-05
42 43 8.184739642031071e-05
43 43 0.00021423784042482055
44 43 2.453009122894912e-05
45 43 3.6198628549899555e-05
46 43 3.8129296264637434e-06
47 43 4.191892950864964e-05
48 43 1.2734620946422333e-05
49 43 7.935206096490895e-05

0 44 0.0
1 44 0.0
2 44 0.0
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 0.0
8 44 0.0
9 44 0.0
10 44 0.0
11 44 0.0
12 44 8.344198865445381e-09
13 44 0.0
14 44 0.0
15 44 0.0
16 44 0.0
17 44 0.0
18 44 3.011856867626182e-09
19 44 8.038519824913247e-08
20 44 3.022625097128127e-08
21 44 1.0950998479825039e-06
22 44 3.051897381137727e-06
23 44 8.54515976212866e-09
24 44 9.110514419584902e-07
25 44 5.020194096249979e-07
26 44 1.2300503893091113e-06
27 44 2.091157112339578e-06
28 44 7.116745368367038e-07
29 44 1.2665608634090599e-05
30 44 4.718330402836129e-06
31 44 1.1536811893593752e-05
32 44 9.180663722177303e-06
33 44 3.8946971823641555e-05
34 44 2.0081256655889277e-05
35 44 0.00016868037614322623
36 44 0.00018009751905223446
37 44 0.00013360156063184833
38 44 0.0001119423016131946
39 44 0.0001431646622908682
40 44 2.9375974656247e-05
41 44 1.1461315240514291e-05
42 44 6.59781530470117e-05
43 44 0.0001366128469913748
44 44 4.677136161304283e-05
45 44 1.8522931332544715e-05
46 44 3.145270007168606e-05
47 44 4.861074966259354e-06
48 44 3.418404133072152e-06
49 44 0.00023830857762126363

0 45 0.0
1 45 0.0
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 0.0
8 45 0.0
9 45 0.0
10 45 0.0
11 45 0.0
12 45 0.0
13 45 0.0
14 45 0.0
15 45 0.0
16 45 0.0
17 45 1.9318596204758568e-08
18 45 1.1811268059891334e-07
19 45 1.569907742400359e-08
20 45 2.179270671072223e-09
21 45 2.5360745344425258e-08
22 45 3.708175015471418e-08
23 45 3.8075667402254424e-07
24 45 1.5234233655796575e-07
25 45 2.6284562344321073e-06
26 45 2.1714088907951606e-06
27 45 6.406675682420486e-08
28 45 5.708044273615581e-07
29 45 8.051278658547603e-06
30 45 9.366435551515007e-06
31 45 2.0783375400279175e-05
32 45 1.0769916489082572e-05
33 45 7.60609748920241e-05
34 45 6.479770869074607e-06
35 45 2.9492248623920244e-05
36 45 0.00022465871776560696
37 45 0.00011849756366691657
38 45 7.092124177917206e-05
39 45 0.00012946368738309965
40 45 3.498510510551869e-05
41 45 7.025632786048164e-06
42 45 2.906645797055758e-05
43 45 0.0001870649611859684
44 45 4.357896431419925e-05
45 45 2.6828613996916804e-05
46 45 3.482462795506377e-05
47 45 1.2143803766594235e-05
48 45 3.729206793181939e-05
49 45 5.7156217463840446e-05

0 46 0.0
1 46 0.0
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 0.0
8 46 0.0
9 46 0.0
10 46 0.0
11 46 0.0
12 46 0.0
13 46 1.9546402867436943e-10
14 46 0.0
15 46 0.0
16 46 0.0
17 46 0.0
18 46 5.7469570889537894e-08
19 46 1.862056637285966e-07
20 46 7.210314521486016e-09
21 46 8.535006233224787e-08
22 46 2.2337313847429054e-07
23 46 7.873420228437394e-09
24 46 6.217357959873812e-07
25 46 2.975844384417396e-07
26 46 8.327048672993644e-07
27 46 9.936203071357446e-07
28 46 3.443866041652378e-06
29 46 1.1712770298624385e-06
30 46 7.165153539598061e-06
31 46 1.5232102910302385e-05
32 46 4.589449039427087e-07
33 46 1.9396645610282488e-05
34 46 1.07767272484497e-05
35 46 1.5115006708964607e-05
36 46 0.00033305861838389727
37 46 0.00015738659986369035
38 46 0.00029666083185913905
39 46 0.000164539884189279
40 46 0.00010215317609892115
41 46 2.0130841503244862e-05
42 46 1.0397328214066091e-05
43 46 0.00013979039193985832
44 46 0.00010593890215901848
45 46 2.4254503052432225e-05
46 46 4.174196354122607e-05
47 46 2.5412178889374986e-05
48 46 3.3708790041034e-05
49 46 0.00022351612269033315

0 47 0.0
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 0.0
8 47 0.0
9 47 0.0
10 47 0.0
11 47 0.0
12 47 0.0
13 47 0.0
14 47 0.0
15 47 0.0
16 47 0.0
17 47 2.360596989671589e-10
18 47 0.0
19 47 2.393166938009875e-09
20 47 3.1075209538893295e-06
21 47 0.0
22 47 2.4412333807273697e-07
23 47 1.3505898226540907e-06
24 47 1.5482436082877048e-08
25 47 5.167178709497039e-08
26 47 6.652159149802401e-07
27 47 5.20754125140051e-06
28 47 5.565262662655561e-06
29 47 4.218760404952722e-06
30 47 1.530244772114483e-05
31 47 1.0693882364752159e-05
32 47 7.81666968458795e-06
33 47 5.049459242533302e-05
34 47 3.34537574468154e-05
35 47 0.0005417837198088381
36 47 0.0015522706923463627
37 47 0.00023100097031442972
38 47 0.0005394492719688049
39 47 7.253640517250111e-05
40 47 5.918809138728992e-05
41 47 4.1033256236044533e-05
42 47 2.101808728199117e-05
43 47 5.793070759396501e-05
44 47 4.247627117293945e-05
45 47 3.7435074585804895e-05
46 47 5.049734414647512e-06
47 47 2.2620695906986706e-05
48 47 7.925272145065346e-06
49 47 6.516692667284476e-05

0 48 0.0
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 0.0
10 48 0.0
11 48 0.0
12 48 0.0
13 48 0.0
14 48 0.0
15 48 0.0
16 48 0.0
17 48 2.616466787527479e-07
18 48 0.0
19 48 7.788959509969331e-08
20 48 0.0
21 48 4.380614223760922e-08
22 48 9.522277532101682e-07
23 48 7.887972129714655e-07
24 48 6.372086054162775e-08
25 48 7.031015385970244e-06
26 48 5.529064870899451e-07
27 48 6.620524061793621e-09
28 48 1.7262006127452287e-05
29 48 1.332382708207827e-05
30 48 2.5081680553340298e-05
31 48 1.6508834728870295e-06
32 48 1.9118811451966417e-05
33 48 2.492852839549006e-05
34 48 6.388441553545294e-05
35 48 0.0001219747928231007
36 48 0.004280785698895702
37 48 0.0002450645493011731
38 48 0.0003800817454016725
39 48 0.00018841687999366892
40 48 0.00020080670903162612
41 48 4.822105265203148e-06
42 48 1.0491033667376265e-05
43 48 3.3953761658257886e-05
44 48 7.449562407271054e-05
45 48 0.00017329619700521276
46 48 6.0838345206294786e-05
47 48 1.2576890861574439e-05
48 48 5.675712070401246e-05
49 48 2.950243159522991e-05

0 49 0.0
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 0.0
11 49 0.0
12 49 0.0
13 49 0.0
14 49 0.0
15 49 3.4689877813755774e-09
16 49 0.0
17 49 0.0
18 49 4.170095356145888e-09
19 49 0.0
20 49 2.0838227997315948e-13
21 49 8.358999202416271e-07
22 49 2.1409300855297758e-07
23 49 3.5894878490542607e-08
24 49 1.2367605704453952e-06
25 49 1.6481884242147964e-06
26 49 5.001320817566338e-07
27 49 1.6719924468694653e-06
28 49 1.1822044405082714e-05
29 49 1.9765606832099064e-05
30 49 5.15521641484611e-05
31 49 8.242494783066198e-06
32 49 8.976993256832598e-05
33 49 9.891813681802078e-05
34 49 0.001272287632890849
35 49 0.0017006680288639323
36 49 0.0020548445801852806
37 49 0.001308781422791646
38 49 0.0006670234375575777
39 49 3.4816778031784974e-05
40 49 4.7419918860203875e-05
41 49 3.1921231909379803e-05
42 49 2.3652543174608854e-05
43 49 3.452366374949204e-05
44 49 0.00010040708172239026
45 49 7.288367087051783e-05
46 49 4.496128051634801e-05
47 49 2.294593461782479e-05
48 49 1.9090550294952498e-05
49 49 6.393977089234072e-05



==> feature_importances/topology_bw20k_CH4HPSTP_restrictedpi_1d.txt <==
0 0 1.5384726511979524e-05
1 0 3.6576412875176095e-05
2 0 4.075622618616548e-05
3 0 8.270442892873713e-05
4 0 0.0001426208586367811
5 0 0.0002017744466926603
6 0 0.0002857547603969854
7 0 0.00027955403400405164
8 0 0.0002881548949266766
9 0 0.00017196564433168287
10 0 9.811064815875348e-05
11 0 6.170307102110247e-05
12 0 0.00016136631983792538
13 0 0.0005516937977243212
14 0 0.0011897448814726823
15 0 0.0011116280188392495
16 0 0.0009469765141126216
17 0 0.0006504557544868236
18 0 0.00018728589110442466
19 0 0.00013651582560745732
20 0 0.0002134636819657224
21 0 0.00012266991851121568
22 0 0.00011117506332408814
23 0 0.00011440811967194108
24 0 0.00010412556720300495
25 0 6.986166448744645e-05
26 0 5.5610524388920224e-05
27 0 3.4795937873954905e-05
28 0 4.0418580761540995e-05
29 0 5.987549504745862e-05
30 0 9.097229238464232e-05
31 0 0.00012774250285376012
32 0 0.00017160090700891383
33 0 0.00014603976813013463
34 0 0.0001548122486186449
35 0 0.00015281071536385048
36 0 0.0005032293300361635
37 0 0.000753893143858327
38 0 0.00024289973390715088
39 0 0.00010320060954235703
40 0 5.592260803387714e-05
41 0 9.34669566250946e-05
42 0 7.276689353788851e-05
43 0 6.409886520613122e-05
44 0 3.830683013939485e-05
45 0 5.7512425705360314e-05
46 0 6.287032307361e-05
47 0 5.1514767183529597e-05
48 0 0.00014808060413321506
49 0 0.0004827013464032327
0 1 4.899071053298237e-05
1 1 5.762932645006447e-05
2 1 4.877673339710598e-05
3 1 4.2758779305608204e-05
4 1 4.4250783226111014e-05
5 1 0.00011778794379981857
6 1 0.00013291513779617296
7 1 0.00018197037088232693
8 1 0.0002058000861129803
9 1 0.00030750769682270354
10 1 0.00012486791233123727
11 1 5.844277732968899e-05
12 1 4.5912103689817634e-05
13 1 0.0001382436427728444
14 1 0.0012923056595175373
15 1 0.0009749127353915519
16 1 0.00026616299228304736
17 1 0.00023200610514617447
18 1 0.00013336546951950092
19 1 0.00015559299005405593
20 1 0.0007634715651593426
21 1 0.0001704601264447332
22 1 0.0001044204264418405
23 1 0.00010698109860052112
24 1 6.741151134304861e-05
25 1 5.459344438544248e-05
26 1 3.9623643109564134e-05
27 1 3.309047154395999e-05
28 1 2.9297631397310657e-05
29 1 5.206897547180892e-05
30 1 0.00011108784800127356
31 1 0.0001072216585410376
32 1 0.00016532650689510828
33 1 0.00011338140455318527
34 1 0.0001091637550117432
35 1 0.0002237611563442827
36 1 0.0002970671695345903
37 1 0.0003601501526969588
38 1 0.00011571151757113381
39 1 8.397577743631386e-05
40 1 4.0827721507871224e-05
41 1 7.124964626491952e-05
42 1 3.4621647602679374e-05
43 1 3.8603321387257454e-05
44 1 3.052681914090796e-05
45 1 3.898267331412711e-05
46 1 4.2148554617724194e-05
47 1 6.935170415304884e-05
48 1 0.00013488569904014893
49 1 0.00031571721377206496
0 2 8.350439297301613e-05
1 2 7.171628949888938e-05
2 2 5.327670043954135e-05
3 2 3.0194806150377497e-05
4 2 2.6807484524430834e-05
5 2 4.919812556046625e-05
6 2 0.00012167865600024413
7 2 0.00016939741476847584
8 2 0.00013132711911314351
9 2 0.00021589556656018388
10 2 0.00020567635284229291
11 2 8.499876053538656e-05
12 2 5.2584901176500167e-05
13 2 0.00017733086205711285
14 2 0.0005999031811076385
15 2 0.0014065905233327364
16 2 0.0014492635779448765
17 2 0.0021184826716411577
18 2 0.00021756839584833145
19 2 0.00044473348778942794
20 2 0.0009622024306959121
21 2 0.00040184485429079685
22 2 0.00012019688526242494
23 2 0.00011051456505161886
24 2 8.753754320099484e-05
25 2 7.027592227584551e-05
26 2 3.8734199456359556e-05
27 2 3.658354570290303e-05
28 2 4.182962587973325e-05
29 2 6.582071879697502e-05
30 2 0.00010218348665972625
31 2 0.00027138133744415114
32 2 0.00015077937733752904
33 2 0.0001461259839337711
34 2 0.000130034452718582
35 2 0.0002758677368350532
36 2 0.00042521744317343727
37 2 0.0002987031431309898
38 2 0.00010038061668623136
39 2 6.87431711010924e-05
40 2 6.0432332746352e-05
41 2 5.4113350918719635e-05
42 2 6.491241757195721e-05
43 2 4.104870158732625e-05
44 2 4.260290760585434e-05
45 2 5.295621749377916e-05
46 2 3.270672010587526e-05
47 2 7.231263423889271e-05
48 2 0.00017048717431749448
49 2 0.00032107015848884793
0 3 0.0002513872979474996
1 3 0.00013411923974190372
2 3 8.954190171480543e-05
3 3 6.824014778987158e-05
4 3 4.782882371965011e-05
5 3 4.788968115262837e-05
6 3 6.477285210287214e-05
7 3 7.18199163477795e-05
8 3 0.00018891709476372658
9 3 0.00014148758439177839
10 3 0.00022580838127666774
11 3 0.00011230979429131544
12 3 5.7514024499951715e-05
13 3 0.00016413640395071956
14 3 0.0005185464450463258
15 3 0.010737791909291238
16 3 0.0037266413172948065
17 3 0.0007639383728521648
18 3 0.0006399022202468749
19 3 0.000703203596592438
20 3 0.0005275448915408658
21 3 0.00022475435670850117
22 3 0.00013173604490984684
23 3 0.00010419753014921369
24 3 8.077904223258357e-05
25 3 6.718144021418193e-05
26 3 4.903902117347056e-05
27 3 5.038270402896335e-05
28 3 5.355141015178998e-05
29 3 6.80462889340318e-05
30 3 9.887057121700243e-05
31 3 0.00017307663824760473
32 3 0.00034665651064888216
33 3 0.00037392327914545183
34 3 0.00015523563250198586
35 3 0.00035651102319730985
36 3 0.0006267158600378064
37 3 0.00029431624692992977
38 3 0.00011808436992080521
39 3 8.39580466377588e-05
40 3 3.872564432795111e-05
41 3 6.29024870629721e-05
42 3 9.199919428145285e-05
43 3 3.7353925968895825e-05
44 3 4.7479842120397365e-05
45 3 4.3362794058218595e-05
46 3 5.672247166273304e-05
47 3 0.00012421998735121832
48 3 0.00010555468677303102
49 3 0.000392292447243341
0 4 0.0012304124975739286
1 4 0.0007393209077396693
2 4 0.0004740586645129327
3 4 0.00031654826037523
4 4 0.0002467322204291523
5 4 0.0001785800202999373
6 4 0.00010459017978824678
7 4 0.00010424689793740343
8 4 9.28171105621962e-05
9 4 0.00020078190625773983
10 4 0.00018824238415692332
11 4 0.0001462926726099293
12 4 0.00011234320583437646
13 4 0.0003232276744742069
14 4 0.0009417651023767181
15 4 0.0024466972493957196
16 4 0.0009538825672859482
17 4 0.0006830408330103223
18 4 0.0003628121634670666
19 4 0.0002989486113408479
20 4 0.00016662358944525112
21 4 0.00014997791454895353
22 4 0.00011023551471093151
23 4 0.0001003834200337371
24 4 6.709428579453733e-05
25 4 7.476073001886187e-05
26 4 6.493391369371528e-05
27 4 8.109047177277006e-05
28 4 7.943047300956793e-05
29 4 7.775588609413641e-05
30 4 9.30963174029017e-05
31 4 0.0001483909833972686
32 4 0.00024961139899174536
33 4 0.00020022863257780895
34 4 0.0003104690018705441
35 4 0.0009062272533458625
36 4 0.0010955962208778146
37 4 0.0002873661674804593
38 4 0.0002061998883778102
39 4 9.388735643311523e-05
40 4 5.8231020429278425e-05
41 4 8.033929259694959e-05
42 4 7.499855369788704e-05
43 4 6.357736214361066e-05
44 4 5.185851219357035e-05
45 4 3.77242439322541e-05
46 4 9.39546912399309e-05
47 4 0.00015559410757977834
48 4 0.00010690251462146007
49 4 0.0007932331261177587
0 5 0.0007875546048882569
1 5 0.00041191389463005447
2 5 0.00048064040601788734
3 5 0.00029983536672214146
4 5 0.0006094641754658909
5 5 0.0007234880470886079
6 5 0.0003745237530525875
7 5 0.0001991854508835307
8 5 0.00016275785687029534
9 5 0.0003835140523496051
10 5 0.00026774762908114415
11 5 0.00027429947622086427
12 5 0.0004808443243690317
13 5 0.0007744298134457131
14 5 0.0033212192512409194
15 5 0.0003953204935823532
16 5 0.00046616319756592257
17 5 0.00042619923790450425
18 5 0.00028459329704395034
19 5 0.00018341580400467924
20 5 0.0001466558439828653
21 5 9.57055806216067e-05
22 5 8.229452822307283e-05
23 5 7.126108212257429e-05
24 5 7.332489337810393e-05
25 5 9.956161307374108e-05
26 5 8.766988553639294e-05
27 5 8.957258979935649e-05
28 5 8.947244003232351e-05
29 5 7.447199745583323e-05
30 5 9.170395432791263e-05
31 5 0.0001504339716580692
32 5 0.00016322638457270247
33 5 0.00018699082716886403
34 5 0.0005858645356163374
35 5 0.0013936463536066343
36 5 0.0013173687735448002
37 5 0.0013471151117768446
38 5 0.0001583159319616058
39 5 4.5807347985812024e-05
40 5 4.216695010923664e-05
41 5 6.398763889469283e-05
42 5 7.007323716660579e-05
43 5 7.641257602442252e-05
44 5 6.846064490315592e-05
45 5 7.556246938723751e-05
46 5 6.908917654058696e-05
47 5 9.172120934929011e-05
48 5 0.0002193929739108171
49 5 0.0011062794866931723
0 6 0.0020351121666607424
1 6 0.0003757222747649252
2 6 9.29115109424806e-05
3 6 9.843613291522161e-05
4 6 0.0001769990725303064
5 6 0.00020128447120861288
6 6 0.0002639227134589464
7 6 0.0002570363664562148
8 6 0.00037400926149511513
9 6 0.00016456691710595885
10 6 0.00018120641594611655
11 6 0.0010503549826302591
12 6 0.0002828612096333622
13 6 0.0017164584681246056
14 6 0.00024912317546816834
15 6 0.00013928302596328632
16 6 0.00019738196612484042
17 6 0.00021774864776725393
18 6 0.00017138799322448815
19 6 0.00010738910660579864
20 6 8.735050421766465e-05
21 6 7.649560738797266e-05
22 6 6.081796337369285e-05
23 6 6.386415926230747e-05
24 6 8.600785168550675e-05
25 6 0.00010050070979172281
26 6 0.00010958106154749767
27 6 0.00011091920731747214
28 6 7.706310210307612e-05
29 6 6.59712661769521e-05
30 6 6.328055901437314e-05
31 6 6.794043466298085e-05
32 6 0.00011565646291240694
33 6 0.00013099364800241435
34 6 0.00015586579561897046
35 6 0.0017645213840264628
36 6 0.02821503364536589
37 6 0.002513098736685673
38 6 0.00022772052839652943
39 6 5.538518245800978e-05
40 6 5.962940930886015e-05
41 6 5.546769041208476e-05
42 6 6.889080059957253e-05
43 6 0.00010539222051685271
44 6 8.007540621900003e-05
45 6 0.00010862687552379384
46 6 0.0001865925760797921
47 6 0.00023593118110482966
48 6 0.0003123107932617487
49 6 0.0014774011645225676
0 7 0.0006021434776453217
1 7 0.00026210476547876467
2 7 0.00018177595724940175
3 7 9.029167750957876e-05
4 7 9.764963558324749e-05
5 7 0.00012268549919475303
6 7 0.00034252839276061937
7 7 0.0002417759010877797
8 7 0.000515610215537365
9 7 0.0003063505450673351
10 7 0.00014193784028594366
11 7 0.00010876719601171506
12 7 0.0002818466199372244
13 7 0.0006362668741912445
14 7 0.0001863947010795575
15 7 0.00014272243893600616
16 7 0.00015436077005444434
17 7 0.00013391328815076835
18 7 0.0001142921377512666
19 7 8.742341111015389e-05
20 7 7.069121517276776e-05
21 7 6.258723154578882e-05
22 7 6.408974617747616e-05
23 7 7.421888898041216e-05
24 7 7.679946565046452e-05
25 7 0.00010041279936449842
26 7 7.953633711133184e-05
27 7 8.331494598625825e-05
28 7 7.146119055019663e-05
29 7 5.97267992284581e-05
30 7 5.7481573389342314e-05
31 7 7.890601843443178e-05
32 7 8.894499278626103e-05
33 7 0.00013783490083475882
34 7 0.00011296755628729027
35 7 0.003033970341803724
36 7 0.04390464723529297
37 7 0.000905969384882962
38 7 8.785756418423654e-05
39 7 6.037598284558618e-05
40 7 3.576203359902666e-05
41 7 5.217002589630977e-05
42 7 4.3932576745154136e-05
43 7 8.584578611106943e-05
44 7 0.0001513416859925763
45 7 7.539140110382078e-05
46 7 0.00018768168511293986
47 7 0.00023418594442343343
48 7 0.0003542440167777296
49 7 0.00040084427985792115
0 8 0.0001434734961467858
1 8 9.04612904078309e-05
2 8 8.558459447175965e-05
3 8 4.084508666011241e-05
4 8 6.068140294368663e-05
5 8 8.563697520041961e-05
6 8 0.00011456262765528677
7 8 0.000291280825442147
8 8 0.0003361595774089576
9 8 0.000158049720355525
10 8 0.00012450147324891698
11 8 0.0001267291972427947
12 8 0.00013320646365891795
13 8 0.00012350973004906368
14 8 0.0003118146413036145
15 8 0.0002820613589579124
16 8 0.00010428543324690715
17 8 9.059701818937161e-05
18 8 7.248196628305184e-05
19 8 6.86467589099817e-05
20 8 5.841790132197306e-05
21 8 6.099602062072399e-05
22 8 4.790632772175318e-05
23 8 5.9685390606517124e-05
24 8 6.876099571187527e-05
25 8 8.629308354681714e-05
26 8 7.243665548259229e-05
27 8 7.836222679671671e-05
28 8 5.6926914938479915e-05
29 8 4.870049435721812e-05
30 8 5.230963782236062e-05
31 8 6.783622544760749e-05
32 8 5.429713424322145e-05
33 8 6.16709434341468e-05
34 8 6.313269718827793e-05
35 8 0.0007554004466028474
36 8 0.001164968701768093
37 8 0.00029735983416419944
38 8 9.776789217255627e-05
39 8 3.217817576701722e-05
40 8 2.8123823927335353e-05
41 8 2.587324548820817e-05
42 8 1.6880723397675496e-05
43 8 1.7075498296378662e-05
44 8 3.577697477219146e-05
45 8 2.028226012261352e-05
46 8 2.6377987546741605e-05
47 8 2.765963656001421e-05
48 8 1.3066656834044098e-05
49 8 3.329487035178865e-05
0 9 0.00016520532639425567
1 9 0.00014077629367520116
2 9 5.53732491603279e-05
3 9 9.70018732175906e-05
4 9 6.727832458063574e-05
5 9 0.00013863889284006
6 9 0.00023799457521646154
7 9 0.00017308673449372658
8 9 0.0001820024653020947
9 9 0.00013858458669687728
10 9 0.00013005055639489082
11 9 0.00013584383753702486
12 9 0.00010579179716320656
13 9 9.522959774686397e-05
14 9 0.00011706256162143423
15 9 0.0002266435914936548
16 9 0.0001236506352445916
17 9 6.0664426723373624e-05
18 9 5.744596343996602e-05
19 9 4.459176834132156e-05
20 9 4.291295170657882e-05
21 9 4.342662738326407e-05
22 9 3.7039985217803806e-05
23 9 4.407352226385009e-05
24 9 7.2044518492603e-05
25 9 5.811026981976522e-05
26 9 5.442499181760717e-05
27 9 5.1735966005576907e-05
28 9 5.189371910957341e-05
29 9 4.999989401594058e-05
30 9 4.874605752142327e-05
31 9 5.375072397797109e-05
32 9 3.5490327959350345e-05
33 9 4.791900495416315e-05
34 9 5.359072126183349e-05
35 9 8.184057318453434e-05
36 9 3.804051974971845e-05
37 9 7.828517403875811e-05
38 9 6.005829387623373e-05
39 9 3.0211064515575383e-05
40 9 2.6630104087206476e-05
41 9 9.363889082385679e-06
42 9 2.7223666001923044e-06
43 9 6.250853621799151e-06
44 9 5.533515496293886e-06
45 9 5.824947400007085e-06
46 9 4.372908622470801e-06
47 9 5.3172496196023355e-06
48 9 6.295347053580479e-06
49 9 6.317826133601378e-06
0 10 0.00017189885315873778
1 10 0.000188476652432152
2 10 0.00012250978227326177
3 10 9.488982272676134e-05
4 10 0.0005163998213312773
5 10 0.0003894676875884792
6 10 0.00021248717621235517
7 10 0.00013022200886913312
8 10 0.00010512292404558823
9 10 0.00010643103544068957
10 10 0.00010403718624734142
11 10 8.864545070916879e-05
12 10 8.759402208840618e-05
13 10 0.00010149484315909913
14 10 8.697776886191305e-05
15 10 0.0001363625360663411
16 10 7.613898528769214e-05
17 10 5.910513015667613e-05
18 10 4.187456090762734e-05
19 10 5.22012259085458e-05
20 10 5.438404019668694e-05
21 10 3.46517529761087e-05
22 10 3.7725334504356054e-05
23 10 4.61359635388208e-05
24 10 2.9260902684199603e-05
25 10 3.93014100166828e-05
26 10 4.034902832398506e-05
27 10 4.9242992201450524e-05
28 10 4.5173472983023396e-05
29 10 4.292296177304921e-05
30 10 3.354128395256916e-05
31 10 3.0171521460543436e-05
32 10 3.788950397182247e-05
33 10 5.015563555593709e-05
34 10 4.028418603085953e-05
35 10 7.912583894346952e-05
36 10 0.00010043072797490511
37 10 2.218244839535513e-05
38 10 4.342874726059678e-05
39 10 4.5763822519454045e-05
40 10 4.714357795654941e-06
41 10 7.291291113324579e-06
42 10 1.7418145250644379e-06
43 10 2.622764993555051e-06
44 10 2.9273659130035665e-06
45 10 1.2883477455641609e-06
46 10 1.4945412389680358e-06
47 10 1.3043685190693432e-06
48 10 2.271509802899929e-06
49 10 1.869760766517633e-06
0 11 0.00011367472364770187
1 11 0.00033829424541341767
2 11 0.00027043010205385235
3 11 0.00036010726849279817
4 11 0.0006039417294477431
5 11 0.0003974602546087758
6 11 0.00021889159341438068
7 11 0.0001493168098876182
8 11 0.0001293968302748118
9 11 0.00010360870038182304
10 11 6.516335030747732e-05
11 11 6.5406110719209e-05
12 11 8.096264562050747e-05
13 11 7.724261445305181e-05
14 11 0.000111905777989012
15 11 5.956824067707121e-05
16 11 6.801543534147562e-05
17 11 6.210102137128398e-05
18 11 4.607542151901491e-05
19 11 4.5531521104502866e-05
20 11 4.325971571891375e-05
21 11 3.160901994726615e-05
22 11 3.0461805798937228e-05
23 11 4.021432353099767e-05
24 11 3.349171497005722e-05
25 11 2.8228397764376156e-05
26 11 4.032996833842164e-05
27 11 3.439121777819487e-05
28 11 3.329111604839104e-05
29 11 4.90271068494189e-05
30 11 4.5197155573923584e-05
31 11 2.0048540778202385e-05
32 11 3.0092971282622686e-05
33 11 3.7534032679307695e-05
34 11 3.009933218613916e-05
35 11 3.6329017448316227e-05
36 11 1.1411076649030921e-05
37 11 1.7158747830085313e-05
38 11 9.723537923083452e-06
39 11 5.993430617674106e-06
40 11 1.0147294633274073e-06
41 11 3.4727575038095976e-06
42 11 1.4492001963044473e-06
43 11 6.408726869278911e-07
44 11 8.314906461402637e-07
45 11 7.855479110267332e-07
46 11 1.6687942728078522e-06
47 11 3.230780099826546e-07
48 11 1.8347895157223331e-06
49 11 1.9726686911344146e-06
0 12 2.1681092935097102e-05
1 12 0.00022057351843401182
2 12 0.0005587949697502
3 12 0.0003384269204365644
4 12 0.0001474793778941859
5 12 0.00011138323544020152
6 12 0.0001709382790069986
7 12 0.0002763185110571976
8 12 0.0003390529398832824
9 12 0.00010350242405942405
10 12 9.902065506976218e-05
11 12 6.097836766908269e-05
12 12 8.635906775816853e-05
13 12 9.036445428384141e-05
14 12 9.657184255670075e-05
15 12 6.0235001670280886e-05
16 12 5.66648637250661e-05
17 12 5.415745741444877e-05
18 12 3.657962837574954e-05
19 12 3.7575567071251405e-05
20 12 3.4276565846865025e-05
21 12 2.8400186497458928e-05
22 12 3.340737341910274e-05
23 12 2.863816309112457e-05
24 12 2.5538794573489028e-05
25 12 3.1076803235851535e-05
26 12 4.277970598144922e-05
27 12 3.092951044054795e-05
28 12 3.418122684601979e-05
29 12 2.8146486078904874e-05
30 12 3.0045742935238968e-05
31 12 2.1875719604717892e-05
32 12 3.5196721500729583e-05
33 12 4.010015432560123e-05
34 12 3.6359091976213106e-05
35 12 1.786439461957687e-05
36 12 1.5735439209876125e-05
37 12 1.1815498699701717e-05
38 12 3.764724104710178e-06
39 12 2.106736295345452e-06
40 12 2.5222716149944524e-06
41 12 3.0772148403352374e-06
42 12 1.9088618325240107e-06
43 12 7.655403118169272e-07
44 12 8.623148760848198e-07
45 12 9.278013900163582e-07
46 12 1.7767167204626421e-06
47 12 5.961763742042917e-07
48 12 1.8764703847893855e-06
49 12 1.579707787215294e-06
0 13 6.056565547353777e-07
1 13 8.085271016450605e-05
2 13 7.870090812096099e-05
3 13 8.31633527274997e-05
4 13 0.00014670060284291476
5 13 0.00016716443419905911
6 13 0.0003397028423457796
7 13 0.0020003688264177565
8 13 0.0016032859578773853
9 13 0.0035493319479248213
10 13 0.0006017877905845453
11 13 6.607765453634008e-05
12 13 8.651216783506596e-05
13 13 8.34995734199913e-05
14 13 6.53058277833756e-05
15 13 6.279506875003562e-05
16 13 5.898044092781152e-05
17 13 4.607482636673883e-05
18 13 3.776370754962473e-05
19 13 3.552078255775875e-05
20 13 2.771368952780379e-05
21 13 2.6527853591806435e-05
22 13 3.280257647372159e-05
23 13 2.7961485430964884e-05
24 13 2.893006266972312e-05
25 13 3.567672536028146e-05
26 13 5.265952497930612e-05
27 13 2.793244554008417e-05
28 13 2.7762441457438096e-05
29 13 4.3587663964975267e-05
30 13 4.112430580425353e-05
31 13 4.819488760717723e-05
32 13 1.7475902548545654e-05
33 13 2.7124774349645436e-05
34 13 1.9143081830691565e-05
35 13 1.2018002889598436e-05
36 13 5.040173390470025e-06
37 13 6.347661979468919e-06
38 13 3.880414639602121e-06
39 13 3.765216461958047e-06
40 13 1.4584883290163907e-06
41 13 2.471837177316065e-06
42 13 1.0612330722339132e-06
43 13 6.648027530711977e-07
44 13 7.15364370469702e-07
45 13 3.772498525898747e-07
46 13 1.4087570552267142e-06
47 13 1.0196056172410644e-06
48 13 6.55715450570798e-07
49 13 2.05656960264254e-06
0 14 1.1785273557651396e-08
1 14 1.0206275690157152e-05
2 14 2.176240909404252e-05
3 14 9.353381816211194e-05
4 14 8.204242928954795e-05
5 14 0.0002186398493061498
6 14 0.00020065930441347506
7 14 0.0003349631214442909
8 14 0.0004329241142480272
9 14 0.00010663937199120648
10 14 6.364666658179758e-05
11 14 7.199887649658402e-05
12 14 9.996916167833174e-05
13 14 8.48861030312715e-05
14 14 5.926616564151919e-05
15 14 6.062360532691536e-05
16 14 6.04910404540327e-05
17 14 4.4296646226288e-05
18 14 4.3401020973440026e-05
19 14 3.501853332641804e-05
20 14 2.5608578572101124e-05
21 14 3.637590908074451e-05
22 14 1.7457507438137986e-05
23 14 2.072888071768703e-05
24 14 1.9765856039894733e-05
25 14 1.648759862982943e-05
26 14 3.550169615493111e-05
27 14 2.839612818308462e-05
28 14 4.190218846041676e-05
29 14 0.00012066005110064978
30 14 6.010667572032609e-05
31 14 5.172524183175136e-05
32 14 6.210675177227096e-05
33 14 5.156165393346496e-05
34 14 3.3598552213392556e-06
35 14 9.157631368893697e-06
36 14 2.5196589768322e-06
37 14 5.494608030107721e-06
38 14 2.076973641301907e-06
39 14 1.7945516302906014e-06
40 14 1.103533117280396e-06
41 14 6.894426878664642e-07
42 14 1.528941012489164e-06
43 14 7.56382718799033e-07
44 14 4.4835097155701267e-07
45 14 3.3224131189822286e-07
46 14 5.547006585140491e-07
47 14 6.798960990571752e-08
48 14 1.1023521076525106e-06
49 14 1.140328188979011e-06
0 15 9.306490241424826e-08
1 15 1.221347066899157e-05
2 15 2.900071859138012e-05
3 15 1.990545942076928e-05
4 15 2.1919948117673674e-05
5 15 2.8662127359725665e-05
6 15 2.528852874295248e-05
7 15 2.905409499297746e-05
8 15 6.80181717262161e-05
9 15 5.9544205698808685e-05
10 15 7.177682953831171e-05
11 15 6.986343036206768e-05
12 15 0.00010970144409941168
13 15 8.601752734679664e-05
14 15 6.202505317048173e-05
15 15 6.357679812276046e-05
16 15 5.1684053436741314e-05
17 15 3.5174639767071025e-05
18 15 3.59985031811336e-05
19 15 3.544691334563448e-05
20 15 3.0834694424287174e-05
21 15 2.2223326763405773e-05
22 15 2.9303651914955372e-05
23 15 2.919889364878587e-05
24 15 8.589974192512084e-05
25 15 2.7976998801777076e-05
26 15 2.4116107140389602e-05
27 15 3.532546660555778e-05
28 15 5.183681354556313e-05
29 15 4.48296554454549e-05
30 15 2.853290632290252e-05
31 15 4.687973218203508e-05
32 15 2.051633373212341e-05
33 15 1.697437278724194e-05
34 15 2.7649996240923877e-06
35 15 5.9962267369446915e-06
36 15 4.8064593969466535e-06
37 15 8.883987701789586e-06
38 15 5.257299155055053e-06
39 15 7.063870220480294e-07
40 15 1.1215308033868175e-06
41 15 5.778723488066557e-07
42 15 4.296931572451443e-07
43 15 5.391249858364199e-07
44 15 3.33264434298746e-07
45 15 2.3162502004108126e-07
46 15 9.050002784874142e-07
47 15 1.3241020901722452e-07
48 15 6.767244368711454e-07
49 15 1.0096240855413244e-06
0 16 1.81192521740628e-07
1 16 1.2177833493051716e-05
2 16 2.6923708599685784e-05
3 16 2.2907319378248436e-05
4 16 2.3709405364733448e-05
5 16 2.5916995255536334e-05
6 16 3.0573547694667864e-05
7 16 4.5098063205882186e-05
8 16 4.216906392949973e-05
9 16 6.835382561831712e-05
10 16 6.636968717856905e-05
11 16 0.00010456718127131274
12 16 0.0001456105196581736
13 16 9.555062577239062e-05
14 16 7.766027795297551e-05
15 16 6.760920046945291e-05
16 16 5.224873381274015e-05
17 16 5.3974063423193647e-05
18 16 4.090065853728571e-05
19 16 2.5125917362105036e-05
20 16 2.5509582163196708e-05
21 16 2.838231006684403e-05
22 16 2.5244893637603106e-05
23 16 1.8919898214745156e-05
24 16 5.9289015030023525e-05
25 16 2.32817828703396e-05
26 16 5.7843801061036414e-05
27 16 3.9445759640779044e-05
28 16 3.17184608249889e-05
29 16 2.8988148273660955e-05
30 16 5.067575926143945e-05
31 16 2.420736709909153e-05
32 16 7.941084163646083e-06
33 16 1.0315112807926776e-05
34 16 2.712637640190285e-06
35 16 6.073158024737745e-06
36 16 4.90461568807421e-06
37 16 1.0679783409315657e-06
38 16 5.606226653928278e-07
39 16 1.0969154558979744e-06
40 16 1.06505587711418e-06
41 16 1.0088715379686872e-06
42 16 5.429076814750632e-07
43 16 1.7054422200631898e-07
44 16 6.841698313547448e-08
45 16 4.6718716851971976e-07
46 16 1.9538866867473378e-07
47 16 4.651493000989971e-07
48 16 9.867401997125792e-08
49 16 2.1203070152423285e-06
0 17 4.0231471117951963e-07
1 17 5.413246317713841e-06
2 17 2.974470310845589e-05
3 17 2.2670439306206787e-05
4 17 2.4835145944494268e-05
5 17 2.7748065615752428e-05
6 17 3.441957680064463e-05
7 17 0.00010286281516542577
8 17 4.391478076497617e-05
9 17 3.942270550161014e-05
10 17 5.3180436379864836e-05
11 17 9.534691606876105e-05
12 17 8.692800764504011e-05
13 17 0.00024126014357793302
14 17 7.305267742817033e-05
15 17 6.402545815984979e-05
16 17 5.057801919421348e-05
17 17 4.55481665306647e-05
18 17 3.6174989646751155e-05
19 17 3.028412181494551e-05
20 17 2.685129600983669e-05
21 17 1.4761385232842718e-05
22 17 2.2005082951985728e-05
23 17 4.0885488240918295e-05
24 17 5.6494722286706294e-05
25 17 6.843573657191183e-05
26 17 2.7562917279583448e-05
27 17 2.0689956120579056e-05
28 17 1.8900128136470678e-05
29 17 1.8478850216204425e-05
30 17 1.4406963864876194e-05
31 17 2.614627300122657e-05
32 17 7.193538932465894e-06
33 17 6.9222616218362335e-06
34 17 2.2991753235673917e-06
35 17 2.3562571974557616e-06
36 17 1.3124220812167725e-06
37 17 1.4142011832017833e-06
38 17 4.567452133606343e-07
39 17 7.269016799645958e-07
40 17 3.993371593029633e-07
41 17 1.103515436692012e-06
42 17 3.140460907995218e-07
43 17 3.546936185626269e-07
44 17 1.6405761534443897e-07
45 17 9.039849368463245e-07
46 17 8.90203168250321e-07
47 17 4.316128931544245e-07
48 17 1.0716090229705644e-08
49 17 8.057645567221348e-07
0 18 1.0186407734763809e-07
1 18 5.692297808020825e-06
2 18 1.4475598786164757e-05
3 18 2.183452677460518e-05
4 18 2.5367846629878342e-05
5 18 6.37076296726366e-05
6 18 4.628889398951028e-05
7 18 4.789396949878103e-05
8 18 0.00012804067799371076
9 18 4.530632449389714e-05
10 18 6.661490284955567e-05
11 18 7.03601452357687e-05
12 18 0.00010986717139364896
13 18 0.00023408328997364883
14 18 0.0002582067451135571
15 18 7.342136238247891e-05
16 18 4.46109142377647e-05
17 18 3.2298849420529595e-05
18 18 2.602828931822831e-05
19 18 2.2005504881980153e-05
20 18 1.556119781084967e-05
21 18 1.5877663208333114e-05
22 18 1.4985790444053234e-05
23 18 2.022490578292264e-05
24 18 6.0731480462486364e-05
25 18 3.834332215434933e-05
26 18 1.1291968554258205e-05
27 18 1.963677752535586e-05
28 18 1.3257583230806441e-05
29 18 1.9715391615498663e-05
30 18 3.1368867568100654e-05
31 18 1.2539805504011304e-05
32 18 4.994547100875075e-06
33 18 3.2708810577645918e-06
34 18 7.194299462567136e-07
35 18 1.5959738213431505e-06
36 18 7.282993081246321e-07
37 18 6.174974488978406e-07
38 18 1.5907453980747265e-06
39 18 2.9777965263945065e-07
40 18 3.6643819978261315e-07
41 18 3.6748693326782043e-09
42 18 4.337066432506016e-07
43 18 7.605755884464781e-07
44 18 4.6113903834161343e-07
45 18 1.9934636968061478e-07
46 18 2.4741247561442385e-06
47 18 6.997897597043644e-07
48 18 6.122220596046575e-07
49 18 8.433208444632815e-07
0 19 1.2150731363648567e-06
1 19 8.614079593795468e-06
2 19 2.300566398178565e-05
3 19 3.406698389754069e-05
4 19 0.0001684930305504306
5 19 0.00033464626122454316
6 19 0.0001896353309242549
7 19 0.00016420457954912168
8 19 7.728492898119828e-05
9 19 0.00011571955487483782
10 19 0.00011448871831336372
11 19 8.610331466476003e-05
12 19 0.00024647829300820657
13 19 0.0002693975422382963
14 19 8.981733860144107e-05
15 19 5.86555582986487e-05
16 19 4.505788009922592e-05
17 19 3.8150817883294306e-05
18 19 3.161828690399223e-05
19 19 2.2668601765879996e-05
20 19 2.9973312599691e-05
21 19 1.7413639112712488e-05
22 19 1.074131703651051e-05
23 19 1.3226737400154842e-05
24 19 2.504398467972595e-05
25 19 1.357357345887589e-05
26 19 1.1205722815829382e-05
27 19 1.1564061964900523e-05
28 19 1.7525947952635584e-05
29 19 1.3029748501007799e-05
30 19 8.459225769593872e-06
31 19 2.1668407856610145e-06
32 19 4.421612326528715e-06
33 19 5.065428345902933e-06
34 19 1.5810608736813533e-06
35 19 1.8676163573366158e-06
36 19 5.645758549148594e-07
37 19 8.103283591295241e-07
38 19 2.39026242529068e-06
39 19 6.070095385479397e-07
40 19 1.2469838027536552e-06
41 19 6.563228113163063e-07
42 19 1.6278673423608193e-06
43 19 5.697728579113087e-07
44 19 1.3476710020394266e-07
45 19 9.771190811912514e-07
46 19 3.0049620886495985e-07
47 19 1.3455923977371145e-06
48 19 1.3110734425068034e-07
49 19 4.1809866728700113e-07
0 20 2.795095604306982e-06
1 20 1.2835156515044186e-05
2 20 4.7226167137931674e-05
3 20 6.252095804351906e-05
4 20 5.983707321573629e-05
5 20 4.6138769117218214e-05
6 20 9.53300093033475e-05
7 20 0.0001327146634015889
8 20 0.0002319719007432401
9 20 9.228421394588954e-05
10 20 7.570363425060607e-05
11 20 8.890647297177525e-05
12 20 0.0001382332888268466
13 20 0.00018027217695655443
14 20 0.000456005236409441
15 20 0.0001729103466058644
16 20 8.126953036540675e-05
17 20 6.599967534481415e-05
18 20 8.301055673801183e-05
19 20 2.3984683629025875e-05
20 20 2.1813281702784542e-05
21 20 1.1011300949629109e-05
22 20 6.951630506700688e-06
23 20 1.3905616553417358e-05
24 20 1.8289040601368727e-05
25 20 7.969430371801018e-06
26 20 6.060526155575905e-06
27 20 7.141219059571496e-06
28 20 2.3440359802436234e-05
29 20 2.400785109183475e-05
30 20 9.453129782714917e-06
31 20 1.2145610471527214e-05
32 20 1.0783855149802387e-05
33 20 5.621121836596307e-07
34 20 8.530335795071896e-07
35 20 1.30251179310491e-07
36 20 3.855494665147903e-07
37 20 3.7785627991270354e-07
38 20 1.039745544315313e-08
39 20 1.3188653466663923e-07
40 20 3.3462126355286173e-07
41 20 5.447603002183173e-07
42 20 5.659780618857638e-07
43 20 9.390738725428618e-08
44 20 2.290714091127226e-06
45 20 0.0
46 20 2.401848233673099e-07
47 20 3.840100033454684e-07
48 20 3.009311331448215e-07
49 20 7.792001873891432e-07
0 21 6.158769510144269e-08
1 21 1.6737834666552114e-05
2 21 5.48569602745846e-05
3 21 0.0002832460812097902
4 21 0.0001575575759699418
5 21 0.00014521907791152134
6 21 0.00010990944916812925
7 21 6.80132931481565e-05
8 21 7.910282258556388e-05
9 21 5.74810047442817e-05
10 21 6.143519293931448e-05
11 21 0.00013864164813542372
12 21 0.00017764950566424075
13 21 0.00017628309669108106
14 21 0.00010785473536821238
15 21 0.00011788984051481944
16 21 7.439590494422948e-05
17 21 0.00017538930233876613
18 21 7.638610515064143e-05
19 21 4.9905262545253405e-05
20 21 2.192778195618268e-05
21 21 5.734195828780039e-06
22 21 8.443757670162853e-06
23 21 1.4089895299733986e-05
24 21 1.5429011252055146e-05
25 21 5.696629495449102e-06
26 21 7.618035283060322e-06
27 21 6.559129473372906e-06
28 21 1.5082117136438267e-05
29 21 6.754795321637634e-06
30 21 1.7284543192825956e-06
31 21 6.530993169543587e-06
32 21 1.9482499669083744e-07
33 21 9.253798332623799e-07
34 21 1.439101747666367e-06
35 21 3.1045428475362084e-07
36 21 7.49829838239735e-07
37 21 4.618419257019098e-07
38 21 1.1447078750964374e-06
39 21 1.0674618581210665e-07
40 21 1.5268599591306566e-06
41 21 8.146125191966288e-07
42 21 1.525381762562176e-07
43 21 1.6884289296227436e-08
44 21 2.665398879471752e-07
45 21 4.924406690217587e-07
46 21 4.803939999459057e-07
47 21 3.7398456703748106e-07
48 21 2.5975668572359635e-07
49 21 4.658734822158145e-07
0 22 1.0032991314392707e-07
1 22 8.804022424551384e-06
2 22 7.792779229934228e-05
3 22 0.001152754640489555
4 22 0.0006327538549557668
5 22 0.0003786103448059937
6 22 0.00037199149164613717
7 22 7.541030000836926e-05
8 22 5.443649820620533e-05
9 22 0.00010178729463852028
10 22 7.607769702492625e-05
11 22 0.00011729493704267253
12 22 0.0001613348174991068
13 22 0.00010863049902901438
14 22 7.210862962089651e-05
15 22 6.968074691878161e-05
16 22 0.00010004154314102425
17 22 8.933109540354321e-05
18 22 3.099797301082551e-05
19 22 4.528182158550715e-05
20 22 2.336568013128789e-05
21 22 4.978608073954768e-06
22 22 6.279937000753417e-06
23 22 9.046534256309266e-06
24 22 8.396956598528558e-06
25 22 3.794476739357464e-06
26 22 2.1672693445088124e-06
27 22 5.352456940174148e-06
28 22 4.973374006355855e-06
29 22 4.592498596221178e-06
30 22 3.3359207717721626e-06
31 22 2.314858072685897e-06
32 22 1.1285287487042776e-06
33 22 8.890707055367343e-07
34 22 1.3884876002851086e-06
35 22 2.76264798997851e-07
36 22 5.831894518565008e-07
37 22 1.2060421565264655e-06
38 22 3.94862821024883e-08
39 22 6.595261704344694e-08
40 22 1.1770447611712806e-06
41 22 3.829108746003639e-07
42 22 7.124242058687765e-07
43 22 0.0
44 22 2.7889081491211583e-08
45 22 1.8685140616524565e-07
46 22 5.846341301677287e-07
47 22 1.170339314192541e-07
48 22 4.706172746609317e-07
49 22 0.0
0 23 1.2851302410808216e-09
1 23 1.5510492785474443e-05
2 23 8.493822843276286e-05
3 23 0.0004496308790213133
4 23 0.0002843137039728339
5 23 0.00011325294336084169
6 23 0.00011371886866542227
7 23 7.324414092271656e-05
8 23 0.00010073402127166218
9 23 7.489455969675019e-05
10 23 0.00010073173310963595
11 23 0.00011623913202192225
12 23 0.00015579085702744714
13 23 0.00012028045453078438
14 23 6.961977754187779e-05
15 23 4.345385659192354e-05
16 23 4.7104498749495135e-05
17 23 4.609485679480458e-05
18 23 3.1442535584954724e-05
19 23 3.2314759940597717e-05
20 23 2.0582199519585238e-05
21 23 7.064157318485252e-06
22 23 1.1605306786735857e-05
23 23 9.560706763752564e-06
24 23 1.1783820069453639e-05
25 23 2.9300923229020363e-06
26 23 2.261071357360473e-06
27 23 3.972154932454652e-06
28 23 7.471249363244222e-07
29 23 4.89669447967583e-06
30 23 1.8870712169414054e-06
31 23 5.064835516530395e-06
32 23 2.159341990811932e-06
33 23 7.035369542191271e-07
34 23 2.2240662574576945e-07
35 23 1.868534683475614e-07
36 23 9.411069226513699e-07
37 23 1.6745904250731364e-07
38 23 4.5694726227894065e-07
39 23 2.6869841038173606e-07
40 23 1.3237952769235714e-06
41 23 5.482397099752601e-07
42 23 2.8660617594591906e-07
43 23 6.515081043440154e-07
44 23 7.01107853562594e-07
45 23 2.0760043535710464e-07
46 23 7.439317209106711e-07
47 23 9.253769898904623e-08
48 23 0.0
49 23 4.833758175335803e-07
0 24 8.773899384838385e-08
1 24 7.616688019165736e-06
2 24 5.724213416183883e-05
3 24 0.00021729765755098204
4 24 0.00015728267262352552
5 24 9.15918811309212e-05
6 24 7.887774467590728e-05
7 24 4.795408006937436e-05
8 24 5.749625416326583e-05
9 24 5.335348482761958e-05
10 24 7.531363249209932e-05
11 24 0.00014596618135048775
12 24 0.00011758940843149868
13 24 9.419002494221292e-05
14 24 6.258150072289773e-05
15 24 7.143840481446728e-05
16 24 8.71808617855561e-05
17 24 8.30855729666687e-05
18 24 1.4662566097376659e-05
19 24 5.6637674076616045e-05
20 24 3.201952213297038e-05
21 24 5.211152603912437e-06
22 24 4.194253967468332e-06
23 24 2.7081532384809243e-06
24 24 3.8294884791301955e-06
25 24 2.858217284806395e-06
26 24 1.9627441451998843e-06
27 24 5.527171461033779e-06
28 24 3.3573982875244464e-06
29 24 1.3955898923547e-06
30 24 3.040019973726153e-06
31 24 4.574945205748163e-06
32 24 2.9521268900295407e-06
33 24 4.4639150677312485e-07
34 24 7.650988394067435e-08
35 24 4.134488118503586e-09
36 24 4.544246903936215e-08
37 24 1.1435411551739358e-07
38 24 2.2376248720129382e-07
39 24 1.575965600282315e-07
40 24 4.304616325660764e-07
41 24 1.232379342955012e-07
42 24 0.0
43 24 8.189405162104766e-07
44 24 6.340315487036671e-08
45 24 1.4841645372902535e-10
46 24 0.0
47 24 5.356719417386828e-07
48 24 2.4140746201291995e-07
49 24 4.425845511502608e-07
0 25 2.0664656739558118e-08
1 25 5.642514314961081e-06
2 25 7.034552196313197e-05
3 25 0.00010326017495254418
4 25 5.472381300774569e-05
5 25 6.585514776377814e-05
6 25 5.2750336920938246e-05
7 25 4.809725138480563e-05
8 25 7.296481617078309e-05
9 25 5.9840328050956025e-05
10 25 5.3127449860405385e-05
11 25 5.521578333853518e-05
12 25 9.510403025101791e-05
13 25 7.627486332117008e-05
14 25 4.937422751420798e-05
15 25 2.8174771794822623e-05
16 25 4.628721455369656e-05
17 25 2.7443132897727685e-05
18 25 1.8505757727235618e-05
19 25 4.008387402080062e-05
20 25 3.79152906418034e-05
21 25 4.5941912565128535e-06
22 25 4.664070904653459e-06
23 25 4.345257809349525e-06
24 25 5.527020360436412e-06
25 25 9.664643686726089e-07
26 25 2.406377566111821e-06
27 25 2.7475908116825383e-06
28 25 6.881981089508242e-06
29 25 9.33761039165954e-07
30 25 4.620411072088528e-06
31 25 1.1378306962522376e-06
32 25 1.0557541074191204e-06
33 25 4.8116412729869376e-08
34 25 5.5152303447309256e-08
35 25 1.3624086656908888e-07
36 25 4.8938393473656973e-08
37 25 2.1246885664972745e-07
38 25 1.5006776104002664e-08
39 25 2.4505069611198096e-07
40 25 6.2783278351938e-07
41 25 7.164801391353142e-07
42 25 0.0
43 25 2.0721715560867298e-07
44 25 2.8302637683151864e-07
45 25 0.0
46 25 1.7574215302468138e-08
47 25 3.7743199001328114e-07
48 25 5.057216587337349e-10
49 25 3.915187771946533e-11
0 26 1.6323219624246073e-09
1 26 5.484359642870527e-06
2 26 7.380740404869253e-05
3 26 4.548028321409573e-05
4 26 5.455435490572561e-05
5 26 5.5689828155098306e-05
6 26 4.657839544645304e-05
7 26 4.175688563986825e-05
8 26 4.986661476442229e-05
9 26 7.975343947238607e-05
10 26 3.931875760005865e-05
11 26 7.243281795690509e-05
12 26 7.04555434421113e-05
13 26 4.554119211899437e-05
14 26 4.5407869251498507e-05
15 26 2.745503924819864e-05
16 26 2.3733478655883038e-05
17 26 3.1823986751185796e-05
18 26 1.3645067018427153e-05
19 26 1.4629656623284776e-05
20 26 5.396494363420572e-06
21 26 2.5525570644644252e-06
22 26 2.7317744548971008e-06
23 26 7.194452919138476e-07
24 26 2.6315414372666256e-06
25 26 7.043323569623322e-06
26 26 1.3468233273175872e-06
27 26 6.551182202902452e-07
28 26 1.1334099038855571e-06
29 26 1.566728296522222e-06
30 26 4.905148697836234e-07
31 26 3.477469790152298e-07
32 26 1.297914336754711e-06
33 26 2.2547867601087762e-07
34 26 2.39655295141189e-07
35 26 1.673129572996373e-07
36 26 3.989230457211522e-07
37 26 1.076976218128898e-07
38 26 5.221078603941039e-09
39 26 3.421891832399014e-07
40 26 5.436077709134053e-08
41 26 5.860792711674435e-07
42 26 8.617861506592037e-08
43 26 3.1503705131156747e-10
44 26 5.7137271158634694e-08
45 26 1.0297208833197899e-07
46 26 0.0
47 26 6.240230235722983e-07
48 26 4.7720685697933005e-09
49 26 3.6760511133120454e-07
0 27 1.9070181921983114e-07
1 27 5.6797921787887855e-06
2 27 2.9115543699103068e-05
3 27 4.856856821725437e-05
4 27 4.01768873939923e-05
5 27 3.7702767069604306e-05
6 27 4.499322702734379e-05
7 27 6.200926575448975e-05
8 27 0.00013758545096677268
9 27 0.00010606252250918307
10 27 0.00036616545493652796
11 27 9.733189783739262e-05
12 27 9.540490734318065e-05
13 27 7.459323786918078e-05
14 27 2.1318035605448807e-05
15 27 3.7653587044220445e-05
16 27 3.083978172176934e-05
17 27 2.532841066703146e-05
18 27 7.836003133938876e-06
19 27 8.350399043594783e-06
20 27 1.3898911077247968e-05
21 27 5.877392703579698e-06
22 27 2.8489103765526364e-06
23 27 1.141360883134407e-06
24 27 2.1312308879702063e-06
25 27 4.372188997783699e-07
26 27 8.819972128394608e-07
27 27 3.9157793661580025e-07
28 27 4.2846760167584766e-06
29 27 1.8158824571831573e-08
30 27 1.6960839201410878e-06
31 27 1.0281266748820264e-06
32 27 5.526571508539902e-07
33 27 3.1819294190549474e-08
34 27 1.5674577680179064e-06
35 27 2.9298255028786426e-07
36 27 1.0759233326567845e-07
37 27 1.211017075937069e-07
38 27 1.354600542861376e-07
39 27 6.446815201048492e-07
40 27 5.59169007531766e-07
41 27 0.0
42 27 5.2083842645724014e-08
43 27 0.0
44 27 1.1303120184541743e-07
45 27 0.0
46 27 0.0
47 27 6.1510123144277196e-09
48 27 0.0
49 27 3.3389115459259403e-07
0 28 1.0249188411783272e-11
1 28 6.309878437214257e-06
2 28 2.689963978944157e-05
3 28 7.83525863923276e-05
4 28 4.405145746637564e-05
5 28 2.4346688017607032e-05
6 28 2.5708775087703782e-05
7 28 2.9326569495114807e-05
8 28 4.330979989646309e-05
9 28 1.3668458616926931e-05
10 28 6.307125282537796e-05
11 28 9.206461197776523e-05
12 28 8.76904504777198e-05
13 28 2.1956841192036405e-05
14 28 3.2092095720060096e-05
15 28 5.0843785217368083e-05
16 28 2.0547127905369047e-05
17 28 1.027936727370201e-05
18 28 3.5568016969206738e-06
19 28 8.160167769257052e-06
20 28 8.55299912241211e-06
21 28 2.7920923795485677e-06
22 28 1.076811737202209e-06
23 28 2.6510263645707474e-06
24 28 1.8481708087449114e-06
25 28 1.1496369423015553e-06
26 28 1.021991901990722e-06
27 28 3.196580073148279e-07
28 28 1.8497247148433845e-06
29 28 3.8664858134840093e-07
30 28 5.632423416508053e-07
31 28 1.853382572248776e-06
32 28 4.859429702191364e-07
33 28 1.1764761170723772e-06
34 28 4.0512593212413044e-07
35 28 8.255592253892612e-07
36 28 1.2024771355046977e-06
37 28 0.0
38 28 1.9899221237537481e-07
39 28 2.691522030602306e-07
40 28 2.63261196863451e-07
41 28 6.209349543989349e-09
42 28 0.0
43 28 1.0693407145081813e-11
44 28 0.0
45 28 2.5341664685431808e-08
46 28 5.625089249473904e-09
47 28 0.0
48 28 1.0355803530558238e-08
49 28 5.412091121212236e-08
0 29 0.0
1 29 3.4173347284799726e-06
2 29 3.0265620897454425e-05
3 29 4.092690771872164e-05
4 29 3.500623885238735e-05
5 29 5.8369822035592404e-05
6 29 5.3601793127267486e-05
7 29 1.5002530966026283e-05
8 29 1.8611476657725895e-05
9 29 2.28612298310892e-05
10 29 3.11074415770528e-05
11 29 7.244967408371358e-05
12 29 0.00014109270575714418
13 29 2.67248564570392e-05
14 29 4.6807111801017237e-05
15 29 3.9700311587205896e-05
16 29 1.5539602976698064e-05
17 29 1.39515105102903e-05
18 29 6.6551884739456075e-06
19 29 2.058566487215577e-05
20 29 4.673834828125368e-06
21 29 8.481053422259455e-06
22 29 3.286707202849056e-06
23 29 2.1698591005422227e-06
24 29 4.752011962835826e-06
25 29 4.920242187261647e-06
26 29 1.5087532955175947e-06
27 29 2.030474577176396e-06
28 29 1.9994196722023674e-07
29 29 3.37780195971551e-06
30 29 1.3825866262177897e-07
31 29 1.3793264045064276e-06
32 29 2.6830199992207624e-06
33 29 4.7112351310791755e-08
34 29 2.9233564132716235e-07
35 29 6.205585295276479e-07
36 29 9.960319791278638e-07
37 29 2.509914961455161e-08
38 29 5.220948101826823e-07
39 29 8.287009963051907e-08
40 29 1.4013923185199052e-07
41 29 1.7218415409009928e-08
42 29 5.324061692328142e-07
43 29 1.6598801566701562e-07
44 29 5.280798046059906e-09
45 29 2.3020786526088554e-07
46 29 0.0
47 29 0.0
48 29 1.2307433490227227e-08
49 29 1.195911386594953e-08
0 30 0.0
1 30 2.4694542130507013e-06
2 30 2.9359329545431194e-05
3 30 5.454941046173368e-05
4 30 2.6595606098970213e-05
5 30 2.1286263291367382e-05
6 30 3.0423824369278658e-05
7 30 2.705720620310904e-05
8 30 3.0447806511055116e-05
9 30 2.2392117386654798e-05
10 30 0.00013116056625595994
11 30 0.00030007996169755023
12 30 0.00035781670154522567
13 30 5.045543854655605e-05
14 30 4.7395065351656984e-05
15 30 3.8875805293371384e-05
16 30 1.2506951979465358e-05
17 30 1.034737330659542e-05
18 30 4.54288451430742e-06
19 30 7.8144937781534e-06
20 30 5.995233482023436e-06
21 30 7.20587099851887e-06
22 30 9.318398564531013e-07
23 30 6.142768349057205e-07
24 30 8.983082247138708e-06
25 30 2.7096852441027996e-06
26 30 1.0372199175919807e-06
27 30 3.310451863144065e-07
28 30 1.8239836052363757e-06
29 30 1.1578993572127025e-06
30 30 2.1656165285971352e-06
31 30 5.610595903651811e-06
32 30 8.704880132537659e-07
33 30 1.3808440391558715e-08
34 30 5.227869149306044e-07
35 30 4.916433788905423e-07
36 30 5.407347388293154e-07
37 30 2.0274083171769316e-07
38 30 1.9885550072419545e-10
39 30 1.7301441728412076e-07
40 30 2.588235376619262e-08
41 30 2.040180614297552e-08
42 30 0.0
43 30 0.0
44 30 0.0
45 30 2.4914666329882636e-11
46 30 4.116495280102065e-07
47 30 0.0
48 30 9.96192119977273e-08
49 30 0.0
0 31 4.255676018237499e-08
1 31 5.121149162523842e-06
2 31 4.355107764463475e-05
3 31 4.410887076875941e-05
4 31 2.0482539492777445e-05
5 31 2.76211886271723e-05
6 31 2.4717832051860432e-05
7 31 1.800175105493927e-05
8 31 2.3153723959445662e-05
9 31 0.00017187236022718404
10 31 0.00033467036782488494
11 31 0.0008503572243885832
12 31 0.00037745972506699485
13 31 0.00018564280875968276
14 31 3.164104105405332e-05
15 31 1.4385512551938904e-05
16 31 9.89766482192589e-06
17 31 7.4778050893863605e-06
18 31 2.1746961110912823e-06
19 31 1.5504451929690106e-06
20 31 2.773961811980771e-06
21 31 1.0883884025382993e-06
22 31 7.569974224740743e-07
23 31 3.39516818092052e-07
24 31 6.405152014772524e-06
25 31 1.7241469521670576e-06
26 31 3.108223831711116e-06
27 31 2.9473875407659084e-06
28 31 2.106027803312143e-07
29 31 9.745943394062525e-07
30 31 6.194997809867066e-07
31 31 4.2052901375590754e-07
32 31 1.2023140620702802e-08
33 31 7.306277322275658e-07
34 31 1.9778041950856774e-07
35 31 4.558934607867173e-07
36 31 1.8834786521699518e-07
37 31 7.277781904196736e-08
38 31 1.5958387586752024e-07
39 31 7.916325682260739e-10
40 31 0.0
41 31 1.7303837720184396e-07
42 31 9.982989959672815e-08
43 31 0.0
44 31 3.234500608072891e-09
45 31 4.946538203316606e-11
46 31 3.2126998472817933e-08
47 31 0.0
48 31 0.0
49 31 0.0
0 32 0.0
1 32 1.7876117605475544e-06
2 32 6.0643970173247744e-05
3 32 5.542867001681103e-05
4 32 2.6231471725411496e-05
5 32 1.2712045772493747e-05
6 32 1.1920467363524544e-05
7 32 2.2233005102900052e-05
8 32 1.183730861037002e-05
9 32 0.00033428774012187216
10 32 0.006270669989339398
11 32 0.008069695075418803
12 32 0.003083861211132046
13 32 0.0006867319624091559
14 32 3.514641199886242e-05
15 32 3.6919243129003926e-05
16 32 1.095096182935283e-05
17 32 6.824236011473924e-06
18 32 4.8820286495384615e-06
19 32 1.0221749906172656e-06
20 32 3.1560158021845412e-06
21 32 1.3654132915675698e-06
22 32 1.6093292024861855e-06
23 32 1.5963771893531215e-06
24 32 5.385914183096457e-06
25 32 2.706538795368971e-07
26 32 2.717061500410729e-06
27 32 1.1926143385993802e-06
28 32 1.022698552998927e-07
29 32 9.670151776144804e-07
30 32 2.119777394840571e-07
31 32 2.3925557305252993e-07
32 32 2.509071987141122e-07
33 32 2.649267406480459e-06
34 32 0.0
35 32 5.556902060924641e-12
36 32 1.280637846875723e-07
37 32 2.418792156005404e-07
38 32 3.034425391793532e-07
39 32 2.1683475933137376e-07
40 32 0.0
41 32 1.2772480098519644e-07
42 32 8.237047594964703e-09
43 32 0.0
44 32 1.7707735761803425e-09
45 32 0.0
46 32 3.7642273790413094e-08
47 32 1.8908103080164e-08
48 32 0.0
49 32 0.0
0 33 0.0
1 33 4.3774546999977913e-07
2 33 2.3485122696242712e-05
3 33 1.9778760373033783e-05
4 33 1.76537461887711e-05
5 33 3.4970730946649134e-05
6 33 2.126835260925168e-05
7 33 8.4853029665082e-06
8 33 2.108899622760877e-05
9 33 0.0002722949536742035
10 33 0.010289132440672283
11 33 0.005107836689178231
12 33 0.00011407829362737872
13 33 1.905358586031467e-05
14 33 1.619035714617139e-05
15 33 8.857366321129128e-06
16 33 7.054349579334656e-06
17 33 7.965201492315306e-06
18 33 3.378138364769019e-06
19 33 4.334488838024941e-06
20 33 1.8138074465567664e-06
21 33 3.252142537918608e-06
22 33 3.314524881291122e-06
23 33 8.888145105806859e-07
24 33 4.385527675182773e-06
25 33 4.6410798556806576e-07
26 33 3.076539356930906e-06
27 33 8.304137793407786e-07
28 33 4.910123819640423e-09
29 33 3.287317664631847e-07
30 33 1.0123738083783274e-06
31 33 1.8182252329970146e-06
32 33 7.859095222723111e-07
33 33 1.193361324790326e-08
34 33 5.632747535352768e-07
35 33 6.73280838773501e-07
36 33 4.834521402027985e-07
37 33 3.934329919583022e-07
38 33 5.988443456024334e-07
39 33 2.715526910198427e-07
40 33 2.025299967871055e-08
41 33 2.9113237156033226e-07
42 33 2.963149707508932e-07
43 33 4.353270133598725e-07
44 33 0.0
45 33 0.0
46 33 6.360161696681927e-07
47 33 3.77651099101099e-09
48 33 0.0
49 33 3.859913473292411e-09
0 34 0.0
1 34 1.150228138375901e-06
2 34 1.1706106795819781e-05
3 34 1.4542735908675222e-05
4 34 2.2970662494102405e-05
5 34 1.2730338249068093e-05
6 34 1.2606300850830187e-05
7 34 7.624738670889436e-06
8 34 1.526265033016347e-05
9 34 0.00010859816027418133
10 34 0.000927990402064448
11 34 0.00022593751060458143
12 34 3.0683836248310844e-05
13 34 2.9205380270422335e-05
14 34 1.2975060184607029e-05
15 34 7.777136218590863e-06
16 34 1.5606537576585568e-05
17 34 2.8841024237569413e-06
18 34 5.4581616639620245e-06
19 34 3.995544356223149e-06
20 34 6.7363865171603015e-06
21 34 3.7307922598840046e-06
22 34 1.1010917285619155e-06
23 34 4.935291676588619e-07
24 34 1.196946582036781e-06
25 34 1.5668824743427639e-06
26 34 8.933313954245461e-08
27 34 7.241523663061126e-07
28 34 8.782322024249104e-07
29 34 2.1817281929112208e-07
30 34 1.8471645090546352e-07
31 34 0.0
32 34 5.728489289366767e-07
33 34 5.776310229672834e-07
34 34 6.245525388149759e-07
35 34 7.974556176805145e-07
36 34 3.051552585394151e-07
37 34 2.110684429010262e-06
38 34 0.0
39 34 0.0
40 34 0.0
41 34 6.77917170415315e-09
42 34 5.671683893152555e-07
43 34 8.116822128454789e-08
44 34 1.8243609494728895e-09
45 34 0.0
46 34 4.647062473915317e-08
47 34 0.0
48 34 1.6049192031977117e-11
49 34 8.75673957416898e-07
0 35 2.7929860759155697e-09
1 35 2.682025851167596e-07
2 35 9.858756498308533e-06
3 35 1.862121383879816e-05
4 35 2.1396379020121613e-05
5 35 1.0100987528342337e-05
6 35 1.4326830470010285e-05
7 35 1.8841831218675275e-05
8 35 1.6001542777018567e-05
9 35 1.6191772770096534e-05
10 35 6.819566907706415e-06
11 35 2.516852602202309e-05
12 35 1.0597459584692865e-05
13 35 2.1747800054864688e-05
14 35 4.823579758992895e-06
15 35 2.0498519169618157e-05
16 35 9.036469218643582e-06
17 35 3.913410757269887e-06
18 35 4.344181000912061e-06
19 35 5.137691148846874e-06
20 35 1.0262235105887296e-05
21 35 3.7216637313191312e-06
22 35 9.70944544772379e-07
23 35 4.4571393924159686e-07
24 35 1.2062298526321884e-06
25 35 1.3313153513386037e-06
26 35 9.834016934330328e-07
27 35 2.162212704999963e-06
28 35 1.2186270059825007e-06
29 35 2.7075344250638372e-08
30 35 1.0810219041378296e-06
31 35 3.255427525445034e-08
32 35 4.082576401919427e-08
33 35 1.9281117198013888e-07
34 35 2.956787764574728e-11
35 35 5.477305555610332e-08
36 35 0.0
37 35 2.47226040693472e-07
38 35 1.306411751783721e-06
39 35 2.693676130282838e-07
40 35 0.0
41 35 0.0
42 35 9.100814704321446e-08
43 35 0.0
44 35 4.44847359550247e-07
45 35 0.0
46 35 6.842555031863972e-09
47 35 3.549231610337682e-07
48 35 1.3707885237362005e-09
49 35 0.0
0 36 0.0
1 36 2.1939406450770438e-07
2 36 3.9575323831882286e-06
3 36 1.8625870408170383e-05
4 36 1.9049866537235216e-05
5 36 1.0334669408801119e-05
6 36 1.8116903054117037e-05
7 36 1.53287135219322e-05
8 36 1.521498710511848e-05
9 36 3.393886191331172e-05
10 36 2.205146339380177e-05
11 36 1.5115907177277595e-05
12 36 4.9719351457879445e-06
13 36 1.8496432776766708e-05
14 36 6.398522139842817e-06
15 36 7.756926908869127e-06
16 36 4.749102498882943e-06
17 36 2.588276650049842e-06
18 36 4.2336577724220496e-05
19 36 6.880244858788871e-06
20 36 8.29326271600955e-06
21 36 3.076963911838052e-06
22 36 5.581006541994722e-06
23 36 2.7261753331489643e-06
24 36 1.2179621820015743e-06
25 36 9.681321479246956e-07
26 36 1.8124631299252144e-07
27 36 4.929008403721511e-07
28 36 2.1146296353105908e-07
29 36 1.5370017282983997e-07
30 36 4.993545723013181e-07
31 36 4.998234977927414e-07
32 36 1.2186085663370653e-06
33 36 4.6518086956699085e-07
34 36 8.717403125610354e-07
35 36 0.0
36 36 5.797847957824371e-08
37 36 3.3697962054260067e-08
38 36 0.0
39 36 0.0
40 36 5.89111549786879e-08
41 36 0.0
42 36 0.0
43 36 1.8751921157091717e-09
44 36 0.0
45 36 0.0
46 36 0.0
47 36 5.314985901292822e-09
48 36 0.0
49 36 8.100393880372868e-11
0 37 0.0
1 37 5.15158317829346e-07
2 37 4.581028637355021e-06
3 37 2.9970287454936908e-05
4 37 6.507877498870343e-06
5 37 1.6501858276954895e-05
6 37 4.026559297263259e-05
7 37 3.06326195566905e-05
8 37 3.0249152187351413e-05
9 37 1.852323540668054e-05
10 37 8.632197908771395e-06
11 37 3.211491636647665e-05
12 37 1.6529553616903528e-05
13 37 1.929939813594904e-05
14 37 7.921337453430502e-06
15 37 9.386522585194683e-06
16 37 2.631073061649127e-05
17 37 2.453530226971579e-05
18 37 2.072451350560247e-05
19 37 3.0388955880044244e-05
20 37 2.2633503385495507e-05
21 37 7.966365346294543e-06
22 37 5.898844095795681e-06
23 37 1.7498611458269694e-06
24 37 3.0044767833433535e-07
25 37 1.2620680255565518e-06
26 37 5.404047609343464e-07
27 37 4.873415242494961e-07
28 37 1.0900962370295847e-06
29 37 5.200244593340819e-07
30 37 1.3741618275070192e-07
31 37 1.7377195982873914e-07
32 37 3.957064342861535e-08
33 37 4.445733019875069e-08
34 37 2.5317058664467426e-08
35 37 0.0
36 37 0.0
37 37 2.990201009977323e-08
38 37 0.0
39 37 6.539483926839821e-07
40 37 0.0
41 37 0.0
42 37 1.9377308647132743e-08
43 37 0.0
44 37 0.0
45 37 0.0
46 37 0.0
47 37 9.883112526704348e-08
48 37 0.0
49 37 8.938342575897865e-07
0 38 0.0
1 38 1.6505602204104108e-08
2 38 3.17194260746828e-06
3 38 2.0544204986669625e-05
4 38 2.441442710812602e-05
5 38 4.470980175303482e-05
6 38 2.0631958849094253e-05
7 38 1.8868925054604704e-05
8 38 1.850831354460821e-05
9 38 1.3541185581953733e-05
10 38 1.0957687835617247e-05
11 38 1.8426193494128553e-05
12 38 1.4449788651045377e-05
13 38 6.10422291417625e-06
14 38 9.033373510640285e-06
15 38 2.1194778913174686e-05
16 38 2.4274636618051415e-05
17 38 2.1918024889132224e-05
18 38 4.376840600288833e-05
19 38 2.0506167557226344e-05
20 38 6.130863969964273e-06
21 38 2.066723306987424e-06
22 38 1.090857460436872e-06
23 38 4.122987039055402e-06
24 38 1.7343674984558267e-06
25 38 1.71778781991682e-08
26 38 2.3446192731618683e-06
27 38 9.560155365481956e-07
28 38 9.65872136354961e-07
29 38 5.945423430568449e-07
30 38 1.0509314691852393e-07
31 38 7.312237130099552e-07
32 38 0.0
33 38 3.909951271957772e-08
34 38 0.0
35 38 5.975864644165858e-08
36 38 5.1712088582673046e-08
37 38 0.0
38 38 0.0
39 38 7.96447432055398e-10
40 38 7.008318133793691e-07
41 38 0.0
42 38 0.0
43 38 2.3260505098109914e-08
44 38 0.0
45 38 5.166409364301131e-09
46 38 0.0
47 38 6.310195493162813e-09
48 38 4.1263341432355304e-07
49 38 0.0
0 39 0.0
1 39 1.9979367480042305e-08
2 39 2.5957811702591767e-07
3 39 2.9472696545129754e-06
4 39 9.05339025444843e-06
5 39 1.4625809399696446e-05
6 39 2.1228212480970123e-05
7 39 1.2825093184674226e-05
8 39 7.678460995825672e-06
9 39 4.105949387627533e-06
10 39 5.8029897786823386e-06
11 39 9.644782000880269e-06
12 39 2.3003506221738877e-06
13 39 9.397580739571791e-06
14 39 2.5097798378672327e-05
15 39 3.603745996847222e-05
16 39 3.604433474655924e-06
17 39 5.82891548167428e-05
18 39 2.8163079963531152e-05
19 39 2.3022180473906352e-05
20 39 4.636969716883898e-06
21 39 2.987056379562454e-06
22 39 1.745223494768428e-06
23 39 1.556915469034976e-06
24 39 5.748844077294101e-07
25 39 2.2966569242723744e-07
26 39 8.17525440328907e-07
27 39 4.773310200113944e-06
28 39 2.0566419732655525e-06
29 39 2.213796180732841e-07
30 39 5.093564129010757e-07
31 39 1.4047965830652354e-09
32 39 9.153118538854134e-07
33 39 5.96865441334335e-07
34 39 3.789568021943537e-10
35 39 4.3848172931080075e-08
36 39 0.0
37 39 2.1267436888777195e-09
38 39 0.0
39 39 3.3376380437259705e-08
40 39 1.8663256666930954e-07
41 39 0.0
42 39 0.0
43 39 0.0
44 39 6.9385424999816075e-09
45 39 0.0
46 39 1.3550810695663705e-06
47 39 4.856232485783902e-07
48 39 1.9603018047007337e-06
49 39 9.965159190245614e-07
0 40 0.0
1 40 2.728985082855804e-07
2 40 1.308595835198409e-06
3 40 6.0317145929436605e-06
4 40 5.142731592050833e-06
5 40 3.119103215352885e-06
6 40 7.591266585388025e-06
7 40 1.4558507190106898e-05
8 40 4.3432180689855305e-06
9 40 1.0141552820460888e-05
10 40 9.905667922789626e-06
11 40 7.497714486339264e-06
12 40 4.0263476203857035e-06
13 40 9.272859453918968e-06
14 40 2.8742896192966948e-05
15 40 2.117015639924188e-05
16 40 2.2136265024450237e-05
17 40 6.179648831173658e-05
18 40 3.2645809622133384e-05
19 40 1.5231533695947723e-05
20 40 1.967848337593656e-06
21 40 1.37609276623975e-06
22 40 1.031657616184937e-06
23 40 9.81217837280301e-08
24 40 2.93037769093883e-07
25 40 2.9661244572636313e-07
26 40 4.1726815393585166e-08
27 40 3.4452263474133885e-06
28 40 3.441668048096587e-07
29 40 2.3888219386235487e-07
30 40 1.4884745526752794e-07
31 40 0.0
32 40 1.9095753373692812e-07
33 40 0.0
34 40 5.502407963280757e-08
35 40 1.598371427028516e-07
36 40 0.0
37 40 0.0
38 40 0.0
39 40 0.0
40 40 3.169185876959599e-09
41 40 3.183670696523022e-07
42 40 0.0
43 40 1.5548241781404291e-09
44 40 0.0
45 40 0.0
46 40 1.98343887479603e-06
47 40 0.0
48 40 1.3414429469087927e-07
49 40 6.26599450301321e-07
0 41 0.0
1 41 1.8717154866721782e-08
2 41 1.1260567212369273e-06
3 41 1.27673910452033e-06
4 41 2.5795762753590834e-06
5 41 4.366474957169807e-06
6 41 3.1465176151020454e-06
7 41 8.319681002852245e-06
8 41 1.0081182928606674e-05
9 41 6.5414586274156195e-06
10 41 1.6759943909963714e-05
11 41 3.0339694908926132e-06
12 41 1.3032518976015611e-05
13 41 2.4518485253927608e-05
14 41 3.673306052813807e-05
15 41 2.6027823667902248e-05
16 41 3.7382240970673715e-05
17 41 7.668810359971707e-05
18 41 3.9008520334668964e-05
19 41 9.357750342016006e-06
20 41 5.554860972748717e-06
21 41 1.318581940797248e-06
22 41 1.390222147827349e-06
23 41 7.326191205823544e-07
24 41 1.0468779597555533e-06
25 41 2.714507868621974e-07
26 41 3.587787283508768e-07
27 41 7.052500949640008e-08
28 41 9.064912142188515e-08
29 41 1.1960877646521785e-06
30 41 2.911813172474088e-07
31 41 1.6246757662687285e-07
32 41 2.4417918562461614e-07
33 41 0.0
34 41 0.0
35 41 0.0
36 41 0.0
37 41 1.8228754466020718e-08
38 41 6.755385964405652e-09
39 41 0.0
40 41 0.0
41 41 8.076934626010135e-07
42 41 0.0
43 41 0.0
44 41 0.0
45 41 0.0
46 41 5.020960572045187e-07
47 41 2.0324669374613983e-07
48 41 4.4511616588424437e-08
49 41 0.0
0 42 0.0
1 42 5.052930300545689e-08
2 42 5.822374711470113e-07
3 42 7.037132491346544e-07
4 42 9.421846277148182e-07
5 42 4.151053188187687e-06
6 42 1.5050546537935243e-06
7 42 2.447830120687103e-06
8 42 6.6787888985064745e-06
9 42 6.021756170751253e-06
10 42 7.189486156307282e-06
11 42 1.3080780343655694e-05
12 42 8.682359349586289e-06
13 42 2.790618090005083e-05
14 42 4.428115450535541e-05
15 42 2.198829506191084e-05
16 42 4.4800688643817444e-05
17 42 1.574049101513263e-05
18 42 9.255365601326874e-06
19 42 8.768406575545612e-06
20 42 3.5994608076556605e-06
21 42 9.13078637272966e-07
22 42 8.43630231580716e-07
23 42 6.605038098693063e-07
24 42 1.7237709898049143e-07
25 42 2.2210085923519932e-07
26 42 2.431950298983155e-07
27 42 5.3394185386794e-07
28 42 0.0
29 42 9.194159279600862e-07
30 42 1.0401486914829209e-08
31 42 6.176045131327009e-07
32 42 6.79167166385156e-07
33 42 7.799137182279713e-09
34 42 9.825555969399247e-07
35 42 1.4651991579167005e-06
36 42 0.0
37 42 3.6708644282603103e-07
38 42 8.761379449815716e-07
39 42 3.3881449232311627e-06
40 42 6.772842922138951e-07
41 42 2.779660451165744e-06
42 42 0.0
43 42 0.0
44 42 0.0
45 42 1.2156630367993814e-09
46 42 0.0
47 42 0.0
48 42 0.0
49 42 5.014023758277765e-06
0 43 0.0
1 43 1.5520637777918646e-08
2 43 7.204575035602471e-07
3 43 2.877044061199984e-06
4 43 3.7144705368959483e-06
5 43 2.3675317232809784e-06
6 43 6.637092705040079e-06
7 43 7.756304784452357e-06
8 43 2.9372733206008483e-06
9 43 3.0537919098472897e-06
10 43 5.663389887003335e-06
11 43 9.149195882692714e-06
12 43 8.855454618303522e-05
13 43 2.6547013245641476e-05
14 43 1.3953959713657938e-05
15 43 2.3671354224128034e-05
16 43 3.964620098950028e-05
17 43 1.1252593315588363e-05
18 43 1.5684445361675515e-05
19 43 6.87791389711885e-06
20 43 1.652245851456774e-06
21 43 2.689775404586383e-06
22 43 2.717399368366591e-07
23 43 1.2909662305783512e-06
24 43 6.680485687678858e-07
25 43 6.042732582205512e-07
26 43 1.569119612670427e-07
27 43 7.666125251602622e-07
28 43 1.1501838082535825e-09
29 43 6.078652007306849e-07
30 43 0.0
31 43 6.319983119262322e-07
32 43 0.0
33 43 7.878806039670419e-07
34 43 5.441577070643311e-08
35 43 0.0
36 43 1.0189912870213346e-06
37 43 1.0984584145118684e-06
38 43 2.0537055891991963e-07
39 43 0.0
40 43 0.0
41 43 4.6246070826124385e-06
42 43 0.0
43 43 0.0
44 43 2.2282501715293213e-08
45 43 1.422068066876818e-06
46 43 0.0
47 43 0.0
48 43 4.7453705819473804e-07
49 43 1.3622785519244487e-06
0 44 0.0
1 44 1.0787857861016897e-08
2 44 3.326423338410598e-07
3 44 2.858734258606248e-06
4 44 8.617762989991539e-07
5 44 1.2400701929622021e-05
6 44 2.7412515952730336e-06
7 44 4.5913097013903745e-06
8 44 2.310337411541308e-06
9 44 7.875132353695058e-06
10 44 7.683986300046949e-06
11 44 8.05472069117643e-06
12 44 3.1510167513196946e-05
13 44 1.3943122042500079e-05
14 44 5.0624433171122454e-05
15 44 0.00010837471187739459
16 44 2.811703991241673e-05
17 44 1.0953243890761941e-05
18 44 8.924954082704737e-06
19 44 3.082083116677044e-05
20 44 3.5085948749352993e-06
21 44 2.182870661580192e-06
22 44 1.2452502989970487e-06
23 44 2.885285788979552e-07
24 44 5.444937867243079e-07
25 44 5.966886313681403e-07
26 44 7.189306593053285e-08
27 44 3.530428002699525e-07
28 44 1.1350662480143571e-06
29 44 3.9910476000261053e-07
30 44 4.6210846123545576e-07
31 44 8.139009441594365e-07
32 44 4.651403843406426e-08
33 44 3.8254582067873134e-08
34 44 0.0
35 44 4.3679944780620293e-10
36 44 1.0911805781789845e-06
37 44 1.1019644762016672e-06
38 44 5.900014201169972e-07
39 44 3.22774026834526e-06
40 44 4.633806076719658e-06
41 44 7.671413413305327e-07
42 44 1.2639017366981724e-06
43 44 2.442155696643964e-06
44 44 1.1391416130184673e-06
45 44 0.0
46 44 1.0193267901186402e-06
47 44 5.534061744339739e-06
48 44 4.3678605921010274e-07
49 44 4.6508941165813684e-07
0 45 0.0
1 45 3.614712261958404e-08
2 45 6.28369528911595e-07
3 45 7.306117953097696e-07
4 45 2.0593302725608104e-06
5 45 2.037928495014427e-06
6 45 1.9305222202298884e-05
7 45 3.0524780554180964e-06
8 45 4.020358630440365e-06
9 45 3.372316138691652e-06
10 45 1.5418075048742635e-05
11 45 5.3083891466113636e-05
12 45 2.1698370559147296e-05
13 45 1.567684604427968e-05
14 45 5.7320436363041465e-05
15 45 5.7052235486247996e-05
16 45 6.671779881556096e-05
17 45 2.002037976305092e-05
18 45 1.536652946655925e-05
19 45 7.504538895348344e-06
20 45 2.070070605851861e-06
21 45 3.038293930406859e-07
22 45 7.231038539583845e-08
23 45 3.741387669068605e-07
24 45 6.717842131647112e-08
25 45 9.008438774418854e-07
26 45 0.0
27 45 7.465436712646383e-08
28 45 9.494123797086061e-07
29 45 3.146576434761438e-07
30 45 2.669029470249775e-07
31 45 9.495976725131532e-08
32 45 2.3989012806838605e-07
33 45 0.0
34 45 1.161061709582731e-07
35 45 2.4829291575953354e-08
36 45 1.5258017745202264e-10
37 45 1.2406863073041943e-06
38 45 2.5018028430776502e-06
39 45 2.3918882797090507e-06
40 45 8.52572117249002e-07
41 45 0.0
42 45 0.0
43 45 0.0
44 45 1.8686316814577405e-06
45 45 8.057781637730248e-07
46 45 0.0
47 45 3.0127315967342753e-07
48 45 4.29390587300203e-07
49 45 4.61404474784505e-07
0 46 0.0
1 46 3.4401277449082056e-08
2 46 7.529176959289275e-07
3 46 1.0305555653471918e-06
4 46 4.327339260885628e-07
5 46 6.868077573559284e-07
6 46 2.0070947792951796e-06
7 46 1.3502576073961377e-06
8 46 2.5998527864054102e-06
9 46 3.873427644206117e-06
10 46 5.919959508813329e-06
11 46 1.7339111918847885e-05
12 46 2.610249368255938e-05
13 46 2.74897661476446e-05
14 46 6.457369134922629e-06
15 46 1.0796396897575931e-05
16 46 3.603904827504441e-05
17 46 6.65758574920236e-06
18 46 5.135264206827221e-06
19 46 7.99419540762365e-07
20 46 3.297644245198337e-07
21 46 2.0129660424804476e-07
22 46 7.998191912446189e-07
23 46 4.955987274416912e-07
24 46 1.6643380464229429e-06
25 46 9.029102455304608e-07
26 46 7.67506108444034e-09
27 46 2.5639181809430776e-07
28 46 6.775895346760623e-07
29 46 3.0172876739047874e-06
30 46 4.385771911505339e-07
31 46 4.22180087327017e-07
32 46 8.226319661130046e-08
33 46 0.0
34 46 2.7838587707326615e-07
35 46 1.9133350629894417e-09
36 46 1.3661671251506498e-07
37 46 2.0281434252090623e-09
38 46 1.3000278550673478e-06
39 46 4.5589013773224787e-07
40 46 1.2152501231431465e-06
41 46 8.361775180712923e-11
42 46 2.10513240131624e-06
43 46 5.891939257830352e-07
44 46 0.0
45 46 2.1675884777398879e-07
46 46 0.0
47 46 0.0
48 46 0.0
49 46 1.3755434956609308e-06
0 47 0.0
1 47 7.520996593150378e-09
2 47 1.092899721865497e-06
3 47 6.33757716347742e-07
4 47 2.0449740253899384e-08
5 47 7.84587730248769e-07
6 47 8.597355799150642e-07
7 47 2.0884527575073097e-06
8 47 2.5488062890542053e-06
9 47 1.8713163929517727e-06
10 47 4.599007659330726e-06
11 47 3.642857032116232e-06
12 47 3.224556191762893e-05
13 47 9.79024448778584e-06
14 47 1.4147498316318783e-05
15 47 5.483317401063912e-06
16 47 1.59977714168948e-05
17 47 1.2134118687111176e-05
18 47 5.99308292544213e-06
19 47 1.7944373248391553e-06
20 47 1.910185399818643e-06
21 47 7.732661250156432e-07
22 47 9.634850104596763e-07
23 47 1.2059078927090485e-06
24 47 9.91440190861493e-08
25 47 2.775193077724818e-07
26 47 2.7501756100790777e-07
27 47 3.2667705616935036e-06
28 47 2.0025715090230105e-06
29 47 2.0305845187502864e-07
30 47 3.549481785125475e-06
31 47 9.57821437732125e-07
32 47 0.0
33 47 4.360042733357485e-08
34 47 6.318218711917321e-09
35 47 0.0
36 47 1.5279243591742012e-06
37 47 0.0
38 47 0.0
39 47 5.190814082680023e-07
40 47 0.0
41 47 1.4133446384308278e-07
42 47 0.0
43 47 8.129280278406483e-07
44 47 2.1440792825087457e-06
45 47 3.8727356531721576e-07
46 47 1.0483719673562937e-07
47 47 0.0
48 47 0.0
49 47 0.0
0 48 0.0
1 48 0.0
2 48 8.461908371320535e-07
3 48 6.458188179657089e-07
4 48 9.650869091931738e-07
5 48 8.765355172567107e-07
6 48 2.136565170047652e-07
7 48 2.0774348414259007e-06
8 48 2.08313736209553e-06
9 48 2.0415543329462912e-06
10 48 4.654669868739285e-06
11 48 1.5963560159139938e-05
12 48 1.880373882074847e-05
13 48 1.0351791692747471e-05
14 48 9.520861754037819e-06
15 48 1.0513015755748319e-05
16 48 4.20578259150913e-06
17 48 1.2704504878219978e-05
18 48 9.56249565258668e-06
19 48 1.924614210773343e-06
20 48 2.880671562981881e-06
21 48 2.985572460726472e-07
22 48 5.918901017010071e-07
23 48 4.1605634559702234e-06
24 48 2.6531662318729596e-06
25 48 9.199152972295848e-07
26 48 2.7028608794877686e-06
27 48 3.3278243892950314e-07
28 48 1.413040009378742e-06
29 48 3.0054315177450857e-07
30 48 2.670854444944717e-06
31 48 1.541899353172454e-06
32 48 0.0
33 48 7.794549973284196e-08
34 48 2.706762481109143e-07
35 48 0.0
36 48 9.90096984823188e-07
37 48 3.44249759163825e-08
38 48 3.38970930149458e-07
39 48 0.0
40 48 0.0
41 48 0.0
42 48 0.0
43 48 2.6800703471212e-06
44 48 9.144682266764105e-07
45 48 2.319539676997558e-06
46 48 0.0
47 48 2.9135268576257775e-07
48 48 3.3752678013621003e-06
49 48 0.0
0 49 0.0
1 49 0.0
2 49 1.320470905459763e-06
3 49 7.328718730951049e-07
4 49 2.218157246733444e-06
5 49 4.3321745823230475e-06
6 49 4.727522954945053e-06
7 49 7.5226672180777935e-06
8 49 5.740045452544556e-06
9 49 9.646916327943228e-06
10 49 1.367405150057748e-05
11 49 1.2399227575035156e-05
12 49 2.614907865923893e-05
13 49 1.488083292371658e-05
14 49 2.4696598243872188e-05
15 49 2.1492444560862203e-05
16 49 2.961971650305696e-05
17 49 8.991099231494813e-06
18 49 6.223385669240444e-06
19 49 3.130055139866173e-06
20 49 7.9683900875466e-07
21 49 2.1511086052032246e-06
22 49 1.5715992695551057e-06
23 49 2.986561016904661e-06
24 49 6.355010352953305e-06
25 49 4.4255713423100344e-06
26 49 1.7383416788315946e-06
27 49 1.3729464650978521e-05
28 49 5.4359959817796174e-06
29 49 1.3227127703811178e-06
30 49 2.8651675975870995e-06
31 49 1.4856161035723542e-06
32 49 6.979160015167666e-07
33 49 5.115830720132245e-07
34 49 2.6897315768325137e-08
35 49 8.82887606914504e-09
36 49 3.7285819228424125e-08
37 49 3.9522111314996255e-07
38 49 9.4820585850738e-07
39 49 4.490829565647628e-08
40 49 1.2829984754324858e-06
41 49 1.0345832088833851e-06
42 49 4.304226505227871e-08
43 49 3.4704052997069054e-06
44 49 4.819214094641005e-07
45 49 0.0
46 49 1.987222275901468e-07
47 49 8.060338535833043e-07
48 49 0.0
49 49 2.994436538476633e-07


==> feature_importances/topology_bw20k_CH4HPSTP_restrictedpi_2d.txt <==
0 0 0.0
1 0 0.0
2 0 2.1107102020642258e-07
3 0 3.186093239523872e-06
4 0 6.183314474061028e-06
5 0 1.0836970939726916e-05
6 0 9.497881495483131e-06
7 0 1.4276598991997275e-05
8 0 1.0306049425648886e-05
9 0 1.2098781726369143e-05
10 0 2.490645991944239e-05
11 0 1.897560740800842e-05
12 0 1.7742633433571373e-05
13 0 2.2119153562733984e-05
14 0 2.2593174753911752e-05
15 0 2.9778370689521876e-05
16 0 0.00010458522279123669
17 0 7.73494466381407e-05
18 0 0.0002436141517003245
19 0 0.00042707773887236037
20 0 0.0005512923865821985
21 0 0.0002854179218632908
22 0 0.0004472915511793196
23 0 0.00019819957945257493
24 0 0.00017194840244937865
25 0 0.00010782592807371507
26 0 0.0001251908192898434
27 0 0.00011859099150199313
28 0 8.015018014127037e-05
29 0 3.8739757420831454e-05
30 0 2.3413505330461545e-05
31 0 2.6115875526244616e-05
32 0 4.569116651975524e-05
33 0 4.786497512297788e-05
34 0 9.939426724586928e-05
35 0 0.00013833022166772813
36 0 0.00014413751316725255
37 0 7.743817805758872e-05
38 0 6.534808224229102e-05
39 0 4.6657270363823733e-05
40 0 4.41107458305172e-05
41 0 4.1753263938616234e-05
42 0 2.0407881139375995e-05
43 0 3.382686804877399e-05
44 0 3.744550730514689e-05
45 0 1.9715356377032495e-05
46 0 1.1586472757748073e-05
47 0 1.9638705533948647e-05
48 0 2.295043632045839e-05
49 0 7.747465004423022e-05
0 1 0.0
1 1 3.8094565806293813e-10
2 1 1.8196173700137823e-07
3 1 1.6929872284995048e-06
4 1 3.90551041339629e-06
5 1 1.0000223825570671e-05
6 1 1.1503374756181067e-05
7 1 6.298074623718135e-06
8 1 1.0242262325969308e-05
9 1 1.5815289202014106e-05
10 1 1.5789586799677704e-05
11 1 1.753389382278175e-05
12 1 1.8834172354566155e-05
13 1 2.0869668390134617e-05
14 1 2.1914764967785717e-05
15 1 2.62160623689941e-05
16 1 6.981740597189271e-05
17 1 4.4709102095451595e-05
18 1 0.00015561404220411544
19 1 0.00044338135774574515
20 1 0.0005566812426968642
21 1 0.00014252970288674687
22 1 0.0003341600753360345
23 1 0.00010468432965825533
24 1 0.0001040870437071011
25 1 0.00012159409418038437
26 1 7.871829594991094e-05
27 1 6.578302668516721e-05
28 1 4.439006299185386e-05
29 1 3.42376936847439e-05
30 1 3.5054596427832077e-05
31 1 1.7005458050891315e-05
32 1 2.752199196064348e-05
33 1 2.8946235840676825e-05
34 1 4.46453539400978e-05
35 1 9.398934107700316e-05
36 1 7.809131876347964e-05
37 1 7.347108257640725e-05
38 1 3.7933865979827016e-05
39 1 2.405579868499407e-05
40 1 3.189585127239566e-05
41 1 1.4921796621163395e-05
42 1 1.8152835705701528e-05
43 1 1.6046292573017752e-05
44 1 2.2703462876163545e-05
45 1 1.636442915174749e-05
46 1 1.0166512771140233e-05
47 1 1.1172722774134816e-05
48 1 1.6091246501885407e-05
49 1 6.271219432295255e-05
0 2 0.0
1 2 9.508253132580654e-09
2 2 1.1045202414209955e-06
3 2 1.4608909163980599e-06
4 2 2.2306863175129173e-06
5 2 9.582621518585318e-06
6 2 8.287455751343242e-06
7 2 3.922937687211109e-06
8 2 5.994539136761821e-06
9 2 1.1422156891189348e-05
10 2 2.1287018790536955e-05
11 2 1.3616976354041262e-05
12 2 1.558180780181525e-05
13 2 1.0883058387666335e-05
14 2 1.6128239574581784e-05
15 2 2.1468089076694715e-05
16 2 2.6967093399099084e-05
17 2 4.433086441403916e-05
18 2 9.281067812174426e-05
19 2 0.00026359795964633155
20 2 0.0004219782724685697
21 2 0.0003487738738519754
22 2 0.0004573832248679122
23 2 0.00014170335646216336
24 2 0.00013811862731364939
25 2 9.511220723296007e-05
26 2 8.389684208299055e-05
27 2 7.375472864705961e-05
28 2 5.2615447107347995e-05
29 2 1.8987707807334892e-05
30 2 1.6563312270202823e-05
31 2 1.3853224960028574e-05
32 2 3.0492918135794116e-05
33 2 2.418381866768653e-05
34 2 3.2710702735683165e-05
35 2 7.522624509645848e-05
36 2 0.00011568742932688893
37 2 6.168952151561354e-05
38 2 4.6745644937310067e-05
39 2 2.4056103016642727e-05
40 2 2.1383107445195182e-05
41 2 2.8571418608847965e-05
42 2 2.3284781784257e-05
43 2 2.4816246260503354e-05
44 2 1.7918623182963695e-05
45 2 7.979885782957898e-06
46 2 1.2183753732407824e-05
47 2 2.6735887457548133e-05
48 2 1.2928145470231491e-05
49 2 3.427670442325497e-05
0 3 0.0
1 3 0.0
2 3 4.146678812599188e-07
3 3 8.357301234945398e-07
4 3 3.1861066828095638e-06
5 3 5.187317138402956e-06
6 3 9.342656047713306e-06
7 3 6.671093975947804e-06
8 3 6.2806937969319825e-06
9 3 8.529300305044191e-06
10 3 1.116131137236459e-05
11 3 1.239404137578091e-05
12 3 1.439106362083232e-05
13 3 1.2803527927121702e-05
14 3 1.66086463164779e-05
15 3 2.346138483922405e-05
16 3 1.983240573924489e-05
17 3 3.4226387080688554e-05
18 3 7.853575342517282e-05
19 3 0.00023275690183407257
20 3 0.0008429596324335902
21 3 0.00019380696967118418
22 3 0.0004104982665222445
23 3 0.00022455990824196955
24 3 0.00010692267318880966
25 3 0.00011555798195557229
26 3 8.740307451637856e-05
27 3 9.691460747476232e-05
28 3 5.020940347853468e-05
29 3 2.7901961475215677e-05
30 3 1.1814236856318893e-05
31 3 1.4163032173472474e-05
32 3 2.9529635519379487e-05
33 3 2.1666495238326658e-05
34 3 6.219579187063053e-05
35 3 0.00015898153644681098
36 3 0.00010215705640397501
37 3 3.989118232241123e-05
38 3 2.0023003055489887e-05
39 3 2.0818138315460525e-05
40 3 2.212084541046238e-05
41 3 1.2170866062909379e-05
42 3 1.5081396288083327e-05
43 3 1.4680483572874196e-05
44 3 1.768490430642378e-05
45 3 9.928541449877803e-06
46 3 1.816170289013738e-05
47 3 1.675026268773932e-05
48 3 1.2333501324862657e-05
49 3 3.201471993661412e-05
0 4 0.0
1 4 3.508978763792559e-09
2 4 1.812004898050642e-07
3 4 7.954431573155587e-07
4 4 8.282768806479164e-07
5 4 7.921727088739352e-06
6 4 8.63559717562726e-06
7 4 5.811570868831528e-06
8 4 3.685247859034241e-06
9 4 5.533894953456702e-06
10 4 1.0607333130052986e-05
11 4 1.0824746342578343e-05
12 4 1.0141151963043999e-05
13 4 1.1707025287906892e-05
14 4 1.6567633678598085e-05
15 4 1.0775134204964037e-05
16 4 2.3051313930371095e-05
17 4 6.567436256065535e-05
18 4 0.00010157520049037226
19 4 0.00013369454554875432
20 4 0.0007596673425146079
21 4 0.00015320430323357577
22 4 0.00035231287394007604
23 4 7.585990770087958e-05
24 4 0.00021688431236974471
25 4 0.0001372619020595827
26 4 9.949018975465213e-05
27 4 7.813379754823896e-05
28 4 6.3481611218724e-05
29 4 1.9946318565953366e-05
30 4 1.883596727838283e-05
31 4 2.4530888040254414e-05
32 4 2.355069922300261e-05
33 4 3.6550593845815256e-05
34 4 4.462438815560809e-05
35 4 9.91089523152165e-05
36 4 0.00010756582132500518
37 4 5.876336141496031e-05
38 4 3.46328530644694e-05
39 4 2.963868715597069e-05
40 4 2.4508162667414776e-05
41 4 1.9053748029925194e-05
42 4 2.2062697142317774e-05
43 4 2.1845767896696423e-05
44 4 1.950944937527083e-05
45 4 1.2368088355942558e-05
46 4 7.911242933267223e-06
47 4 1.7866491818097886e-05
48 4 1.7709495611588095e-05
49 4 3.219115907532144e-05
0 5 0.0
1 5 1.3673749684729299e-09
2 5 1.5491569882905996e-08
3 5 5.154921063278597e-07
4 5 7.5950098218521525e-06
5 5 4.2096573804793034e-06
6 5 7.118236424324746e-06
7 5 4.003901871229239e-06
8 5 6.177288779529714e-06
9 5 5.300060373607386e-06
10 5 5.6106845714080085e-06
11 5 1.3037657615037545e-05
12 5 1.3615574317550195e-05
13 5 1.4097919032508094e-05
14 5 1.666035063487226e-05
15 5 1.559406254877133e-05
16 5 2.95800110829954e-05
17 5 4.452774919996313e-05
18 5 0.00012061357158723218
19 5 0.00022833133462629943
20 5 0.0008308887754621226
21 5 0.00017485264218948773
22 5 0.0004328023962832809
23 5 0.00014403567197571117
24 5 0.0006700287862899853
25 5 0.00019420955496272626
26 5 0.00016438437812645642
27 5 0.000139120487907667
28 5 6.753119333936123e-05
29 5 4.97090438503491e-05
30 5 1.5619055242037996e-05
31 5 2.141148173853084e-05
32 5 3.8070540914249406e-05
33 5 4.2475353695321745e-05
34 5 9.088292655968522e-05
35 5 0.0002326925630015776
36 5 0.00013627737100872962
37 5 7.228608968755666e-05
38 5 5.4150537419847246e-05
39 5 1.7890691089647053e-05
40 5 2.0739205069126633e-05
41 5 1.947771127911198e-05
42 5 1.090148359697928e-05
43 5 2.3713839238495133e-05
44 5 1.2608106330393846e-05
45 5 1.6782512060435774e-05
46 5 1.0089086213548198e-05
47 5 3.669880175201015e-05
48 5 3.288459973360483e-05
49 5 9.042756031776955e-05
0 6 0.0
1 6 6.668028425390131e-08
2 6 2.543267042787695e-07
3 6 4.730421704320537e-07
4 6 1.8044341502742337e-06
5 6 3.655911102557617e-06
6 6 2.4539020784354665e-06
7 6 3.138187053314327e-06
8 6 3.7982368639141073e-06
9 6 5.5442052992698385e-06
10 6 4.262255951522403e-06
11 6 1.187115819808408e-05
12 6 1.4424931886679974e-05
13 6 1.2561177742722766e-05
14 6 1.2858645435226845e-05
15 6 1.393127308286534e-05
16 6 6.128739532627968e-05
17 6 5.653835583434694e-05
18 6 0.00010497854736383477
19 6 0.0002189450611472751
20 6 0.0013317925159583664
21 6 0.00027205323596058947
22 6 0.0005814983218105313
23 6 0.00017556193379936208
24 6 0.0006375170879886273
25 6 0.00024680225690545433
26 6 0.00019055870908958622
27 6 0.0001801129756207312
28 6 8.261004109321563e-05
29 6 4.7432842249607456e-05
30 6 2.2583232018502186e-05
31 6 2.0517974537961942e-05
32 6 3.482247704965512e-05
33 6 3.864590751414295e-05
34 6 8.279023002725275e-05
35 6 0.00028574635581110993
36 6 0.00015033043755463186
37 6 6.747039972893992e-05
38 6 2.899692814277714e-05
39 6 3.111576731151567e-05
40 6 1.9126359325422318e-05
41 6 2.1075374984506534e-05
42 6 1.8967633963951312e-05
43 6 2.4409283701790968e-05
44 6 1.9731595962591578e-05
45 6 8.513651536848607e-06
46 6 2.7079114166020204e-05
47 6 4.7117311713711195e-05
48 6 1.8039691954234357e-05
49 6 4.6275802623148526e-05
0 7 0.0
1 7 6.637049916695057e-08
2 7 2.6810907355592716e-07
3 7 5.111423680199334e-07
4 7 6.850016471532627e-07
5 7 3.7729013468745725e-06
6 7 4.722221995889604e-06
7 7 3.5175033805185643e-06
8 7 4.345689264528446e-06
9 7 2.836077160648238e-06
10 7 7.316009035975755e-06
11 7 1.3306881002880093e-05
12 7 1.425137052476007e-05
13 7 1.2557724572492241e-05
14 7 1.9240356427225562e-05
15 7 1.3107091150417338e-05
16 7 4.11379536523207e-05
17 7 5.4948414359829864e-05
18 7 0.00013679111711410526
19 7 0.0002701137215965132
20 7 0.0006696710219956737
21 7 0.0009013530018602043
22 7 0.0007224706811124475
23 7 0.00020450015351452342
24 7 0.0005024447758694089
25 7 0.00044061636271518787
26 7 0.0003076940081791959
27 7 0.0001775522190609568
28 7 8.443355433495947e-05
29 7 6.592147418302048e-05
30 7 3.192156350918478e-05
31 7 3.411870429637095e-05
32 7 4.346424885335585e-05
33 7 6.87742559981187e-05
34 7 0.00015133688129477372
35 7 0.00028261896784239796
36 7 0.0001858883265093902
37 7 8.241152388952705e-05
38 7 3.620891550747755e-05
39 7 3.221195507602108e-05
40 7 2.0396995489535486e-05
41 7 1.8450048915941906e-05
42 7 1.2555669078576796e-05
43 7 1.796899684298207e-05
44 7 1.79817533371347e-05
45 7 1.3333371134034738e-05
46 7 1.1987954693286019e-05
47 7 4.073196758138517e-05
48 7 1.5870576753203602e-05
49 7 0.00010059935371233257
0 8 0.0
1 8 3.2569624815060285e-08
2 8 2.26995996268686e-07
3 8 1.429487653905027e-06
4 8 1.5737984989764006e-06
5 8 4.5530608086102345e-06
6 8 4.9466402632492744e-06
7 8 3.1848391804479875e-06
8 8 3.350196027946175e-06
9 8 2.097991912276659e-06
10 8 4.57378625890109e-06
11 8 1.2703402683560887e-05
12 8 1.3923352374997576e-05
13 8 1.1674954844382823e-05
14 8 2.2528361534238472e-05
15 8 2.9491566199284593e-05
16 8 4.2817099003924335e-05
17 8 0.0001009370635171182
18 8 0.00012027254971152301
19 8 0.0005007256894086359
20 8 0.001579055903476762
21 8 0.0006670779537964322
22 8 0.0024801125860436073
23 8 0.0004438987875091938
24 8 0.000809035157555028
25 8 0.000430707996949289
26 8 0.0004698880077812525
27 8 0.0002493618823133861
28 8 0.00013479396639228168
29 8 8.233312642338685e-05
30 8 3.183766578890557e-05
31 8 4.037921230667374e-05
32 8 5.472793173321821e-05
33 8 0.00010832147923107973
34 8 0.0003491072817171517
35 8 0.0004905045114939916
36 8 0.00020056101464307658
37 8 6.764579451507834e-05
38 8 4.976908617236505e-05
39 8 2.7366911375003147e-05
40 8 2.3171277478950873e-05
41 8 1.9927520991876228e-05
42 8 1.9019142490471654e-05
43 8 1.6930684327244264e-05
44 8 1.0360397764072767e-05
45 8 1.2182871478876423e-05
46 8 8.357732782539898e-06
47 8 2.234724066137401e-05
48 8 2.264084388107027e-05
49 8 0.000235670321091495
0 9 0.0
1 9 5.174945336210111e-10
2 9 3.6888877903073065e-07
3 9 4.860150564394331e-07
4 9 1.0139954688284897e-06
5 9 1.485355994931366e-06
6 9 5.829732294210328e-06
7 9 6.835102415142548e-06
8 9 3.872223807944258e-06
9 9 6.950463235484722e-06
10 9 3.7922451222980818e-06
11 9 1.2119753853741133e-05
12 9 1.9300483714726644e-05
13 9 1.9658854954774284e-05
14 9 1.9326580153019867e-05
15 9 3.691863331656424e-05
16 9 7.954757796974036e-05
17 9 9.449820130730629e-05
18 9 0.0001539736887694051
19 9 0.0006051627800440351
20 9 0.0007332824632603144
21 9 0.0006481028741587953
22 9 0.001211652776951327
23 9 0.0006081042685161739
24 9 0.0009514462630200074
25 9 0.0004423776637388547
26 9 0.0005203579955359638
27 9 0.00033572922007637704
28 9 0.00017520854000076694
29 9 6.577710580011643e-05
30 9 0.0001139697134566161
31 9 5.61116748144943e-05
32 9 7.985209705214394e-05
33 9 0.00012774470259685898
34 9 0.0007851389336638689
35 9 0.0008455758997018985
36 9 0.00015926153022052325
37 9 7.137520153840063e-05
38 9 4.707344088150334e-05
39 9 4.33706379949592e-05
40 9 2.1958938217108153e-05
41 9 2.3601817377286033e-05
42 9 2.0772924716687507e-05
43 9 2.0945419623715804e-05
44 9 1.6094661489203428e-05
45 9 2.448615585821354e-05
46 9 2.5770293339209943e-05
47 9 1.5537710957618014e-05
48 9 1.7316708831401966e-05
49 9 0.00020688137729503553
0 10 0.0
1 10 0.0
2 10 1.1143094011565127e-07
3 10 7.723852104181853e-07
4 10 1.1210690094317595e-06
5 10 1.1410847490474137e-06
6 10 2.635831534872161e-06
7 10 3.6461557499837972e-06
8 10 4.363918007003664e-06
9 10 5.382157371305033e-06
10 10 1.1446820451581989e-05
11 10 9.44345294641295e-06
12 10 1.668011044532039e-05
13 10 1.4130414290372469e-05
14 10 1.2014189221831845e-05
15 10 2.556474165745627e-05
16 10 2.7115494854437694e-05
17 10 0.00010238265940880617
18 10 8.356206744407162e-05
19 10 0.0004283901145462999
20 10 0.00046863957962132573
21 10 0.0014754814302619537
22 10 0.002337295172673536
23 10 0.0014006222179027427
24 10 0.001007782731993499
25 10 0.00046889834104077823
26 10 0.0006933077049835292
27 10 0.00029331794820043654
28 10 0.0001631858603901872
29 10 6.706460710684725e-05
30 10 7.959012905936433e-05
31 10 6.832100660494828e-05
32 10 0.00010361845460828759
33 10 0.00018614560004088422
34 10 0.0004920965902671745
35 10 0.0003838970764938534
36 10 0.00014885435310369756
37 10 4.732451744522979e-05
38 10 5.8646871496747435e-05
39 10 3.6038929389366e-05
40 10 1.9887600954756903e-05
41 10 1.6979917690031883e-05
42 10 1.7276450517309065e-05
43 10 2.3320017770241733e-05
44 10 2.606981877617427e-05
45 10 1.893624417369174e-05
46 10 3.069767228479078e-05
47 10 1.6817232087962098e-05
48 10 1.8700830098752242e-05
49 10 0.00015077962473276777
0 11 0.0
1 11 0.0
2 11 9.464060095933341e-08
3 11 5.523367531707944e-07
4 11 8.451741978461307e-07
5 11 1.2317089572292046e-06
6 11 3.938517042890967e-06
7 11 2.853470816936543e-06
8 11 5.945290745626515e-06
9 11 6.6575174191444996e-06
10 11 8.304669501201152e-06
11 11 1.207243956110278e-05
12 11 1.3436880643900894e-05
13 11 2.5273198904329856e-05
14 11 1.8179440285955223e-05
15 11 2.12371983947941e-05
16 11 6.186647660597034e-05
17 11 0.00010376580595027716
18 11 0.00010003361075047055
19 11 0.00028012112347003756
20 11 0.0006060796704923314
21 11 0.000981092599656041
22 11 0.009019451257154813
23 11 0.002127228194487511
24 11 0.00037249047795031133
25 11 0.00040208487071019165
26 11 0.0004634896385062381
27 11 0.00015967345939028968
28 11 0.00011687114546724804
29 11 9.443451374315126e-05
30 11 9.981231370119519e-05
31 11 6.947360622166232e-05
32 11 0.000168958005163458
33 11 0.0003084110044175339
34 11 0.0002648455885646361
35 11 0.0001605255149140572
36 11 9.252520964654698e-05
37 11 5.939482555076462e-05
38 11 6.691713468782415e-05
39 11 4.353703342632539e-05
40 11 2.5946790655789038e-05
41 11 3.005493315741516e-05
42 11 2.0494638012579455e-05
43 11 1.7278136319849397e-05
44 11 2.503387587446487e-05
45 11 1.9452495167776095e-05
46 11 3.993527584594867e-05
47 11 1.9861858652989797e-05
48 11 4.33454916949e-05
49 11 0.00024557562932229506
0 12 0.0
1 12 0.0
2 12 9.139252231580341e-08
3 12 1.9248260216972396e-07
4 12 4.4914739027042096e-07
5 12 1.6284052396695656e-06
6 12 2.925259939865953e-06
7 12 3.705400722533769e-06
8 12 3.6962373586670665e-06
9 12 6.34215008724185e-06
10 12 6.704092474094842e-06
11 12 8.795987519636061e-06
12 12 1.6215291749432352e-05
13 12 2.1810335382797383e-05
14 12 2.4670243292318914e-05
15 12 3.0034860444443317e-05
16 12 4.8007817241979056e-05
17 12 8.044556449423522e-05
18 12 0.00013692927866190197
19 12 0.00018706747228299815
20 12 0.00022627250825253784
21 12 0.0010363880084080267
22 12 0.00601164253496268
23 12 0.002332523580754772
24 12 0.00034683057498300637
25 12 0.0007725380764236113
26 12 0.0003119367915797782
27 12 0.00014811556928509803
28 12 0.00013967136691944574
29 12 6.325315115917948e-05
30 12 6.90224617319112e-05
31 12 9.256477127259831e-05
32 12 0.00016075393725520034
33 12 0.0002261285534999092
34 12 0.00011450028911616856
35 12 7.149338405931597e-05
36 12 5.386289975613074e-05
37 12 4.563569497263808e-05
38 12 3.110552067244792e-05
39 12 3.4790243811963434e-05
40 12 2.9040590514337468e-05
41 12 2.5099681499795935e-05
42 12 2.9137617215066297e-05
43 12 2.6838455875607222e-05
44 12 1.945212642707487e-05
45 12 3.5190040880457975e-05
46 12 7.038036617025582e-05
47 12 2.5905721769979816e-05
48 12 4.1355161989416435e-05
49 12 0.00026026448575167154
0 13 0.0
1 13 0.0
2 13 9.315944211201228e-08
3 13 3.561551162117618e-07
4 13 2.338827100906333e-07
5 13 5.502825500090806e-07
6 13 1.1456040922007643e-06
7 13 5.946829404434099e-06
8 13 6.231732748782763e-06
9 13 6.484012024503543e-06
10 13 9.058423705800396e-06
11 13 1.4192835328357888e-05
12 13 1.2134467952903126e-05
13 13 2.2032891095588006e-05
14 13 3.39828245816538e-05
15 13 3.0449221174366896e-05
16 13 3.1026199372184e-05
17 13 0.00011255946945073182
18 13 8.159767239415462e-05
19 13 8.234993458033336e-05
20 13 0.0003889111364875809
21 13 0.0009677281791847683
22 13 0.001544061063651595
23 13 0.00040753567291118613
24 13 0.0006441233621623901
25 13 0.00036903277312588204
26 13 0.00030066968106812935
27 13 0.00018820597372610346
28 13 0.00014297595878342754
29 13 6.047486045608048e-05
30 13 6.665987976025839e-05
31 13 8.67788203609423e-05
32 13 0.00016620207853809297
33 13 0.0002016397229415029
34 13 0.00017401975763673403
35 13 6.334630401161003e-05
36 13 5.3275327656085485e-05
37 13 4.879789039925168e-05
38 13 7.377967557533642e-05
39 13 6.261466520004836e-05
40 13 3.908865063144116e-05
41 13 4.1117696927809347e-05
42 13 3.23311866523669e-05
43 13 2.2266888268797072e-05
44 13 2.194938838107971e-05
45 13 3.381929249895333e-05
46 13 6.267972273609257e-05
47 13 4.501555930896915e-05
48 13 2.4102488088520624e-05
49 13 0.000521575960756067
0 14 0.0
1 14 0.0
2 14 1.758405822235806e-08
3 14 3.8449694843436636e-07
4 14 6.54570147655995e-07
5 14 3.84216144969458e-07
6 14 2.041163137159056e-06
7 14 2.5635411586836006e-06
8 14 7.387333461141119e-06
9 14 5.954200465074541e-06
10 14 1.1011913877152247e-05
11 14 4.985749034944297e-06
12 14 1.5529337797733626e-05
13 14 2.572981353244181e-05
14 14 3.0767042139985625e-05
15 14 3.7569840505730125e-05
16 14 6.871488414619226e-05
17 14 6.614181407527543e-05
18 14 7.102118196683561e-05
19 14 7.245581133556772e-05
20 14 0.0001965000476914548
21 14 0.0004955560262178095
22 14 0.0030835322860033538
23 14 0.00031994023629637185
24 14 0.00037065814770568265
25 14 0.0005062887235871234
26 14 0.000254875551227886
27 14 0.0001789191904901789
28 14 0.00010537927260004549
29 14 8.919205709594018e-05
30 14 7.172726689836257e-05
31 14 8.383707997281384e-05
32 14 9.804003332540761e-05
33 14 0.0001643349573748958
34 14 0.0001509366500957808
35 14 7.190431275800205e-05
36 14 6.783665845126236e-05
37 14 3.90494291667048e-05
38 14 4.102548208228744e-05
39 14 7.533424590129245e-05
40 14 3.185633815636862e-05
41 14 2.2215832510777404e-05
42 14 2.276999703612315e-05
43 14 3.04649339536257e-05
44 14 1.3392903391401177e-05
45 14 3.407974466829513e-05
46 14 6.468402602736182e-05
47 14 3.3541035528019365e-05
48 14 4.690411731999768e-05
49 14 0.0005083690392490556
0 15 0.0
1 15 0.0
2 15 0.0
3 15 2.7673783063395555e-07
4 15 1.5669929184526452e-07
5 15 3.7386899906201384e-07
6 15 2.0162539684822823e-06
7 15 1.8852047160234685e-06
8 15 6.473161597551533e-06
9 15 8.830612689617062e-06
10 15 9.761080826412563e-06
11 15 1.3951065022415694e-05
12 15 1.7298755800461627e-05
13 15 2.687994515484314e-05
14 15 2.6555594060839064e-05
15 15 2.86667155769991e-05
16 15 6.368155833831378e-05
17 15 8.928727416901797e-05
18 15 6.747259565158468e-05
19 15 8.381367935231246e-05
20 15 0.0002808437214244968
21 15 0.00029551521657304595
22 15 0.0012096042044838103
23 15 0.00034455002121780757
24 15 0.00032470836032794353
25 15 0.00043910868413270276
26 15 0.0002913161525003798
27 15 0.00018280060078603474
28 15 7.516649610487039e-05
29 15 7.605388740829378e-05
30 15 6.314122580110253e-05
31 15 6.213345531003457e-05
32 15 7.960214550074383e-05
33 15 0.00010471024435716623
34 15 0.00011139540089108136
35 15 5.7497427058626366e-05
36 15 9.291155191630684e-05
37 15 6.607990749370021e-05
38 15 8.74699626383738e-05
39 15 7.609517351209092e-05
40 15 3.7623023271036366e-05
41 15 2.1999929822909824e-05
42 15 1.3771141376095429e-05
43 15 1.9480380140886176e-05
44 15 2.8015896853790267e-05
45 15 2.002000902049646e-05
46 15 4.228581974158866e-05
47 15 7.345468542212674e-05
48 15 0.0001191298479052525
49 15 0.0007276922821514784
0 16 0.0
1 16 0.0
2 16 0.0
3 16 1.3962997679889395e-07
4 16 1.9602179693273355e-07
5 16 4.2334848074569645e-07
6 16 1.0455225176852016e-06
7 16 3.287100183588764e-06
8 16 3.015354959560649e-06
9 16 8.923088764426875e-06
10 16 5.651903348192163e-06
11 16 6.290528293597063e-06
12 16 4.4811268208676936e-05
13 16 2.3011594815938136e-05
14 16 3.4432041660408133e-05
15 16 2.0224916491668742e-05
16 16 5.40778994096951e-05
17 16 4.279531125450047e-05
18 16 8.244575086826137e-05
19 16 5.165280774361509e-05
20 16 0.00018280802581298225
21 16 0.00023260238752470668
22 16 0.002164372352996397
23 16 0.0006814673252549809
24 16 0.00036019268873536134
25 16 0.00027443809025259625
26 16 0.0003202989344016298
27 16 0.00015673339580755561
28 16 0.00013053121093608704
29 16 8.833182570736051e-05
30 16 0.00011034954861990504
31 16 8.151028060071427e-05
32 16 8.291143300926062e-05
33 16 6.41493906972722e-05
34 16 7.757411146572471e-05
35 16 0.00011106221781260499
36 16 0.00011525076862229142
37 16 9.312531982189473e-05
38 16 8.417469876784225e-05
39 16 7.281614163014498e-05
40 16 5.3480149301896844e-05
41 16 1.75472460164649e-05
42 16 2.983276430770196e-05
43 16 2.0350278426064244e-05
44 16 2.1693451362381377e-05
45 16 2.4113778698274262e-05
46 16 6.79348694651526e-05
47 16 7.669280604664745e-05
48 16 0.00010362760296941889
49 16 0.0020103608422990162
0 17 0.0
1 17 0.0
2 17 0.0
3 17 2.810959157404655e-08
4 17 1.3261484112750703e-07
5 17 2.4620540010482215e-07
6 17 1.6496282393132558e-07
7 17 1.6434852616409314e-06
8 17 4.954905256341634e-06
9 17 1.0165927698412327e-05
10 17 6.012276909667143e-06
11 17 1.201582083144459e-05
12 17 3.540702197859504e-05
13 17 3.5393028505823046e-05
14 17 2.6492765683139403e-05
15 17 2.7533216346356817e-05
16 17 5.5264471127891695e-05
17 17 6.256175171667713e-05
18 17 7.080120210581065e-05
19 17 8.313865557172676e-05
20 17 0.00018705603909099786
21 17 0.0001435060229863605
22 17 0.0008334905660707528
23 17 0.0012828444694075404
24 17 0.0004790562166022052
25 17 0.000177665880202003
26 17 0.0004926461902763215
27 17 0.00013040458281655406
28 17 0.0001281922626795891
29 17 0.00016583050380733437
30 17 9.472764033968522e-05
31 17 0.00013529807646283642
32 17 7.429727096812066e-05
33 17 7.9755454804875e-05
34 17 7.088271646739959e-05
35 17 0.00011521252015098563
36 17 0.00012004063541101444
37 17 8.563802055868047e-05
38 17 0.00015309792665147285
39 17 7.829625901323692e-05
40 17 4.0269039650349664e-05
41 17 1.4883605453077312e-05
42 17 1.88779132990535e-05
43 17 2.6068345933764268e-05
44 17 1.1555926350917239e-05
45 17 4.179424278748612e-05
46 17 5.659512279852122e-05
47 17 8.557768257298187e-05
48 17 0.00018864594902074394
49 17 0.0035538415451679514
0 18 0.0
1 18 0.0
2 18 0.0
3 18 9.096199400272261e-08
4 18 2.3966633097453227e-07
5 18 7.173600623719777e-07
6 18 1.2285257743510984e-07
7 18 6.643029795806303e-07
8 18 3.2749351535965697e-06
9 18 2.3816181351612798e-06
10 18 8.064303128949175e-06
11 18 1.4305308349968845e-05
12 18 1.0842445562991771e-05
13 18 3.2689575531471607e-05
14 18 3.3539396546156194e-05
15 18 4.7465433306718286e-05
16 18 5.1210242944449286e-05
17 18 3.818807431308893e-05
18 18 5.4524663243178845e-05
19 18 0.00010243311628370161
20 18 0.00018748323445202022
21 18 0.00030359772908234594
22 18 0.0006750412850207478
23 18 0.003815653035895419
24 18 0.0004080843011597145
25 18 0.0004922657988409645
26 18 0.0026737153597110423
27 18 0.0002051589580810359
28 18 0.00028096103749497954
29 18 0.00021133181850651277
30 18 8.074784171287483e-05
31 18 9.580544313940306e-05
32 18 6.82224855173321e-05
33 18 7.117432040744537e-05
34 18 6.682937718448965e-05
35 18 9.851599731226901e-05
36 18 8.484424396905751e-05
37 18 5.403976439103946e-05
38 18 0.00010414734249208866
39 18 3.105100620650874e-05
40 18 3.8368159154535995e-05
41 18 1.5049014922811831e-05
42 18 1.049722265358684e-05
43 18 2.2892514416344835e-05
44 18 1.5916204023102203e-05
45 18 4.891134285477159e-05
46 18 4.528030910621076e-05
47 18 8.592330195523826e-05
48 18 0.00016237421543880564
49 18 0.0006371138203852215
0 19 0.0
1 19 0.0
2 19 0.0
3 19 1.7370868649740615e-08
4 19 2.365406823819852e-07
5 19 4.952448020080441e-07
6 19 2.3881198492269104e-07
7 19 3.7573225971865386e-07
8 19 3.0671412121448395e-06
9 19 2.0111178733477558e-06
10 19 7.988668367675731e-06
11 19 1.1936452566641706e-05
12 19 2.800319521159452e-05
13 19 4.296652134394744e-05
14 19 3.7803617083439764e-05
15 19 2.8696010269718436e-05
16 19 7.082593828236105e-05
17 19 3.41705092106955e-05
18 19 6.231439101682008e-05
19 19 8.394890012195713e-05
20 19 0.00012150576867068805
21 19 0.00022061476101887265
22 19 0.00040480063138261923
23 19 0.005204453180141786
24 19 0.0004382785846722312
25 19 0.0011909954201061224
26 19 0.0009917703421843918
27 19 0.00047235611099917155
28 19 0.00029483941590752915
29 19 8.964713232567473e-05
30 19 9.49605592511832e-05
31 19 6.010977956127729e-05
32 19 5.4796088478735e-05
33 19 0.00010064107837000699
34 19 0.00011517279452788797
35 19 9.803757031060817e-05
36 19 4.418444289977809e-05
37 19 3.712305376854082e-05
38 19 3.0429399074184068e-05
39 19 1.829945012091692e-05
40 19 1.3370643877675394e-05
41 19 9.5777226711956e-06
42 19 1.407794751759193e-05
43 19 1.3448304810006712e-05
44 19 9.307688699486946e-06
45 19 2.8956491175275747e-05
46 19 2.5278382485566295e-05
47 19 4.2539943129085185e-05
48 19 9.89418045681747e-05
49 19 0.0003459230060591902
0 20 0.0
1 20 0.0
2 20 0.0
3 20 0.0
4 20 2.0870769939050588e-08
5 20 6.519537765411004e-08
6 20 8.565921613307947e-07
7 20 4.6933916061089066e-07
8 20 8.739867303931105e-07
9 20 1.9439614819181103e-06
10 20 3.4424353051651095e-06
11 20 1.0697407036343955e-05
12 20 4.444008330564561e-05
13 20 5.265103665726563e-05
14 20 4.70553477122042e-05
15 20 4.301883900928602e-05
16 20 5.551929251881079e-05
17 20 8.977153615764167e-05
18 20 7.944785009309816e-05
19 20 6.338210732107325e-05
20 20 8.788009515444097e-05
21 20 0.00010842960714097167
22 20 0.00016151343322899484
23 20 0.011717368745670287
24 20 0.00041697594141527927
25 20 0.0018204739028030328
26 20 0.0004145263904447419
27 20 0.00021423380944208588
28 20 0.0002005648099650267
29 20 6.120749396116189e-05
30 20 4.9348470010517454e-05
31 20 9.30925211035225e-05
32 20 7.530167142255597e-05
33 20 8.426885961017396e-05
34 20 6.125404508206585e-05
35 20 5.583834756378906e-05
36 20 4.475988006992991e-05
37 20 4.5676127399391846e-05
38 20 2.003262023978738e-05
39 20 1.807473658811661e-05
40 20 1.578759369395621e-05
41 20 1.007279630242032e-05
42 20 8.725383209268922e-06
43 20 1.2715719679827588e-05
44 20 1.4526050463752473e-05
45 20 2.84762211530539e-05
46 20 2.5977078600154284e-05
47 20 5.0958133841178194e-05
48 20 7.327316161658546e-05
49 20 0.00017665144860315714
0 21 0.0
1 21 0.0
2 21 0.0
3 21 0.0
4 21 1.0867495136763143e-07
5 21 1.417640470444618e-07
6 21 2.1296885340872612e-07
7 21 3.4944185691529903e-07
8 21 2.0827669923284888e-07
9 21 6.435349637801718e-07
10 21 1.6114318593529487e-06
11 21 7.857708870038087e-06
12 21 1.0510691168782553e-05
13 21 6.522959219637273e-05
14 21 4.087970118305469e-05
15 21 2.138515623592123e-05
16 21 5.0374344449335146e-05
17 21 8.33939574538697e-05
18 21 6.671127694708684e-05
19 21 5.262878246741287e-05
20 21 6.595379475341401e-05
21 21 0.00010274038227473291
22 21 5.6878699819495464e-05
23 21 0.1907671941813253
24 21 0.0006010867218088559
25 21 0.0003496291971928476
26 21 0.0010192888085812965
27 21 0.0002238241186988036
28 21 9.181964785181365e-05
29 21 8.993503235871331e-05
30 21 4.759562118686423e-05
31 21 5.372424441561768e-05
32 21 8.63356736885939e-05
33 21 6.84056133540949e-05
34 21 5.36156190625781e-05
35 21 5.5202570014907506e-05
36 21 2.8813806921802085e-05
37 21 2.1925338079464476e-05
38 21 1.7161654415068597e-05
39 21 1.5956021760370962e-05
40 21 1.27803997074974e-05
41 21 1.0505202442760682e-05
42 21 8.600201597282098e-06
43 21 7.390930405603577e-06
44 21 1.4268798838802261e-05
45 21 4.150754152992307e-05
46 21 2.1989267323747064e-05
47 21 4.9969312563795466e-05
48 21 7.329285354488221e-05
49 21 0.00042010824594395204
0 22 0.0
1 22 0.0
2 22 0.0
3 22 0.0
4 22 9.841600894231201e-09
5 22 3.864172010885688e-07
6 22 2.687263768916088e-07
7 22 1.808501173616257e-07
8 22 1.1365245960325897e-06
9 22 3.413387174956468e-07
10 22 1.4074301970643798e-06
11 22 3.213219206643046e-06
12 22 1.1856794237082948e-05
13 22 3.4834863403114045e-05
14 22 3.78857600809821e-05
15 22 3.925940281811221e-05
16 22 2.6102663996909558e-05
17 22 5.293123988328015e-05
18 22 2.7694535517868784e-05
19 22 3.636858947415109e-05
20 22 4.443265990969683e-05
21 22 6.600877347733181e-05
22 22 7.335500146582253e-05
23 22 0.2197696414468159
24 22 0.0001080787226326898
25 22 0.00014592955863892772
26 22 0.0008944367165122504
27 22 9.73953838525463e-05
28 22 5.176172002410315e-05
29 22 0.0001492723319311139
30 22 7.024386715135808e-05
31 22 7.467645364854328e-05
32 22 4.853049163894734e-05
33 22 4.582092892054618e-05
34 22 4.218256018950691e-05
35 22 5.656269847680526e-05
36 22 2.4642351253439443e-05
37 22 1.6096935313389564e-05
38 22 1.611193691268261e-05
39 22 9.585056905530349e-06
40 22 8.630707471443393e-06
41 22 1.1752375972881267e-05
42 22 8.147748652991124e-06
43 22 7.0640197194436535e-06
44 22 4.995055434302852e-06
45 22 1.460671390528239e-05
46 22 2.2465437958994197e-05
47 22 1.3435588612589587e-05
48 22 6.587799569343189e-05
49 22 0.0003479509708261528
0 23 0.0
1 23 0.0
2 23 0.0
3 23 0.0
4 23 0.0
5 23 0.0
6 23 4.854161952391333e-07
7 23 5.635858454602296e-07
8 23 1.3479681911064465e-07
9 23 1.7555457053079992e-06
10 23 2.4477141320302006e-07
11 23 3.804565652743647e-06
12 23 7.044230561605955e-06
13 23 2.9025031285954554e-05
14 23 2.20852685354122e-05
15 23 2.7632761091996378e-05
16 23 2.5490638158956e-05
17 23 2.8939277686577405e-05
18 23 2.0159703221003243e-05
19 23 4.560687737638562e-05
20 23 3.846572728949278e-05
21 23 6.87189660353731e-05
22 23 0.01152778700427847
23 23 0.030719317979670972
24 23 6.870914681196101e-05
25 23 0.00014297747391658645
26 23 0.0005925661373117186
27 23 5.539127364853732e-05
28 23 0.00014152132019681153
29 23 0.00011750379811518526
30 23 5.498842847681642e-05
31 23 5.345995774595197e-05
32 23 4.1199442830165396e-05
33 23 2.3922717897830767e-05
34 23 1.805165902623332e-05
35 23 5.105876608130999e-05
36 23 2.2996266143714175e-05
37 23 1.4824231482315964e-05
38 23 9.430592814948483e-06
39 23 5.6679515951146955e-06
40 23 9.441861181226865e-06
41 23 1.0094376949078358e-05
42 23 1.672172171014798e-05
43 23 1.2309185976345232e-05
44 23 1.0172940406350262e-05
45 23 1.2603958871472242e-05
46 23 1.8334357442333044e-05
47 23 1.1330994817567738e-05
48 23 0.00016715285743358648
49 23 0.00015215559625853976
0 24 0.0
1 24 0.0
2 24 0.0
3 24 0.0
4 24 0.0
5 24 2.86575021463435e-09
6 24 4.610600428144906e-08
7 24 1.560615938440637e-07
8 24 4.3410408111119243e-07
9 24 4.606704869065855e-07
10 24 9.6983051682155e-07
11 24 2.7926354587867753e-06
12 24 2.7478225872243037e-06
13 24 3.859394350376938e-06
14 24 8.50979983148966e-06
15 24 1.44489715414049e-05
16 24 1.217875363918946e-05
17 24 2.404394881660556e-05
18 24 2.86145343410028e-05
19 24 2.108104658371179e-05
20 24 6.890479680903825e-05
21 24 0.00011817861877139951
22 24 0.050997936040254696
23 24 0.0009886693077467337
24 24 6.556557218070753e-05
25 24 0.0001741615629651925
26 24 0.00026032728177551425
27 24 4.725145548582763e-05
28 24 8.38031715675145e-05
29 24 0.00011026087648780011
30 24 5.559683505414862e-05
31 24 5.0255435769924986e-05
32 24 4.090865876582075e-05
33 24 2.049859645062945e-05
34 24 1.5532043517064518e-05
35 24 2.2392183491751333e-05
36 24 3.30297681275538e-05
37 24 1.2707241126572533e-05
38 24 1.2137301696051202e-05
39 24 5.960153924296521e-06
40 24 5.3718782060648515e-06
41 24 5.045048219018759e-06
42 24 8.212531348545045e-06
43 24 1.0325881842104534e-05
44 24 5.70178513428521e-06
45 24 1.2280530577156913e-05
46 24 1.1711809484349726e-05
47 24 3.563393567608602e-05
48 24 0.00020714210330563271
49 24 0.00014925217577753836
0 25 0.0
1 25 0.0
2 25 0.0
3 25 0.0
4 25 0.0
5 25 0.0
6 25 2.6248030329564278e-08
7 25 1.4810872826580986e-07
8 25 1.9190542212607351e-07
9 25 2.0346068620227297e-07
10 25 1.4710777622108854e-06
11 25 5.6173534273615445e-06
12 25 2.5136288915648717e-06
13 25 3.696150197565894e-06
14 25 3.172358496755151e-06
15 25 8.919705715599194e-06
16 25 1.2290545523083948e-05
17 25 9.150315468381053e-06
18 25 8.411198488510794e-06
19 25 3.063392773508623e-05
20 25 2.7862101777795256e-05
21 25 0.0003382425334413939
22 25 0.0027693102602613573
23 25 0.0005451470867174846
24 25 7.874187520882365e-05
25 25 0.00011072994026086749
26 25 9.102901570372989e-05
27 25 4.3186697403398516e-05
28 25 8.249978298393321e-05
29 25 8.3705023729053e-05
30 25 3.833186033849761e-05
31 25 2.977521212161587e-05
32 25 1.873736314985187e-05
33 25 3.4725582727651774e-05
34 25 2.3091744444952314e-05
35 25 5.334922974561482e-05
36 25 1.1666084297663073e-05
37 25 7.957486875133387e-06
38 25 9.843481718127343e-06
39 25 6.567817006770192e-06
40 25 6.783046139318389e-06
41 25 8.112800390262227e-06
42 25 1.557897092835184e-05
43 25 7.032476619636432e-06
44 25 4.355711247956475e-06
45 25 1.0813442764155719e-05
46 25 9.202230225137163e-06
47 25 8.823031604670461e-05
48 25 0.00019241225736272454
49 25 0.00016419406183765652
0 26 0.0
1 26 0.0
2 26 0.0
3 26 0.0
4 26 0.0
5 26 0.0
6 26 0.0
7 26 2.5139760709111506e-07
8 26 6.621459637451315e-08
9 26 4.5957246356492e-09
10 26 2.2896364655603385e-07
11 26 3.4906599479091856e-07
12 26 2.9317704720073074e-06
13 26 1.0533154616245852e-06
14 26 3.3213198825241836e-06
15 26 5.448819092831096e-06
16 26 1.0500912730015421e-05
17 26 7.019882726767133e-06
18 26 9.971881782001156e-06
19 26 8.663472854721791e-05
20 26 0.00023370711751991702
21 26 0.0004306582787901778
22 26 0.0009884877376186679
23 26 0.00045904415466166805
24 26 0.00011864669978761837
25 26 2.6381016426946165e-05
26 26 7.525267787143797e-05
27 26 7.926016862041549e-05
28 26 2.3199582675853594e-05
29 26 5.764255014963319e-05
30 26 5.39834091286482e-05
31 26 2.4495140828083012e-05
32 26 3.3599332384255605e-05
33 26 1.545109213790525e-05
34 26 2.0424493374673845e-05
35 26 3.927379201103126e-05
36 26 1.5995469225169057e-05
37 26 1.1876707819810735e-05
38 26 1.0958095209515597e-05
39 26 6.078076667042571e-06
40 26 5.61698340788738e-06
41 26 4.552962137825365e-06
42 26 4.393477901469128e-06
43 26 3.318000065483283e-05
44 26 1.2390045387633447e-05
45 26 4.132759430951453e-06
46 26 1.194091313023229e-05
47 26 5.975588794620622e-05
48 26 7.615763904509214e-05
49 26 0.0009685876980386348
0 27 0.0
1 27 0.0
2 27 0.0
3 27 0.0
4 27 0.0
5 27 0.0
6 27 0.0
7 27 0.0
8 27 0.0
9 27 1.1457532793740991e-08
10 27 1.046893764260695e-07
11 27 0.0
12 27 1.9098736621612736e-07
13 27 3.495485326856369e-07
14 27 6.569685107316991e-07
15 27 1.1049424620945779e-06
16 27 2.6912498983158164e-06
17 27 2.9030595330735804e-05
18 27 1.2354105140962686e-05
19 27 0.0002974056728632877
20 27 0.00010881352242249409
21 27 9.95707529259798e-05
22 27 0.0005634187551268955
23 27 0.00021580589020481547
24 27 1.2484315989597455e-05
25 27 2.3709108581689734e-05
26 27 2.2757546493252214e-05
27 27 1.9918874739626617e-05
28 27 2.723718898973034e-05
29 27 4.067579282326287e-05
30 27 1.8494276180687172e-05
31 27 1.3603184092260589e-05
32 27 1.4092271050697075e-05
33 27 1.98835718740643e-05
34 27 2.1835283118801003e-05
35 27 2.5829355001975546e-05
36 27 1.4137627198309185e-05
37 27 4.273509966371234e-06
38 27 5.579595106894575e-06
39 27 8.313894880044275e-06
40 27 8.188361994212748e-06
41 27 5.582581414968982e-06
42 27 6.686796556498469e-06
43 27 6.8942622459704155e-06
44 27 1.4066300557876532e-05
45 27 8.335501290239139e-06
46 27 2.2597078398073438e-05
47 27 5.0172188943459647e-05
48 27 0.00015858499936796455
49 27 9.228272800388163e-05
0 28 0.0
1 28 0.0
2 28 0.0
3 28 0.0
4 28 0.0
5 28 0.0
6 28 0.0
7 28 0.0
8 28 0.0
9 28 0.0
10 28 5.641465048067993e-09
11 28 7.993738585799321e-08
12 28 9.859143434894925e-08
13 28 6.950999769147064e-07
14 28 1.068902742723978e-06
15 28 8.482116216189832e-07
16 28 6.580325449651126e-06
17 28 5.9827939390583e-06
18 28 5.7088288208481237e-05
19 28 0.0002019372800600356
20 28 4.4289598061326085e-05
21 28 0.0001663885564020744
22 28 0.00020929484117869555
23 28 1.9631059579863262e-05
24 28 1.692586565095168e-05
25 28 1.9022181683004045e-05
26 28 1.4755817982203361e-05
27 28 1.5670433797406746e-05
28 28 3.9356269561436195e-05
29 28 2.0026084849889496e-05
30 28 1.9868879970695866e-05
31 28 1.4892179033931727e-05
32 28 1.5130292048416388e-05
33 28 1.8618887093297833e-05
34 28 1.3137827787211229e-05
35 28 1.7235230723956244e-05
36 28 6.2930787120616104e-06
37 28 1.0426961745016975e-05
38 28 8.090278321025407e-06
39 28 1.4587104380332517e-05
40 28 3.4344348928189805e-06
41 28 3.185367267221339e-06
42 28 5.9097750011054615e-06
43 28 7.246146179070381e-06
44 28 6.685475461804144e-06
45 28 1.3777926497361536e-05
46 28 5.570398083201213e-06
47 28 1.5040122568860779e-05
48 28 4.636448529650781e-05
49 28 0.00011138262469085494
0 29 0.0
1 29 0.0
2 29 0.0
3 29 0.0
4 29 0.0
5 29 0.0
6 29 0.0
7 29 0.0
8 29 0.0
9 29 0.0
10 29 0.0
11 29 0.0
12 29 3.8387153089296136e-08
13 29 5.961439065745899e-08
14 29 8.577306419675559e-07
15 29 1.6526499206191837e-06
16 29 3.6808305616248255e-06
17 29 3.6376338228131573e-06
18 29 5.103061647859404e-06
19 29 3.1320332585350534e-05
20 29 3.189486363955194e-05
21 29 0.0001474286107920332
22 29 0.0001979211975160958
23 29 0.00010029593523058375
24 29 1.2421066672950833e-05
25 29 1.2545060763707311e-05
26 29 1.940145730844132e-05
27 29 1.1511874374823332e-05
28 29 1.6395270014584447e-05
29 29 1.5140430215878205e-05
30 29 2.3400956063369338e-05
31 29 1.9645046419483436e-05
32 29 1.8231090093091044e-05
33 29 1.1949464712434646e-05
34 29 1.7288033425344847e-05
35 29 1.592567246696284e-05
36 29 9.400296948490174e-06
37 29 5.31037186500149e-06
38 29 1.0722456889983387e-05
39 29 5.732512425722149e-06
40 29 8.110060745375545e-06
41 29 1.9005026778867687e-06
42 29 9.298688572771585e-06
43 29 9.722559843726006e-06
44 29 3.132307266846598e-06
45 29 2.1407887815267782e-05
46 29 6.442762589009133e-06
47 29 2.591289037394892e-05
48 29 1.771218138106858e-05
49 29 2.5886848423775475e-05
0 30 0.0
1 30 0.0
2 30 0.0
3 30 0.0
4 30 0.0
5 30 0.0
6 30 0.0
7 30 0.0
8 30 0.0
9 30 0.0
10 30 0.0
11 30 0.0
12 30 7.499901993776173e-09
13 30 6.753188755991133e-08
14 30 1.659726665664912e-07
15 30 9.089270387073031e-07
16 30 1.5471810052359599e-06
17 30 4.819062668215016e-06
18 30 7.5391713207883775e-06
19 30 1.4292039138615481e-05
20 30 2.4816460701551067e-05
21 30 7.616223503449263e-05
22 30 7.460098103882915e-05
23 30 1.9800548426841284e-05
24 30 1.3812328241322914e-05
25 30 1.8312455176361385e-05
26 30 1.894919470804234e-05
27 30 1.3749268558423463e-05
28 30 1.8468996771432788e-05
29 30 1.6539227842334977e-05
30 30 1.853563287838773e-05
31 30 9.306847024305355e-06
32 30 1.900084176805696e-05
33 30 1.958457360880526e-05
34 30 2.1592536634106854e-05
35 30 1.128205853137716e-05
36 30 1.1305510072317809e-05
37 30 8.606941372264856e-06
38 30 7.713806214847312e-06
39 30 8.746280290058803e-06
40 30 7.2910687698338904e-06
41 30 4.180151623362053e-06
42 30 2.909524716768735e-06
43 30 3.40362760903549e-06
44 30 4.8013917407463305e-06
45 30 2.674524792863408e-06
46 30 1.939454689411812e-05
47 30 2.2351220731402587e-05
48 30 1.219451717425818e-05
49 30 2.6111134459295167e-05
0 31 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 0.0
5 31 0.0
6 31 0.0
7 31 0.0
8 31 0.0
9 31 0.0
10 31 0.0
11 31 1.1175926211892528e-09
12 31 9.396673880799298e-10
13 31 3.379529437380811e-08
14 31 1.8545863507794905e-07
15 31 1.972255246953272e-07
16 31 9.975244460191956e-07
17 31 7.536413246327983e-07
18 31 9.110524878106321e-07
19 31 1.1736262906752291e-05
20 31 1.9652429660444326e-05
21 31 9.513153080147128e-05
22 31 7.750451136159103e-05
23 31 4.400973851270741e-05
24 31 2.7869056592480448e-05
25 31 1.4276990085878533e-05
26 31 1.5177842726483053e-05
27 31 2.4260451201267468e-05
28 31 1.4529365816451532e-05
29 31 1.5039364664945199e-05
30 31 7.431758408372727e-06
31 31 1.646977347962947e-05
32 31 1.4132620586336198e-05
33 31 1.0599981291948474e-05
34 31 1.5488860724455734e-05
35 31 7.93938174646403e-06
36 31 8.33489829261845e-06
37 31 1.2404838612012784e-05
38 31 1.2953508999352052e-05
39 31 5.469666882059696e-06
40 31 4.450326540502123e-06
41 31 1.4153947105128695e-05
42 31 7.494402004578359e-06
43 31 5.68977330567809e-06
44 31 1.3035915706244067e-05
45 31 1.0248686206864313e-05
46 31 2.311179881531837e-05
47 31 1.2078611082175738e-05
48 31 1.170592554677256e-05
49 31 1.676937548338854e-05
0 32 0.0
1 32 0.0
2 32 0.0
3 32 0.0
4 32 0.0
5 32 0.0
6 32 0.0
7 32 0.0
8 32 0.0
9 32 0.0
10 32 0.0
11 32 0.0
12 32 0.0
13 32 1.0922865497879896e-08
14 32 5.377717927847679e-07
15 32 3.6354024859175287e-07
16 32 6.049505933938504e-07
17 32 1.9137083430627184e-06
18 32 4.639709461276726e-06
19 32 5.551826788811362e-06
20 32 1.5058456951229405e-05
21 32 7.3347581217488e-05
22 32 6.936122825439675e-05
23 32 3.391406986516225e-05
24 32 1.3854404102806046e-05
25 32 2.3561766915271526e-05
26 32 6.572554248061363e-06
27 32 1.4306821523432496e-05
28 32 9.31831161879173e-06
29 32 2.5430641597891774e-05
30 32 5.979891349148496e-06
31 32 1.0812047713294139e-05
32 32 1.3737744116880892e-05
33 32 1.1415457733962741e-05
34 32 9.420643554531144e-06
35 32 7.72495820372283e-06
36 32 1.0736504877906411e-05
37 32 1.1053899274154756e-05
38 32 1.4453040391652595e-05
39 32 4.604204806869313e-06
40 32 9.2265898301195e-06
41 32 6.016174179660133e-06
42 32 1.3341002090651023e-05
43 32 7.965006229388727e-06
44 32 4.105880453670607e-06
45 32 7.07660430869985e-06
46 32 4.276812961433166e-06
47 32 7.499163499543096e-06
48 32 9.323518793989853e-06
49 32 8.102445232700139e-06
0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 0.0
5 33 0.0
6 33 0.0
7 33 0.0
8 33 0.0
9 33 0.0
10 33 0.0
11 33 0.0
12 33 3.89864940829542e-09
13 33 2.312928849160669e-08
14 33 3.646873589925215e-08
15 33 1.6612669304330952e-08
16 33 1.721355109622239e-07
17 33 9.059106375516441e-07
18 33 5.920998509704388e-07
19 33 3.470098290952287e-06
20 33 2.164116240561612e-05
21 33 3.1337821850236454e-05
22 33 2.7567190470271054e-05
23 33 2.0032926989660262e-05
24 33 1.7489615200789096e-05
25 33 1.4512614702751433e-05
26 33 9.690763348636836e-06
27 33 1.1591193751633398e-05
28 33 1.0188691809057599e-05
29 33 2.591681117915921e-05
30 33 5.187386779400457e-06
31 33 7.745150950284332e-06
32 33 1.3404528231055399e-05
33 33 1.4420096933122124e-05
34 33 3.957472468825667e-06
35 33 5.413608657203719e-06
36 33 1.2389199115743456e-05
37 33 1.645270064553388e-05
38 33 1.4430192355043702e-05
39 33 1.0334952661928204e-05
40 33 5.554390458057791e-06
41 33 9.99360855260897e-06
42 33 3.705596750171086e-06
43 33 8.631866812611939e-06
44 33 5.209927679811733e-06
45 33 2.2634738184314474e-06
46 33 5.817666157728767e-06
47 33 2.0842936266183324e-05
48 33 3.874989932790095e-06
49 33 5.2601501260501255e-06
0 34 0.0
1 34 0.0
2 34 0.0
3 34 0.0
4 34 0.0
5 34 0.0
6 34 0.0
7 34 0.0
8 34 0.0
9 34 0.0
10 34 0.0
11 34 2.5581882075775416e-11
12 34 2.0265674425028816e-09
13 34 0.0
14 34 7.050318604676153e-09
15 34 5.690100952839083e-07
16 34 2.4624156936555956e-07
17 34 3.371667806035173e-07
18 34 2.414238535925958e-07
19 34 1.7519311976364499e-06
20 34 1.0677768860882421e-05
21 34 4.565165614363033e-06
22 34 9.191290383378361e-06
23 34 2.1082897928489276e-05
24 34 3.702821051979849e-05
25 34 8.186175747962208e-06
26 34 8.440358187556818e-06
27 34 6.636368442324983e-06
28 34 4.51239328876319e-06
29 34 7.475916537377852e-06
30 34 6.342660704528279e-06
31 34 9.914549501554966e-06
32 34 1.2677372882153601e-05
33 34 9.023228846590867e-06
34 34 4.969571676602857e-06
35 34 5.7453751625581816e-06
36 34 5.0602035262513805e-06
37 34 5.880713653084501e-06
38 34 1.6271813555564307e-05
39 34 8.495731942270952e-06
40 34 7.282880127942054e-06
41 34 7.35915138992061e-06
42 34 6.849022381435969e-06
43 34 8.870218030043564e-06
44 34 1.0502298767110124e-05
45 34 5.042549911189323e-06
46 34 2.9699843891333755e-06
47 34 1.3824330993966753e-05
48 34 3.2470734312154205e-06
49 34 1.2619269791619442e-05
0 35 0.0
1 35 0.0
2 35 0.0
3 35 0.0
4 35 0.0
5 35 0.0
6 35 0.0
7 35 0.0
8 35 0.0
9 35 0.0
10 35 0.0
11 35 0.0
12 35 0.0
13 35 1.7850532420656654e-08
14 35 1.8061089549987536e-08
15 35 1.2767008992572166e-07
16 35 1.8175992422124765e-07
17 35 1.190056538721643e-07
18 35 1.5127373584122828e-06
19 35 5.026645713349292e-07
20 35 3.189801361097982e-06
21 35 1.8377631485927885e-06
22 35 7.687745185464197e-06
23 35 2.679951062749858e-05
24 35 3.553030475735249e-05
25 35 1.1124080572139562e-05
26 35 1.4204629314248824e-05
27 35 6.792960530522502e-06
28 35 9.615310553033949e-06
29 35 5.670437649198125e-06
30 35 1.1395611909601809e-05
31 35 1.2129554291397492e-05
32 35 1.2564210159491508e-05
33 35 1.11311617218492e-05
34 35 9.63660079798494e-06
35 35 7.272124540830702e-06
36 35 8.267857831801814e-06
37 35 1.0157823649121821e-05
38 35 8.293704002739205e-06
39 35 4.816793060951743e-06
40 35 8.476940031065866e-06
41 35 7.418590384942498e-06
42 35 4.7288863816306594e-06
43 35 2.808241964059015e-06
44 35 9.701679623385592e-06
45 35 7.833950004026366e-06
46 35 2.3474219135174713e-05
47 35 1.7539778033041814e-05
48 35 2.7083880376261986e-06
49 35 2.8265041910381453e-06
0 36 0.0
1 36 0.0
2 36 0.0
3 36 0.0
4 36 0.0
5 36 0.0
6 36 0.0
7 36 0.0
8 36 0.0
9 36 0.0
10 36 0.0
11 36 0.0
12 36 1.7971656591230896e-08
13 36 3.337231922147863e-08
14 36 0.0
15 36 5.638061457675272e-08
16 36 1.4969179567748765e-06
17 36 9.70703968053666e-07
18 36 7.638099979711064e-07
19 36 1.7216918399305706e-08
20 36 6.519782999116038e-07
21 36 1.9899312373625244e-05
22 36 1.3271161217303424e-05
23 36 1.877172428592646e-05
24 36 4.7409598789168365e-06
25 36 1.414733523344429e-05
26 36 8.914603949287587e-06
27 36 4.862998744041862e-06
28 36 6.025193351916583e-06
29 36 7.2633860709746896e-06
30 36 4.921089642534198e-06
31 36 4.019913803320396e-06
32 36 7.9802488504663e-06
33 36 1.1088917829142825e-05
34 36 4.840440124458689e-06
35 36 4.08270302012265e-06
36 36 8.088486678664717e-06
37 36 1.2806317312665409e-05
38 36 3.46678718724614e-06
39 36 8.773664108953469e-06
40 36 9.855603966649613e-06
41 36 6.665629073718916e-06
42 36 9.714859288987969e-06
43 36 4.251273008737231e-06
44 36 5.476603712893184e-06
45 36 9.337230931225288e-06
46 36 2.188993297609423e-05
47 36 1.3043738472164194e-05
48 36 7.130749358465893e-06
49 36 1.4984957608883295e-05
0 37 0.0
1 37 0.0
2 37 0.0
3 37 0.0
4 37 0.0
5 37 0.0
6 37 0.0
7 37 0.0
8 37 0.0
9 37 0.0
10 37 0.0
11 37 0.0
12 37 0.0
13 37 0.0
14 37 7.780652661201547e-09
15 37 4.917629113890702e-08
16 37 8.438755409327197e-08
17 37 1.4346041772502925e-07
18 37 3.8242434811159755e-07
19 37 4.0901173690225555e-06
20 37 4.141426536377987e-07
21 37 3.4081238249902883e-06
22 37 1.359643739113668e-06
23 37 1.669654576742368e-05
24 37 7.90112194338754e-06
25 37 7.795783656937743e-06
26 37 3.3575537606287807e-06
27 37 3.6533966155563128e-06
28 37 8.9088646159667e-06
29 37 6.341785963241545e-06
30 37 4.861683418638683e-06
31 37 1.097875080086034e-05
32 37 1.5658135957641394e-05
33 37 4.821739033243034e-06
34 37 5.060690423443113e-06
35 37 9.189467099528139e-06
36 37 7.996003543319136e-06
37 37 5.8553668565328175e-06
38 37 4.778503980826886e-06
39 37 5.447711101739159e-06
40 37 1.2773536795041225e-05
41 37 1.0785505467563499e-05
42 37 4.4641563797959634e-06
43 37 7.640802946059917e-06
44 37 1.2288583546567363e-06
45 37 4.171179223363665e-06
46 37 2.71389104702681e-06
47 37 1.158084719790477e-06
48 37 3.759122831841987e-06
49 37 5.354551121372402e-06
0 38 0.0
1 38 0.0
2 38 0.0
3 38 0.0
4 38 0.0
5 38 0.0
6 38 0.0
7 38 0.0
8 38 0.0
9 38 0.0
10 38 0.0
11 38 0.0
12 38 1.43146947323538e-09
13 38 7.0172592933690985e-09
14 38 3.8697879018333404e-08
15 38 9.836259542223452e-08
16 38 4.4731404184199565e-08
17 38 4.0475954670056626e-08
18 38 1.3897239901543893e-06
19 38 1.318489488484648e-06
20 38 2.0577566821217587e-06
21 38 1.0608484757048583e-06
22 38 6.538501752731162e-06
23 38 6.500175535833007e-06
24 38 3.0428030815719225e-06
25 38 1.074905307979451e-05
26 38 5.533769051201258e-06
27 38 5.354954555348429e-06
28 38 6.519280247843161e-06
29 38 1.9500877789224018e-05
30 38 3.26007359637e-06
31 38 4.9214440733679275e-06
32 38 1.383833259829941e-05
33 38 2.7684662793917633e-06
34 38 4.312134529475647e-06
35 38 8.273601062554594e-06
36 38 7.362911425194184e-06
37 38 7.316394762930538e-06
38 38 1.8302381134135244e-05
39 38 1.6378935283744154e-05
40 38 3.3512795961494603e-06
41 38 4.635164581541486e-06
42 38 3.05678041696313e-06
43 38 5.395976276880727e-06
44 38 2.923167177958656e-06
45 38 7.353754240677857e-07
46 38 4.678297057699478e-06
47 38 5.522222768807023e-07
48 38 4.006752476154553e-06
49 38 3.2793708055785953e-06
0 39 0.0
1 39 0.0
2 39 0.0
3 39 0.0
4 39 0.0
5 39 0.0
6 39 0.0
7 39 0.0
8 39 0.0
9 39 0.0
10 39 1.6849422553189364e-09
11 39 0.0
12 39 2.630401543414984e-08
13 39 0.0
14 39 0.0
15 39 0.0
16 39 1.0021628800050078e-06
17 39 1.9517976680429418e-07
18 39 1.9598971973477647e-07
19 39 6.952984257252187e-07
20 39 1.2206608282605437e-06
21 39 2.9482477626108745e-06
22 39 3.388410395080297e-06
23 39 8.222806748261228e-06
24 39 1.058678610530786e-05
25 39 8.68962513355948e-06
26 39 1.1296133152126322e-05
27 39 6.885731014141653e-06
28 39 7.494769927689506e-06
29 39 4.437729689647043e-06
30 39 7.079767295673399e-06
31 39 8.095392702047834e-06
32 39 1.0282287988493044e-05
33 39 1.96972254634138e-06
34 39 1.947215768922055e-06
35 39 1.6991212627949787e-05
36 39 1.1470639184463229e-05
37 39 9.139519211163784e-06
38 39 1.4246018462041404e-05
39 39 1.866865444693357e-05
40 39 5.4243654629603045e-06
41 39 9.431823341985478e-06
42 39 6.156258234243265e-06
43 39 2.375629034416948e-06
44 39 1.099335217415552e-06
45 39 6.511113537680949e-06
46 39 6.648138071369538e-06
47 39 7.290207613335348e-06
48 39 7.29643066205207e-06
49 39 1.0327918431422363e-05
0 40 0.0
1 40 0.0
2 40 0.0
3 40 0.0
4 40 0.0
5 40 0.0
6 40 0.0
7 40 0.0
8 40 0.0
9 40 0.0
10 40 0.0
11 40 0.0
12 40 4.0063113123155896e-08
13 40 7.275523456673296e-09
14 40 1.965041328823131e-08
15 40 3.2672978873462187e-10
16 40 1.6277738334942485e-09
17 40 2.0836149675361048e-08
18 40 1.272599683440132e-07
19 40 1.6135558766357947e-07
20 40 2.944404764560906e-07
21 40 5.304305245393597e-07
22 40 5.854102760772284e-06
23 40 3.470768502872916e-06
24 40 8.340856549667979e-06
25 40 3.5874179037239243e-06
26 40 5.586529165619497e-06
27 40 1.4377772846066801e-05
28 40 3.252118889860511e-06
29 40 1.3143346039751172e-05
30 40 7.325115704295645e-06
31 40 6.542624954454336e-06
32 40 7.09536112043338e-06
33 40 2.6436553685629915e-06
34 40 6.626911828261723e-06
35 40 4.0377039544456715e-06
36 40 1.3062960548918042e-05
37 40 6.324488601232345e-06
38 40 7.726842776579635e-06
39 40 5.247678390219976e-06
40 40 7.052622379839231e-06
41 40 2.9096215287655524e-06
42 40 3.1343954977067957e-06
43 40 5.277170843726954e-06
44 40 1.4864318262879005e-06
45 40 3.995894584463098e-06
46 40 2.2579435040841085e-06
47 40 8.585137343882804e-07
48 40 2.1346557884462794e-06
49 40 3.955255390371932e-06
0 41 0.0
1 41 0.0
2 41 0.0
3 41 0.0
4 41 0.0
5 41 0.0
6 41 0.0
7 41 0.0
8 41 0.0
9 41 0.0
10 41 0.0
11 41 0.0
12 41 8.276188576197077e-10
13 41 2.8248971025240634e-09
14 41 1.526531376765011e-09
15 41 3.507512462974142e-08
16 41 2.8387876406419695e-08
17 41 1.1717498008796698e-08
18 41 2.818753165187722e-08
19 41 3.681448289374657e-07
20 41 4.9690841298582353e-08
21 41 9.066104567656496e-08
22 41 2.3261657108567037e-06
23 41 5.2956689867683376e-06
24 41 2.0078839838165835e-07
25 41 7.590569332779236e-07
26 41 1.8201786260655687e-06
27 41 5.512485413053378e-06
28 41 5.913141049170111e-06
29 41 5.901742851488311e-06
30 41 9.401808299121461e-06
31 41 3.870797430294489e-06
32 41 3.379111646746962e-06
33 41 2.822607520066946e-06
34 41 4.090209968271292e-06
35 41 2.191711479930619e-06
36 41 4.839565675800896e-06
37 41 6.444461409964001e-06
38 41 8.262354136507584e-06
39 41 7.695873324083831e-06
40 41 2.1559722314557045e-06
41 41 8.383703748394091e-06
42 41 4.584586884624e-06
43 41 2.425261948796453e-06
44 41 1.3674573020595157e-06
45 41 4.1630896596793854e-07
46 41 1.4994594598543481e-06
47 41 1.7140243617011256e-06
48 41 8.751612451088551e-07
49 41 2.408927504990634e-06
0 42 0.0
1 42 0.0
2 42 0.0
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 0.0
8 42 0.0
9 42 0.0
10 42 0.0
11 42 6.437381471123201e-09
12 42 4.999017271504996e-08
13 42 0.0
14 42 0.0
15 42 3.96282248525927e-08
16 42 3.147119603805144e-11
17 42 4.7393789847387295e-08
18 42 9.39172811476457e-08
19 42 3.960019524409895e-08
20 42 6.943978087660017e-07
21 42 3.0767657899027436e-07
22 42 1.5326043249556647e-06
23 42 4.395101101069906e-06
24 42 2.8378204133764147e-06
25 42 4.629250467555011e-06
26 42 2.511709606110051e-06
27 42 2.550235812604059e-06
28 42 5.354240168024457e-06
29 42 4.711010325512385e-06
30 42 9.576289867311548e-06
31 42 7.754334963879246e-06
32 42 4.499139875039566e-06
33 42 2.4033091915193023e-06
34 42 3.196357618395316e-06
35 42 2.4992079096867776e-06
36 42 1.5676749183966306e-05
37 42 4.754639460942509e-06
38 42 8.50447139116955e-07
39 42 2.2064014607287393e-06
40 42 8.172591330664223e-06
41 42 7.89227773657697e-06
42 42 7.5441379088918615e-06
43 42 2.327323093182682e-06
44 42 1.8099251822670999e-06
45 42 1.9538482817342543e-06
46 42 1.5081309970692364e-06
47 42 2.4092423737791314e-06
48 42 2.7632565888359434e-07
49 42 4.062774932531316e-06
0 43 0.0
1 43 0.0
2 43 0.0
3 43 0.0
4 43 0.0
5 43 0.0
6 43 0.0
7 43 0.0
8 43 0.0
9 43 0.0
10 43 0.0
11 43 0.0
12 43 0.0
13 43 0.0
14 43 0.0
15 43 1.4423708176671107e-08
16 43 2.4024299761393188e-08
17 43 8.890104894583686e-07
18 43 4.460138211897349e-07
19 43 1.766023262735261e-08
20 43 1.1619419930567114e-06
21 43 1.3462503394108153e-06
22 43 1.2461608997229693e-06
23 43 1.0138044743082587e-07
24 43 8.784514763584676e-07
25 43 7.859103880899299e-07
26 43 6.478033188782346e-07
27 43 5.8103763093697053e-08
28 43 3.1056291158838406e-06
29 43 4.282465803683909e-06
30 43 3.077951420406345e-06
31 43 1.7191644992156303e-06
32 43 2.2233348472590644e-06
33 43 1.010582959032026e-05
34 43 7.280240076151721e-06
35 43 4.016958996368276e-06
36 43 1.2739104299503248e-05
37 43 3.998165096811314e-06
38 43 4.463611383839473e-06
39 43 1.7602911339342253e-06
40 43 1.2236763419586612e-06
41 43 4.7492716143366305e-06
42 43 1.3239499133141049e-06
43 43 4.15467901213275e-06
44 43 1.2821021589598367e-06
45 43 6.411842018155961e-06
46 43 4.436753996296293e-06
47 43 3.0484978994725315e-06
48 43 2.4622799074129334e-06
49 43 1.6066192284759149e-06
0 44 0.0
1 44 0.0
2 44 0.0
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 0.0
8 44 0.0
9 44 0.0
10 44 0.0
11 44 0.0
12 44 0.0
13 44 0.0
14 44 1.1642519761267818e-08
15 44 2.4140480054174955e-09
16 44 6.675944623456801e-08
17 44 7.648859838918274e-08
18 44 5.228678125102948e-08
19 44 1.1095703580343202e-07
20 44 3.224251307073451e-07
21 44 2.068410730438076e-07
22 44 9.902984046090027e-08
23 44 4.3368014307987096e-07
24 44 1.1041877026867953e-06
25 44 7.656353487915667e-07
26 44 1.2558627539690984e-06
27 44 2.7449978645949663e-07
28 44 5.447357843730233e-07
29 44 3.959919837832776e-06
30 44 2.432111698160543e-06
31 44 2.20249885913767e-06
32 44 4.285976994642722e-06
33 44 5.7233380434297345e-06
34 44 4.452864815857456e-06
35 44 5.499280191668856e-06
36 44 5.700483939474342e-06
37 44 4.605897579251848e-06
38 44 4.560818257610898e-06
39 44 3.0359086761045914e-06
40 44 6.295093646139846e-06
41 44 2.5381741742219064e-06
42 44 1.5818564494977654e-06
43 44 3.0042670965419595e-06
44 44 3.6151972365164655e-06
45 44 3.1715548221039423e-07
46 44 1.8816326642058707e-06
47 44 1.5686819751049214e-06
48 44 1.473974082070908e-06
49 44 9.474288952502208e-07
0 45 0.0
1 45 0.0
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 0.0
8 45 2.878482023671502e-10
9 45 0.0
10 45 0.0
11 45 7.910301428564265e-09
12 45 1.042353686595477e-08
13 45 0.0
14 45 0.0
15 45 2.6928113843898983e-11
16 45 1.4328933811313676e-09
17 45 1.7515459726226153e-08
18 45 2.668463601496764e-07
19 45 5.079446376043675e-07
20 45 2.435252547302776e-06
21 45 1.5405543119874997e-08
22 45 3.56602978251009e-07
23 45 2.814095365990399e-06
24 45 3.449714271288485e-06
25 45 9.113003868067113e-07
26 45 2.993232522843204e-06
27 45 2.8496729134634074e-06
28 45 1.4711413344181274e-06
29 45 1.215764357788203e-06
30 45 2.370433102733098e-06
31 45 2.7162512635255328e-06
32 45 4.1792433648339194e-07
33 45 2.0741791337575744e-06
34 45 6.360805894556909e-06
35 45 1.3842492819033817e-05
36 45 9.605120714918674e-06
37 45 9.114297879125616e-06
38 45 5.623308797595393e-06
39 45 7.269781078284548e-06
40 45 5.356656306189463e-06
41 45 4.768117170386374e-06
42 45 4.14890879503331e-06
43 45 3.972859095755724e-06
44 45 4.7047111873803514e-07
45 45 9.021348884152089e-07
46 45 7.345765980769759e-07
47 45 5.68582567434249e-07
48 45 5.441865739712092e-08
49 45 3.669896095375207e-06
0 46 0.0
1 46 0.0
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 0.0
8 46 0.0
9 46 0.0
10 46 0.0
11 46 0.0
12 46 0.0
13 46 9.270227992005892e-10
14 46 2.306282884421492e-09
15 46 4.070194169055603e-11
16 46 1.3329402175155816e-08
17 46 8.739973064390235e-10
18 46 3.9311144277739773e-07
19 46 3.063048214086672e-07
20 46 1.5466145878015663e-07
21 46 6.067251136500381e-08
22 46 2.6109800941151495e-06
23 46 2.2541837762648336e-07
24 46 1.5572970533669718e-06
25 46 1.5779194240472127e-06
26 46 2.3093009091708036e-06
27 46 5.941217904968607e-07
28 46 2.8506318852808865e-06
29 46 5.959682686379767e-06
30 46 7.88753417814291e-07
31 46 1.6712371197591156e-06
32 46 1.8041292082616833e-06
33 46 2.100470353067303e-06
34 46 3.1411595968189247e-06
35 46 2.8483765317720813e-06
36 46 3.396432871884547e-06
37 46 4.9746180616715506e-06
38 46 7.01640811053047e-06
39 46 5.366396686886929e-06
40 46 1.1735135942263099e-06
41 46 1.4592566117310667e-06
42 46 5.02774092081926e-06
43 46 6.6494364962479965e-06
44 46 4.149167736074815e-06
45 46 6.43931320264115e-06
46 46 4.777253432843485e-07
47 46 2.605710613078288e-07
48 46 6.932221312743079e-07
49 46 9.909632094728635e-07
0 47 0.0
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 0.0
8 47 0.0
9 47 0.0
10 47 0.0
11 47 0.0
12 47 0.0
13 47 0.0
14 47 1.2086965991917524e-09
15 47 2.3619255871682725e-10
16 47 6.136612417918088e-11
17 47 2.2354429818097013e-07
18 47 5.934819673703567e-09
19 47 3.8456467515049935e-07
20 47 1.4798980240851469e-07
21 47 1.3850014482363502e-06
22 47 1.3351733688031456e-08
23 47 6.33729743895169e-07
24 47 1.6206255701366332e-06
25 47 1.054005186897142e-06
26 47 2.7253828985146362e-06
27 47 2.614146507646216e-06
28 47 8.488706507124918e-07
29 47 4.743636177568768e-06
30 47 9.121505923273753e-07
31 47 3.4100537360070813e-06
32 47 3.416965097817022e-06
33 47 1.5168957817541756e-06
34 47 1.6887298366882205e-06
35 47 2.2835965044843746e-06
36 47 4.0958907013526165e-06
37 47 1.7367567830787027e-05
38 47 2.906957829712163e-06
39 47 3.931559764570528e-06
40 47 5.241551522970579e-07
41 47 2.8278279603130007e-06
42 47 3.605026112665203e-06
43 47 1.664048992936938e-06
44 47 1.945592701967915e-06
45 47 3.4460675030978475e-07
46 47 4.4312237130145737e-07
47 47 9.403970249996588e-07
48 47 3.6557573408947596e-07
49 47 2.8855866557565806e-07
0 48 0.0
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 0.0
10 48 0.0
11 48 0.0
12 48 0.0
13 48 0.0
14 48 5.361671024885759e-13
15 48 1.0276687992640301e-07
16 48 3.161331153305577e-08
17 48 2.1107807301266614e-09
18 48 7.061123740272869e-09
19 48 3.4901305087467346e-08
20 48 2.395988426438395e-06
21 48 7.874869678953217e-07
22 48 5.203224347065957e-06
23 48 2.0661747866132748e-06
24 48 1.1320748601541942e-07
25 48 1.2133724774806783e-07
26 48 1.789069088055592e-06
27 48 2.6507601376555343e-06
28 48 8.903310010308005e-07
29 48 6.142674342448009e-06
30 48 1.0380386761154694e-06
31 48 2.6284310321266475e-06
32 48 2.154408572218271e-06
33 48 4.111003292824801e-06
34 48 9.780949415654426e-06
35 48 2.0176887602562302e-05
36 48 4.3361776309618885e-06
37 48 5.476638901914028e-06
38 48 4.957799837472285e-06
39 48 2.7921601975638237e-06
40 48 5.56622264753225e-06
41 48 1.4664314060598076e-06
42 48 4.780847723786288e-07
43 48 1.1617597251826855e-06
44 48 1.600923149890664e-06
45 48 8.170712476138043e-07
46 48 2.849239485163976e-07
47 48 6.04077694447573e-07
48 48 3.8561993449994654e-07
49 48 1.8141670732402897e-06
0 49 0.0
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 0.0
11 49 0.0
12 49 0.0
13 49 2.441249305341736e-10
14 49 0.0
15 49 0.0
16 49 1.4697497394371187e-08
17 49 5.0416917517792846e-08
18 49 1.0231514492418066e-07
19 49 5.948378803572391e-09
20 49 1.319890637393426e-07
21 49 5.694682717733266e-07
22 49 4.112040019959648e-08
23 49 9.425642001006658e-07
24 49 1.0057370406170857e-07
25 49 2.0294149482316144e-06
26 49 2.0422043865345692e-07
27 49 3.7062936008160168e-06
28 49 7.191692941247506e-06
29 49 2.265080923994887e-06
30 49 5.2066712688335186e-06
31 49 1.3187810934186493e-05
32 49 6.803424472706551e-06
33 49 7.599738600735265e-06
34 49 1.1346779783461006e-05
35 49 1.6841836964506073e-05
36 49 1.4848659615319268e-05
37 49 1.0259534863332331e-05
38 49 1.6626403496225974e-05
39 49 8.482779859142166e-06
40 49 5.549878115182735e-07
41 49 7.220752152423415e-06
42 49 6.548204910841349e-06
43 49 1.1781317553276498e-06
44 49 1.6241496810358688e-06
45 49 4.629353592711433e-06
46 49 2.0967150271494905e-06
47 49 6.289092524354453e-07
48 49 1.1495033669226348e-06
49 49 1.381890652929664e-06


==> feature_importances/topology_bw20k_CH4LPSTP_restrictedpi_1d.txt <==
0 0 2.327309126858006e-05
1 0 4.0206592792222645e-05
2 0 9.557330915161737e-05
3 0 0.00014683447527624055
4 0 0.0002878783832869892
5 0 0.00029774050139609826
6 0 0.00028058018026372647
7 0 0.0002564424683645944
8 0 0.00025488585988947944
9 0 0.00013822069275358745
10 0 0.00016207374315924808
11 0 0.0001015422605537467
12 0 0.0008077727877234788
13 0 0.000753484806562981
14 0 0.0007041896271990244
15 0 0.001055338015879219
16 0 0.00020493601318047116
17 0 0.00016593764763901016
18 0 0.00020296246465027163
19 0 0.00025556611700888797
20 0 0.00040591665381982926
21 0 0.0004326831550803023
22 0 0.0007583917568796414
23 0 0.0008656764741285858
24 0 0.006054728187580901
25 0 0.0024680203539464356
26 0 0.0002865135453509723
27 0 0.00018518142393725734
28 0 0.000179060770208564
29 0 0.00014627065880350396
30 0 0.00010177789404106646
31 0 0.00016258009359485334
32 0 0.00012020660996041466
33 0 8.140340088357629e-05
34 0 0.00013148132958986188
35 0 0.00016838527106476404
36 0 0.003391152995032785
37 0 0.010333978024036454
38 0 0.00018603684451433847
39 0 5.9228731834426355e-05
40 0 6.67229206340864e-05
41 0 7.623693921865772e-05
42 0 8.033480257396522e-05
43 0 4.2152515816343976e-05
44 0 3.220228882125588e-05
45 0 1.577187429084975e-05
46 0 2.88376865701257e-05
47 0 5.415755573579716e-05
48 0 4.8924772079509654e-05
49 0 7.530316074021829e-05
0 1 6.716577662116149e-05
1 1 7.550833353128311e-05
2 1 4.943178140519286e-05
3 1 6.33762612007109e-05
4 1 0.00011085761123985017
5 1 0.00019601839888694776
6 1 0.0002527832186021963
7 1 0.00019138495217936764
8 1 0.00034198090088132166
9 1 0.0002833458051423895
10 1 0.00021902907166646454
11 1 8.624511830311265e-05
12 1 0.00023321512879666989
13 1 0.0002808790041588448
14 1 0.0003963306764503828
15 1 0.0003946834676571128
16 1 0.0001513949366683094
17 1 0.000142689944514287
18 1 0.0002509079635600834
19 1 0.00038506941574351
20 1 0.00036033937489011634
21 1 0.0003717601704629244
22 1 0.0004101056128743913
23 1 0.001085947808369995
24 1 0.001959655463868277
25 1 0.0029316745780206947
26 1 0.0005719113635209582
27 1 0.0002704832130812626
28 1 9.743904283516819e-05
29 1 0.00010090771326264316
30 1 5.51748335084077e-05
31 1 0.00025011801674696234
32 1 7.669657471065753e-05
33 1 5.4435501645466835e-05
34 1 5.625910761055159e-05
35 1 0.00011302117620041323
36 1 0.0009351660300120444
37 1 0.0006360604126940346
38 1 9.039848250565353e-05
39 1 5.6372501032013175e-05
40 1 4.240574062595845e-05
41 1 9.524876714142514e-05
42 1 4.768829533162801e-05
43 1 3.863882120486839e-05
44 1 1.974909937437164e-05
45 1 2.2036957630782642e-05
46 1 1.3915574307633549e-05
47 1 5.839795631462763e-05
48 1 5.989950359218796e-05
49 1 8.390171452681789e-05
0 2 0.00012389827277076054
1 2 7.445361883243572e-05
2 2 3.086667073409712e-05
3 2 5.9994783396475215e-05
4 2 7.675778048487865e-05
5 2 0.00011928668439171317
6 2 0.0001979062610486209
7 2 0.00017523483266114145
8 2 0.00016998905710479434
9 2 0.0002794392055602882
10 2 0.00020466138769719962
11 2 0.00015050452330145112
12 2 4.028595646251744e-05
13 2 3.945068821047801e-05
14 2 0.00020542904115393386
15 2 0.00040232011423831175
16 2 0.0002953853320874506
17 2 0.0005251324986675302
18 2 0.00046055545278182166
19 2 0.0006302816461938082
20 2 0.0007019890290298507
21 2 0.000962776700754113
22 2 0.0006362170001488256
23 2 0.0007215527670856042
24 2 0.0017938066699211528
25 2 0.0017716702690813027
26 2 0.00027788258165106674
27 2 0.00019511603255530105
28 2 0.00016222543195871307
29 2 0.00010271770021013145
30 2 9.65148564431721e-05
31 2 8.090039010843349e-05
32 2 6.833614844492685e-05
33 2 5.5566767895436565e-05
34 2 6.94085798030426e-05
35 2 0.0001647128934600878
36 2 0.0002948866098291195
37 2 0.00012713663997109895
38 2 6.999920275830383e-05
39 2 3.946763328334726e-05
40 2 5.235528347463426e-05
41 2 2.1004198778265052e-05
42 2 4.937928296856666e-05
43 2 1.5837752090600916e-05
44 2 1.9064965084241227e-05
45 2 9.135753031053938e-06
46 2 2.117734541624778e-05
47 2 3.2401429500151336e-05
48 2 5.453158401981789e-05
49 2 7.260270307119306e-05
0 3 0.0006522036984168611
1 3 0.00034802287081887065
2 3 8.588958920713194e-05
3 3 4.235007435001621e-05
4 3 8.835042222616114e-05
5 3 0.00014452202559079116
6 3 0.00017545705127199065
7 3 0.0001735316431677072
8 3 0.00011808751247993132
9 3 0.0002430655449305493
10 3 0.0002211253169081857
11 3 0.00013891658105823118
12 3 0.00018564453108277577
13 3 9.924067435762986e-05
14 3 0.0008888683624828843
15 3 0.001410419608566323
16 3 0.002760973336510207
17 3 0.001030253685094675
18 3 0.0018119468401405503
19 3 0.0019925781505383175
20 3 0.0018433195749131663
21 3 0.0007662837470546707
22 3 0.0004148930401670321
23 3 0.0005909268899042533
24 3 0.0008393385141859726
25 3 0.0005116582589209082
26 3 0.00022064605775281033
27 3 0.00017917235088125755
28 3 0.00015981698612132185
29 3 0.00018817096097294554
30 3 0.00010469267165741363
31 3 9.549504672833425e-05
32 3 0.00010121227612249682
33 3 9.39447086383648e-05
34 3 0.00010477376162733781
35 3 0.00013497499381970787
36 3 9.491330844354687e-05
37 3 5.488417508053267e-05
38 3 6.492976851318808e-05
39 3 4.593884714998553e-05
40 3 5.962034554765222e-05
41 3 3.751822173396616e-05
42 3 6.607176363957818e-05
43 3 2.05229329531462e-05
44 3 1.1745700263311171e-05
45 3 1.2645161629649685e-05
46 3 1.9298072559397242e-05
47 3 1.80476842168354e-05
48 3 2.911374155135756e-05
49 3 5.0382477477359286e-05
0 4 0.0032552638360879675
1 4 0.0012753061487109476
2 4 0.0008796110507732425
3 4 0.00030706363774002376
4 4 0.00014102015148993163
5 4 0.00012803718274038232
6 4 0.00012679331432318759
7 4 0.0001963478093233243
8 4 0.0002133581810615928
9 4 0.000199940746663626
10 4 0.00022088504375385268
11 4 0.0001438112629302963
12 4 0.0003127070693307242
13 4 0.00012789214252065156
14 4 0.00036301540557311476
15 4 0.003865981133834364
16 4 0.002543304763635455
17 4 0.0014353494439785564
18 4 0.0008687559442525953
19 4 0.00041783414585778154
20 4 0.0005842864853275495
21 4 0.0004632494581951268
22 4 0.0003092206116491783
23 4 0.00023708224680887765
24 4 0.00023151686711447462
25 4 0.00012220080317452102
26 4 0.00015361384853343496
27 4 0.00010336231458613029
28 4 0.00012197159706379546
29 4 0.00011895349210551684
30 4 7.553142517187101e-05
31 4 7.750331880740043e-05
32 4 9.013241595730309e-05
33 4 0.0001045730046188281
34 4 0.00015039879537899698
35 4 0.00012113671232213413
36 4 9.797717388699508e-05
37 4 7.772500440853805e-05
38 4 6.0909473509225714e-05
39 4 3.435911839630091e-05
40 4 3.313780418264682e-05
41 4 2.1190878508491443e-05
42 4 2.261515563287072e-05
43 4 3.167318885156232e-05
44 4 2.627839738021389e-05
45 4 1.7550350245078416e-05
46 4 2.1729422667983554e-05
47 4 4.018158788354479e-05
48 4 4.3364828146323605e-05
49 4 0.00014215032967367065
0 5 0.002678352294165875
1 5 0.0013555300419349219
2 5 0.0011022380163578395
3 5 0.0010747738776729955
4 5 0.01193728655441408
5 5 0.0006834783828367674
6 5 0.0027860590111512605
7 5 0.00016492869769929306
8 5 0.00025695055148199574
9 5 0.0004120679665422039
10 5 0.00020496215043261547
11 5 0.00012185193446521853
12 5 0.00016973069112986974
13 5 0.0002911120512565286
14 5 0.0005733105438097531
15 5 0.0006757526351471144
16 5 0.000490179274761859
17 5 0.0004792299428785238
18 5 0.0004227706884767962
19 5 0.00018089637163285605
20 5 0.00017744739157562233
21 5 0.00024532609339178864
22 5 0.0002161149335549813
23 5 0.00013610415645437678
24 5 9.434676730133261e-05
25 5 8.539890309077951e-05
26 5 6.645055922703015e-05
27 5 9.008593909314605e-05
28 5 9.392500918750859e-05
29 5 0.00013813685020435673
30 5 9.934694848372065e-05
31 5 0.00016378172500884525
32 5 6.768104062055281e-05
33 5 9.463086935649174e-05
34 5 0.0001225164067504108
35 5 0.0001518400197730248
36 5 0.00012242669625140155
37 5 7.85949827271494e-05
38 5 5.941147585466795e-05
39 5 4.7276862877613755e-05
40 5 4.254566614392717e-05
41 5 3.1175821493265915e-05
42 5 1.768705262680201e-05
43 5 9.723794365372266e-06
44 5 1.3438667336578152e-05
45 5 1.835817434855445e-05
46 5 3.022944412908705e-05
47 5 7.131589568344322e-05
48 5 0.00010735983867443976
49 5 0.00025723278914632655
0 6 0.0005661525841460973
1 6 0.0005568357081770504
2 6 0.0010337814176907328
3 6 0.0005511999772720191
4 6 0.000577945618212391
5 6 0.0008042487084159156
6 6 0.0012798121376165394
7 6 0.0006018878514395136
8 6 0.0004772337597835506
9 6 0.0025994721236139314
10 6 0.0014393591446369622
11 6 0.00020138757962902894
12 6 0.00016488821355462968
13 6 0.0003196205739842342
14 6 0.0006402017240563995
15 6 0.00024302766332757924
16 6 0.00029328647186334546
17 6 0.00019916359234882275
18 6 0.00011363620213859955
19 6 0.00012019825275463183
20 6 0.0001352333140058483
21 6 0.00011274657718405296
22 6 9.472382516009292e-05
23 6 9.514479746189652e-05
24 6 7.736867774636124e-05
25 6 4.089659641942322e-05
26 6 4.756053300713834e-05
27 6 4.904595988469222e-05
28 6 6.450632619190393e-05
29 6 7.877883203136156e-05
30 6 0.0001806052489073134
31 6 9.270803551503345e-05
32 6 9.573865119486215e-05
33 6 0.0001924105119912803
34 6 0.00012018621198466398
35 6 0.0001290380194348651
36 6 0.0001436448387401637
37 6 8.447902685728888e-05
38 6 4.658768477207885e-05
39 6 3.411956994931362e-05
40 6 3.075089520377726e-05
41 6 2.753937517028932e-05
42 6 2.2145281186457147e-05
43 6 2.0445286239419948e-05
44 6 7.523174479682237e-06
45 6 9.63453769626969e-06
46 6 2.7525300910624026e-05
47 6 5.827524414972966e-05
48 6 0.00028218614805201577
49 6 0.0005856643057036899
0 7 0.0011366733813019953
1 7 0.00045351795473443156
2 7 0.0005160308561737285
3 7 0.00047056974544165496
4 7 0.0004454227405040407
5 7 0.00043154201402468043
6 7 0.0004382881395162733
7 7 0.00042172162863627054
8 7 0.00043723922368440294
9 7 0.007302915057147382
10 7 0.006815942851123151
11 7 0.0011292995656075654
12 7 0.00014042297934863495
13 7 0.00023171946668464242
14 7 0.0002171828437802851
15 7 0.00022042643695433328
16 7 0.0001966812022673618
17 7 0.00010774038716414247
18 7 8.323054847517947e-05
19 7 6.013410085145886e-05
20 7 5.849302321049855e-05
21 7 7.679187613480853e-05
22 7 7.533448985524526e-05
23 7 5.981820343556172e-05
24 7 5.472994637283792e-05
25 7 6.057719553703478e-05
26 7 5.18484174110736e-05
27 7 5.971141078270988e-05
28 7 8.609947604882729e-05
29 7 7.288008077749894e-05
30 7 0.00015169417117353893
31 7 5.495057452434799e-05
32 7 9.83212290584908e-05
33 7 0.00022823685890295566
34 7 0.00016697723952646134
35 7 0.00013324981680270785
36 7 9.422910203769987e-05
37 7 5.315466513713869e-05
38 7 3.43810549600588e-05
39 7 2.4249286474569975e-05
40 7 3.790483369931488e-05
41 7 1.565563746975754e-05
42 7 2.024858998070798e-05
43 7 1.1465387194797821e-05
44 7 1.8667224967945415e-05
45 7 1.829617724682602e-05
46 7 3.633006059012745e-05
47 7 9.122399010352124e-05
48 7 0.00011813400795593438
49 7 0.0006990505777397324
0 8 0.0006606820232822916
1 8 0.0002732810141016219
2 8 0.00020196677498884722
3 8 0.0002878122107387447
4 8 0.00027916477173356235
5 8 0.0004968757537503804
6 8 0.0004027070293521454
7 8 0.0005982144973424571
8 8 0.0006651105136353152
9 8 0.001174837938589907
10 8 0.0031275461399695166
11 8 0.0020341996769848657
12 8 0.0002388954225089271
13 8 0.00014212671077229276
14 8 0.00011930346735065314
15 8 0.00011145550399297501
16 8 0.00013697575876409066
17 8 9.534297673231129e-05
18 8 6.109815425996909e-05
19 8 5.762416566574248e-05
20 8 4.5469963854094683e-05
21 8 4.5177430287416434e-05
22 8 4.570566677650176e-05
23 8 5.2140604953855075e-05
24 8 6.0365368906668345e-05
25 8 4.54926898133249e-05
26 8 4.581320901836112e-05
27 8 4.7953980212518446e-05
28 8 3.0505361093027048e-05
29 8 5.3903880258700846e-05
30 8 4.2629128863653256e-05
31 8 3.31679323279074e-05
32 8 8.317028631899998e-05
33 8 8.88079224665835e-05
34 8 7.318050605563766e-05
35 8 7.000450032366081e-05
36 8 5.964935603415541e-05
37 8 4.975425424339194e-05
38 8 3.877038027746794e-05
39 8 3.763200570133672e-05
40 8 2.0144745453440745e-05
41 8 1.3237811759926844e-05
42 8 2.1726924088316635e-05
43 8 1.0782829186676457e-05
44 8 1.2895180354747304e-05
45 8 5.9780455505621525e-06
46 8 1.1699366472525623e-05
47 8 1.887548230328256e-05
48 8 2.851657185650179e-05
49 8 1.908109045456517e-05
0 9 0.000696335384140282
1 9 0.00021155605447155848
2 9 0.00016408939879549453
3 9 0.00040769851004408456
4 9 0.0004060234981183168
5 9 0.00030199418792009825
6 9 0.0011451986343340246
7 9 0.0005384983208359875
8 9 0.000989724916784364
9 9 0.0008528386907932364
10 9 0.0016106131082715487
11 9 0.0029371909873228573
12 9 0.0005770028923867235
13 9 0.00023517044455490435
14 9 0.00014074450568453403
15 9 0.00010498451408936129
16 9 0.00011193655263043295
17 9 8.815433843965791e-05
18 9 5.375719976932036e-05
19 9 5.00962045843954e-05
20 9 4.567819468329547e-05
21 9 4.8439353785808e-05
22 9 5.188008335740378e-05
23 9 3.644520459120408e-05
24 9 4.5513471990946215e-05
25 9 3.8960642239038785e-05
26 9 2.1849571422091702e-05
27 9 3.7122960761019754e-05
28 9 2.8672007691730888e-05
29 9 3.8962296617787716e-05
30 9 4.9153580886942384e-05
31 9 3.580368185202248e-05
32 9 3.23304068188063e-05
33 9 2.940674372475025e-05
34 9 2.6998657249791272e-05
35 9 3.120557724181317e-05
36 9 2.1227002588788513e-05
37 9 4.7821674370065014e-05
38 9 1.9924582423632015e-05
39 9 1.1452239305304366e-05
40 9 1.1667219627406988e-05
41 9 2.3488794253478284e-05
42 9 8.22557241033031e-06
43 9 1.9821486014402907e-06
44 9 2.5288588445746003e-06
45 9 8.688540466501123e-06
46 9 1.0541726829414385e-05
47 9 3.9434557331006655e-06
48 9 4.223918922791261e-06
49 9 2.7133885286149303e-06
0 10 0.0005533537477220887
1 10 0.0004081887678701559
2 10 0.00037673140850786875
3 10 0.0003784600790016668
4 10 0.0005904337325945426
5 10 0.0006592557614746803
6 10 0.0007952822364303845
7 10 0.0006407717878169116
8 10 0.00024057022268183885
9 10 0.0008360356282101483
10 10 0.0016819355250015295
11 10 0.00021328349349893734
12 10 0.00031248855515289103
13 10 0.00020244399491825375
14 10 0.00014464967003858414
15 10 9.660757812919391e-05
16 10 0.00010498415770987452
17 10 7.660686057870372e-05
18 10 4.4239989300017755e-05
19 10 6.475933573503023e-05
20 10 0.00017775299981976158
21 10 3.608412265351723e-05
22 10 3.9978468860093724e-05
23 10 3.29304764455732e-05
24 10 2.6142921476538145e-05
25 10 3.272428999371557e-05
26 10 6.0137561121597216e-05
27 10 3.816925039125723e-05
28 10 1.3996858100042877e-05
29 10 3.3456695071282194e-05
30 10 5.208888797654289e-05
31 10 3.7215866953148196e-05
32 10 2.224519616166818e-05
33 10 2.656419290611828e-05
34 10 2.3086461452101772e-05
35 10 1.7833619602623752e-05
36 10 2.9311644232927582e-05
37 10 1.7320149084542814e-05
38 10 1.4431453901111715e-05
39 10 1.226791005107302e-05
40 10 1.2587403744760088e-05
41 10 1.106735280610869e-05
42 10 1.1459413181820555e-05
43 10 1.785745639809426e-06
44 10 1.0250401224746332e-05
45 10 2.692751641961807e-06
46 10 3.880750573471853e-07
47 10 4.5438641961490416e-07
48 10 9.63707215809707e-07
49 10 6.1316974253378064e-06
0 11 0.0003515643071204136
1 11 0.0009913088791938507
2 11 0.0006555054977747606
3 11 0.000802083760736957
4 11 0.0005447513933744546
5 11 0.0007037346144021999
6 11 0.0004422277126905844
7 11 0.0005283349587616922
8 11 0.0002391819381949655
9 11 0.0011376978783510495
10 11 0.00022674840307525406
11 11 0.0002093038313089101
12 11 0.00031952056498755045
13 11 0.00017402285054126805
14 11 0.00014696662724715263
15 11 8.960314888936128e-05
16 11 7.403866705288228e-05
17 11 5.279276901637664e-05
18 11 6.396564867902236e-05
19 11 0.0001682836622257391
20 11 4.181757291238599e-05
21 11 4.0001829712335755e-05
22 11 6.249705843715402e-05
23 11 3.438771863100977e-05
24 11 2.3488649833507066e-05
25 11 3.320737648153879e-05
26 11 3.149531336053744e-05
27 11 2.3225752279598006e-05
28 11 2.361188967203227e-05
29 11 3.850467439627974e-05
30 11 2.547605815970458e-05
31 11 1.728873853319848e-05
32 11 4.089024644774675e-05
33 11 2.855838040256631e-05
34 11 1.772427112161051e-05
35 11 9.042346566519876e-06
36 11 6.554475361097715e-06
37 11 7.0501493126594175e-06
38 11 3.455747736048633e-05
39 11 6.881850872495454e-06
40 11 1.2137279702433773e-05
41 11 5.60341523699394e-06
42 11 1.1647996126343592e-06
43 11 8.459644442896732e-07
44 11 6.304195582375032e-07
45 11 3.9884152527391057e-07
46 11 1.1118200669111627e-06
47 11 5.421890563032511e-07
48 11 2.779114851386873e-06
49 11 1.156696449153103e-06
0 12 6.321277390740072e-05
1 12 0.0010555042592945499
2 12 0.0010133573774129094
3 12 0.001028274084956586
4 12 0.0005829227915606876
5 12 0.0006522471930355194
6 12 0.00041387728041393035
7 12 0.0006677731079398683
8 12 0.00019557829411265778
9 12 0.00015361777026056704
10 12 0.00031828199852313214
11 12 0.0002346669616288728
12 12 0.0003026018748161943
13 12 0.00016338404699304965
14 12 0.00014405230844161904
15 12 0.0001039467863277511
16 12 7.090500866541531e-05
17 12 6.755060766436009e-05
18 12 5.824617736809732e-05
19 12 3.575729547603887e-05
20 12 4.324389637591253e-05
21 12 5.3749353666041084e-05
22 12 8.802731951386386e-05
23 12 5.6362908707400966e-05
24 12 2.8720895808228692e-05
25 12 2.5506411217932494e-05
26 12 2.5883356369001904e-05
27 12 2.245611823405313e-05
28 12 2.1903299285483325e-05
29 12 2.4697976230558974e-05
30 12 4.402109132688707e-05
31 12 1.598383114792971e-05
32 12 1.3550143350586342e-05
33 12 1.6935793682697038e-05
34 12 1.3104211671980726e-05
35 12 1.4691098678252261e-05
36 12 6.660868992310131e-06
37 12 1.0841305187083296e-05
38 12 1.0678311701574704e-05
39 12 3.665441673544584e-06
40 12 1.842293320408961e-05
41 12 7.296681801554658e-06
42 12 6.873212448960125e-08
43 12 2.0432377861546762e-07
44 12 5.597421978272112e-07
45 12 3.403713430089298e-07
46 12 2.4721466555714626e-06
47 12 1.0252331700577818e-05
48 12 2.7897669639270874e-06
49 12 1.4047513115582792e-06
0 13 7.010588710471353e-06
1 13 0.00018044528506278184
2 13 0.0006146849534174538
3 13 0.0004107658531054628
4 13 0.0003736919837809283
5 13 0.0004711438804120841
6 13 0.0003478069207847838
7 13 0.0002621635019086199
8 13 0.0001653277476524665
9 13 0.0002621815710767904
10 13 0.00017529284517699096
11 13 0.00013642462530954262
12 13 0.0002144254239368889
13 13 0.00016697832372862987
14 13 0.0001579946546868875
15 13 0.00013512701031214182
16 13 8.002464373432685e-05
17 13 0.00010518896316326831
18 13 4.6540085915551405e-05
19 13 3.86480760718979e-05
20 13 6.109221302472018e-05
21 13 6.221978626342326e-05
22 13 5.399544309422085e-05
23 13 3.232067804710964e-05
24 13 2.586778631122152e-05
25 13 2.4724090509887273e-05
26 13 2.4816501908287766e-05
27 13 2.5048769928876108e-05
28 13 4.333718297659485e-05
29 13 1.532575144250218e-05
30 13 1.6316478127525728e-05
31 13 1.3789498663640194e-05
32 13 6.191861077483237e-06
33 13 1.0091277024552127e-05
34 13 1.178457695593231e-05
35 13 1.4957345988319457e-05
36 13 3.5327248611685553e-06
37 13 1.0251512795122285e-05
38 13 6.997283436039673e-07
39 13 1.3304677670774897e-05
40 13 3.0364414235548115e-06
41 13 1.3243076674348598e-07
42 13 4.15086255884222e-06
43 13 8.370099807663502e-06
44 13 1.6141653008506532e-06
45 13 1.0702830242317544e-07
46 13 4.2932682844146714e-07
47 13 1.1782014504435445e-06
48 13 9.4930579769724e-07
49 13 1.3431177831462766e-06
0 14 3.8946233066937555e-07
1 14 2.712033298368124e-05
2 14 8.64460847899706e-05
3 14 0.0002763191355497259
4 14 0.0005636775788833737
5 14 0.0004410267363869045
6 14 0.00015753889865851117
7 14 0.0001888152702025729
8 14 0.00015175539077315366
9 14 0.0001571311948712587
10 14 0.00013951702577353456
11 14 0.0001353797948714344
12 14 0.0002854699903395828
13 14 0.0001876585038628334
14 14 0.00011548220102453505
15 14 0.00013211902995908628
16 14 0.0001134664142005383
17 14 5.9762757691510724e-05
18 14 4.27910418272563e-05
19 14 3.882974008072149e-05
20 14 2.0999882809074154e-05
21 14 2.503513524295933e-05
22 14 2.1208685411059297e-05
23 14 1.5718076480079398e-05
24 14 1.5689300663657113e-05
25 14 5.058884871137897e-05
26 14 3.340660245276512e-05
27 14 2.6400275951020753e-05
28 14 4.632527073463171e-05
29 14 9.494378337975026e-06
30 14 1.778780397281246e-05
31 14 1.917276767492405e-05
32 14 2.7907083263303163e-06
33 14 2.0647655796515403e-05
34 14 3.695213504743246e-06
35 14 1.090921151817289e-05
36 14 1.7418243184616106e-05
37 14 7.309055953895405e-06
38 14 8.700476291825046e-06
39 14 9.978731907924014e-06
40 14 3.867865028577054e-06
41 14 3.3166807022138157e-06
42 14 8.670294193875491e-07
43 14 1.3266272286716968e-05
44 14 2.0116534726035948e-07
45 14 5.494433486289109e-08
46 14 9.190185408204636e-08
47 14 6.516533882167322e-07
48 14 1.1704560525174995e-06
49 14 7.947938997082027e-07
0 15 4.64285810370049e-08
1 15 1.9716034626928382e-05
2 15 4.028251465455211e-05
3 15 6.763110781640034e-05
4 15 4.065633023217658e-05
5 15 8.895688128381115e-05
6 15 0.00010427931609892551
7 15 8.237791040320087e-05
8 15 0.0001706140793239463
9 15 0.00014826647894453614
10 15 0.000144202673342967
11 15 0.00016675044285867916
12 15 0.000265357335319221
13 15 0.0003626870795363397
14 15 0.00011564482594497567
15 15 0.00012323871347128958
16 15 5.954182163453755e-05
17 15 6.981317292452075e-05
18 15 3.400384716583687e-05
19 15 4.0951542668030664e-05
20 15 2.939011167485582e-05
21 15 2.9889218543654498e-05
22 15 2.956861718209829e-05
23 15 2.3248814870933332e-05
24 15 4.211920524595502e-05
25 15 9.704553413089173e-06
26 15 2.5941272662416826e-05
27 15 2.534694939772666e-05
28 15 1.1024343210221517e-05
29 15 1.4917274549792854e-05
30 15 1.9754621626956528e-05
31 15 2.2129734739711964e-05
32 15 5.178000658717254e-05
33 15 2.5660008818944107e-06
34 15 3.0314833422432412e-06
35 15 1.2148851603688463e-05
36 15 1.8516144292389884e-06
37 15 9.108118913663995e-06
38 15 2.9545287567358886e-06
39 15 1.2939051938425126e-05
40 15 9.534452356505502e-06
41 15 9.456237912368499e-07
42 15 9.624457761834378e-07
43 15 5.461899670799795e-07
44 15 2.7354633652608206e-07
45 15 5.715217493454247e-07
46 15 5.397481563001419e-07
47 15 9.646474351944926e-07
48 15 2.9333312755834206e-06
49 15 1.744873441702991e-07
0 16 5.014095743418952e-09
1 16 8.67083429609182e-06
2 16 2.4647244221998645e-05
3 16 5.5273698637300014e-05
4 16 4.158431812171526e-05
5 16 5.372648683853921e-05
6 16 6.455740351797877e-05
7 16 8.612808889323037e-05
8 16 9.980694020970453e-05
9 16 0.00013853890151796668
10 16 0.00016517234519180079
11 16 0.0012920075376467357
12 16 0.005856004289411332
13 16 0.008109409836344528
14 16 0.01652103254987847
15 16 0.0015751254310254908
16 16 7.456459060376557e-05
17 16 5.2568791400662785e-05
18 16 4.494185485602508e-05
19 16 5.038379837249879e-05
20 16 4.612977033646158e-05
21 16 2.2167591793426214e-05
22 16 2.001699521492726e-05
23 16 1.5110556961643688e-05
24 16 8.65385959807092e-06
25 16 8.935372271208951e-06
26 16 1.0098714935201153e-05
27 16 1.6953267357009146e-05
28 16 1.3416072481450363e-05
29 16 1.2075816514880592e-05
30 16 1.673507155697063e-05
31 16 2.9083456879821972e-05
32 16 1.9960653724822273e-05
33 16 4.522023753335947e-06
34 16 3.016971830456462e-06
35 16 9.458572168360392e-06
36 16 1.9758318282211803e-06
37 16 4.55085261460291e-06
38 16 2.6661312567587675e-06
39 16 1.5535559397010061e-06
40 16 5.193876477295688e-07
41 16 1.0592271185574805e-06
42 16 4.7378779452423695e-07
43 16 5.844418783007469e-08
44 16 1.2995366981672712e-06
45 16 1.2419256973746734e-06
46 16 2.1051989332715702e-07
47 16 6.712869170105124e-07
48 16 7.605102268342068e-08
49 16 4.225666887835831e-06
0 17 1.6198437939899544e-06
1 17 3.906292682406563e-06
2 17 2.9767137922619087e-05
3 17 2.7356376673429e-05
4 17 4.57953743980516e-05
5 17 5.637028026076061e-05
6 17 4.883013206912289e-05
7 17 8.99773759585842e-05
8 17 0.00010933513283324039
9 17 9.01912884742985e-05
10 17 8.966441609478734e-05
11 17 0.008144229327438688
12 17 0.0024074133935609128
13 17 0.006992523899829687
14 17 0.0026026592522328156
15 17 8.257210107966391e-05
16 17 9.257623057580159e-05
17 17 5.757149732580496e-05
18 17 2.9391558699727385e-05
19 17 4.2965673769127336e-05
20 17 3.843771945391306e-05
21 17 1.9809251736660983e-05
22 17 1.5449095516838387e-05
23 17 1.6169067696428846e-05
24 17 1.2829594116748677e-05
25 17 8.939320054283086e-06
26 17 2.5791641345674018e-05
27 17 4.5834043211904814e-05
28 17 5.967934943445451e-06
29 17 1.2788031723759794e-05
30 17 2.6087941233823737e-05
31 17 3.098404400552634e-05
32 17 1.5778287338639387e-05
33 17 3.208335522400166e-06
34 17 6.58193752959231e-06
35 17 5.470763968277692e-07
36 17 6.564642944737616e-07
37 17 8.185970314268675e-08
38 17 6.749276635008555e-06
39 17 6.594006796031507e-06
40 17 2.9237658456948672e-06
41 17 2.581802982622208e-07
42 17 1.7683946135230813e-08
43 17 3.0564830452271756e-07
44 17 1.2900234421500585e-07
45 17 3.1285643298023336e-07
46 17 1.219171104416638e-07
47 17 1.3703054511725447e-07
48 17 5.386807169296804e-08
49 17 8.871172808007444e-07
0 18 1.3293412365944036e-07
1 18 1.0035670185164024e-05
2 18 3.36782596205355e-05
3 18 3.238072662663314e-05
4 18 3.4640170072737645e-05
5 18 3.172727925500754e-05
6 18 3.881556741277649e-05
7 18 5.259416720659099e-05
8 18 5.61313519077939e-05
9 18 6.30342520989259e-05
10 18 5.8446691918006013e-05
11 18 0.00011095129389272376
12 18 0.00020072122628945802
13 18 0.0009338763420641113
14 18 0.00044108219759323537
15 18 0.00012514437871784974
16 18 9.217376781494365e-05
17 18 6.48570243733776e-05
18 18 3.321738219414759e-05
19 18 2.5747088177131313e-05
20 18 1.355489007775359e-05
21 18 1.8867255901797254e-05
22 18 1.5686927834398395e-05
23 18 1.5868070493359632e-05
24 18 8.070485842583364e-06
25 18 9.98953886434575e-06
26 18 1.0286253215523315e-05
27 18 2.9961272495865937e-06
28 18 9.53849809789501e-06
29 18 1.698941829913398e-05
30 18 7.820341470333285e-06
31 18 8.05738454308902e-06
32 18 1.8185951326768435e-06
33 18 6.32531886647873e-07
34 18 4.0394397867966626e-07
35 18 1.1713243188533948e-06
36 18 5.78539526475437e-06
37 18 2.0222924524761703e-07
38 18 7.979126583994003e-07
39 18 2.263457370886613e-06
40 18 6.447744766904511e-07
41 18 2.1430145823894704e-07
42 18 6.724157928186087e-06
43 18 2.787248911430871e-07
44 18 6.227993031048034e-07
45 18 5.144951500138812e-07
46 18 8.557833212209596e-08
47 18 3.0764607865757555e-07
48 18 1.573309068360005e-07
49 18 6.92565888256362e-07
0 19 1.7720426371204085e-08
1 19 2.8710754611153957e-06
2 19 3.8337946511519995e-05
3 19 7.479909365331043e-05
4 19 4.5671372816273306e-05
5 19 3.18355966005707e-05
6 19 3.55160415624523e-05
7 19 5.6077548737313427e-05
8 19 5.95205113314082e-05
9 19 7.945897323441569e-05
10 19 6.374362991753659e-05
11 19 0.00042418622227567314
12 19 0.00042696147425609973
13 19 0.0030365961205926235
14 19 0.00023420880084427503
15 19 0.00010499708385136843
16 19 8.220330587458693e-05
17 19 4.8523851923095446e-05
18 19 1.7145852269425687e-05
19 19 2.6212482467796992e-05
20 19 1.8944271057733693e-05
21 19 1.1662126814328723e-05
22 19 1.183283195988588e-05
23 19 2.4331010375929402e-05
24 19 6.5296732352012634e-06
25 19 9.711724128193798e-06
26 19 6.646949101549165e-06
27 19 1.0790520122129556e-05
28 19 1.0980040932498252e-05
29 19 6.4604083275041915e-06
30 19 7.225785368595482e-06
31 19 2.5638024722069157e-06
32 19 3.2472384676066208e-06
33 19 4.62688187950793e-07
34 19 2.8912620737934836e-07
35 19 4.526376256889477e-07
36 19 1.9374338658426527e-06
37 19 1.5177266635160144e-07
38 19 2.3135503171113775e-06
39 19 5.25216380037546e-07
40 19 2.6938043689377253e-07
41 19 7.449521107661562e-08
42 19 1.2323246147659694e-07
43 19 3.054603664338404e-06
44 19 1.1379231196523001e-07
45 19 5.89585503409068e-08
46 19 1.7793784065270328e-07
47 19 6.39381956641695e-08
48 19 2.2962632579254888e-07
49 19 1.2247894682020575e-08
0 20 2.197229471750197e-10
1 20 9.918882606187421e-06
2 20 5.81050929233721e-05
3 20 0.0001349539879894629
4 20 7.49762255839569e-05
5 20 2.2256718231422777e-05
6 20 4.135364096453448e-05
7 20 9.516375712273404e-05
8 20 7.0626382449928e-05
9 20 8.87625258837856e-05
10 20 7.503596503436003e-05
11 20 7.449033776768033e-05
12 20 6.87068759892173e-05
13 20 0.00020096073923582723
14 20 0.0001504157380239268
15 20 7.148665032756792e-05
16 20 3.512488495510873e-05
17 20 2.1908143847127116e-05
18 20 1.6100890273562036e-05
19 20 2.9633046323598192e-05
20 20 1.483325440205382e-05
21 20 8.175321421700711e-06
22 20 1.4106677128982517e-05
23 20 4.386340588677958e-06
24 20 7.91220599239112e-06
25 20 6.186253350621064e-06
26 20 6.306368089285798e-06
27 20 6.564996074162787e-06
28 20 8.94012884907784e-06
29 20 2.120622520096145e-05
30 20 8.443607760635884e-06
31 20 1.718043979302443e-06
32 20 6.680371874645116e-07
33 20 3.2324089099573867e-06
34 20 1.3149184698255364e-06
35 20 2.573140343981953e-06
36 20 1.4763508280251265e-06
37 20 7.215147089026735e-07
38 20 1.1727282493107066e-06
39 20 5.66503365785879e-07
40 20 8.497636491045529e-07
41 20 2.1265058621004685e-06
42 20 1.0035879573972065e-07
43 20 7.72548754622974e-07
44 20 9.415430128423479e-08
45 20 4.3619494151868204e-08
46 20 5.480148113293903e-07
47 20 7.041135155977818e-08
48 20 1.1563789503816582e-07
49 20 1.920237954427194e-08
0 21 0.0
1 21 4.918047356642431e-06
2 21 9.807496763804591e-05
3 21 0.000149258947116364
4 21 6.503943383328628e-05
5 21 3.9110378753126616e-05
6 21 4.390658310838507e-05
7 21 6.430056828498765e-05
8 21 3.312782739111726e-05
9 21 6.690746115160886e-05
10 21 7.857326642230595e-05
11 21 8.418548934688171e-05
12 21 0.00011925666834618369
13 21 7.331021031412545e-05
14 21 0.00011839565490184842
15 21 5.8975065543798555e-05
16 21 4.781003053560051e-05
17 21 1.8592773948397735e-05
18 21 1.5910583591274368e-05
19 21 1.9519842940546852e-05
20 21 1.7872116171152035e-05
21 21 7.2304876082688e-06
22 21 1.1733262971959442e-05
23 21 4.502488501358111e-06
24 21 5.575752598379983e-06
25 21 6.4237101290472685e-06
26 21 4.526042286489157e-06
27 21 5.072059239262065e-06
28 21 9.984253343923168e-06
29 21 1.3174102508489217e-05
30 21 2.6021131941759434e-06
31 21 7.29023610130361e-07
32 21 2.773790025002949e-06
33 21 4.53288944864379e-06
34 21 2.0138167160484086e-07
35 21 1.153391729425248e-06
36 21 6.705835694405722e-08
37 21 3.140643107974103e-07
38 21 5.135346356212171e-07
39 21 4.4444415247351064e-07
40 21 5.038331111661119e-06
41 21 2.349142389055656e-07
42 21 5.420548801757674e-07
43 21 7.683641894503522e-08
44 21 1.4067379176058706e-06
45 21 7.620580397298977e-08
46 21 9.326425442067627e-08
47 21 0.0
48 21 1.7636725145169606e-07
49 21 5.805795572264869e-07
0 22 8.844412630480751e-08
1 22 4.422984258951437e-06
2 22 4.1983999945659065e-05
3 22 7.555206949482195e-05
4 22 5.4842532749697155e-05
5 22 4.503853682732646e-05
6 22 1.9411503293720015e-05
7 22 4.260738765595314e-05
8 22 2.7403505801568704e-05
9 22 5.568017810199247e-05
10 22 9.556671902241389e-05
11 22 0.00011401088887077435
12 22 8.640731594357024e-05
13 22 7.428053698194463e-05
14 22 9.93366546656588e-05
15 22 5.1539071298197844e-05
16 22 4.3992314660609073e-05
17 22 1.5150393283881018e-05
18 22 1.0995365110182738e-05
19 22 1.0937872980582564e-05
20 22 1.4059190991158532e-05
21 22 5.153383690096104e-06
22 22 1.55254591242214e-05
23 22 7.515697130632457e-06
24 22 4.4629368762328566e-06
25 22 3.2366402339081415e-06
26 22 2.788754671767586e-06
27 22 1.1498144357765642e-05
28 22 8.92580268292543e-06
29 22 5.523195913435439e-06
30 22 6.628702189850599e-06
31 22 1.27829363429389e-06
32 22 1.6555642227224038e-06
33 22 2.52864027562853e-06
34 22 1.8592849721012086e-06
35 22 3.524422164599522e-07
36 22 5.023072958614853e-06
37 22 4.793543990985301e-07
38 22 1.279343299287935e-07
39 22 3.7124748705830894e-07
40 22 6.132957435650607e-07
41 22 1.5288066877686734e-06
42 22 9.79406731247797e-08
43 22 1.4063488735056664e-07
44 22 2.2378200615889975e-10
45 22 2.215914505932653e-10
46 22 7.673433247703216e-08
47 22 4.2050231472971594e-07
48 22 1.5819558406389196e-07
49 22 1.4373787423464266e-07
0 23 1.9197319070271278e-08
1 23 6.228416835312483e-06
2 23 3.935408938636927e-05
3 23 8.297301532408806e-05
4 23 0.00010734886119420409
5 23 0.00010703381643735733
6 23 5.900596872146884e-05
7 23 8.044711306128069e-05
8 23 9.843600596958929e-05
9 23 8.477962674778644e-05
10 23 0.00010337152578443342
11 23 5.909658971180353e-05
12 23 0.00010323841767608205
13 23 0.0011992488692567657
14 23 0.0001670631357322088
15 23 4.948948246239287e-05
16 23 4.865655103036596e-05
17 23 2.6110619266058374e-05
18 23 1.4413726925486154e-05
19 23 1.4397668491270375e-05
20 23 1.064231314500657e-05
21 23 6.282319828009591e-06
22 23 9.775003887594984e-06
23 23 1.682275560403821e-05
24 23 4.7405868080541334e-06
25 23 1.4241256768932688e-05
26 23 1.1703047986049553e-05
27 23 4.736640711700437e-06
28 23 1.132473095747195e-05
29 23 1.4782928808481102e-05
30 23 1.0049336479446625e-06
31 23 4.677907945304366e-06
32 23 3.4681414087181645e-07
33 23 2.6553347186004834e-06
34 23 3.024820138754823e-07
35 23 2.1619460050318517e-06
36 23 4.915375256319191e-08
37 23 3.5079399522312655e-07
38 23 2.083399359633707e-07
39 23 2.615264223569752e-06
40 23 1.5876778548954256e-07
41 23 5.124541236542435e-07
42 23 1.0418823088347487e-08
43 23 1.2874696975430598e-07
44 23 9.257892504785286e-07
45 23 1.7776919423160602e-07
46 23 1.3985950767264201e-07
47 23 1.506275884585139e-07
48 23 5.061472840766964e-07
49 23 1.2663509493633739e-06
0 24 0.0
1 24 7.9909912401924e-06
2 24 0.0001006857180902208
3 24 0.00010263047879919239
4 24 9.10178229040396e-05
5 24 9.243398310549473e-05
6 24 6.825194630338351e-05
7 24 6.641559605334136e-05
8 24 6.98388477919142e-05
9 24 0.00012026965348085056
10 24 7.001700024391184e-05
11 24 6.133143919763823e-05
12 24 8.199710377647936e-05
13 24 9.47708250109548e-05
14 24 5.454147115567064e-05
15 24 4.974584595335493e-05
16 24 1.840956061598102e-05
17 24 1.914644181966599e-05
18 24 8.908993300916921e-06
19 24 1.593851348118854e-05
20 24 7.766897208467641e-06
21 24 6.6627421325863184e-06
22 24 6.392137082736393e-06
23 24 6.983822044560697e-06
24 24 7.662265161272451e-06
25 24 3.997830881061706e-06
26 24 8.522190425598722e-06
27 24 2.003128870958248e-06
28 24 3.1976683425623338e-06
29 24 1.433067450786983e-06
30 24 2.405321029931232e-06
31 24 9.858637721190374e-07
32 24 8.37685856227764e-06
33 24 2.2429668894059164e-06
34 24 3.506167687785501e-07
35 24 3.873360680417095e-06
36 24 1.0176262972664226e-07
37 24 1.1331025424590905e-06
38 24 3.529962177981708e-08
39 24 4.8011262240421054e-08
40 24 3.884368805560833e-08
41 24 3.062428877775455e-08
42 24 9.53732417964557e-08
43 24 1.1040517108274426e-08
44 24 4.93382633689926e-07
45 24 2.954111479109879e-07
46 24 9.335933876979587e-10
47 24 0.0
48 24 4.938404585874681e-07
49 24 2.1351935177525693e-07
0 25 0.0
1 25 5.229514384701064e-06
2 25 8.012761628561321e-05
3 25 3.94430172016958e-05
4 25 7.345083917527897e-05
5 25 9.264324628446061e-05
6 25 5.095568975530454e-05
7 25 0.00010118883342808206
8 25 0.00017149306690731944
9 25 7.906858889972297e-05
10 25 6.21121595666603e-05
11 25 5.25895011139547e-05
12 25 5.0275141705651095e-05
13 25 8.582360555856576e-05
14 25 3.342266946579245e-05
15 25 3.3007274545115575e-05
16 25 2.4016055309492445e-05
17 25 1.806592729843306e-05
18 25 1.2631158070340015e-05
19 25 6.8586830416960534e-06
20 25 4.0320068305503886e-05
21 25 9.231419841281873e-06
22 25 4.290138030969103e-06
23 25 1.1125926993230684e-05
24 25 7.865457700743739e-06
25 25 3.0445904082740863e-06
26 25 9.108232778393239e-06
27 25 4.767851578817034e-06
28 25 2.951648520210523e-06
29 25 1.108759765816321e-06
30 25 1.4802768863687563e-06
31 25 2.7001676812577487e-06
32 25 3.745176521436924e-06
33 25 1.6565494298564596e-07
34 25 1.6890720647265632e-07
35 25 5.425525744133547e-08
36 25 3.8427507638722543e-07
37 25 3.896530859065057e-08
38 25 1.3262167334870424e-06
39 25 4.7360687291576056e-07
40 25 1.575114952275438e-07
41 25 6.525841779328126e-08
42 25 2.1999160202796936e-07
43 25 4.679384024899561e-08
44 25 2.5365824213631305e-07
45 25 3.26210065348579e-08
46 25 1.8195562215520446e-06
47 25 8.197435431204512e-09
48 25 9.251738100698133e-10
49 25 4.5868532531924965e-07
0 26 5.574274169820093e-08
1 26 2.5491806147827383e-06
2 26 2.3528403847383027e-05
3 26 9.09145821453017e-05
4 26 8.854356185767463e-05
5 26 3.6820313468985656e-05
6 26 4.56811857372778e-05
7 26 7.248222631771571e-05
8 26 0.00012788623903375258
9 26 6.287486236599802e-05
10 26 0.00010096471789186297
11 26 4.921231237091288e-05
12 26 4.2223552706398057e-05
13 26 5.0849812496713356e-05
14 26 5.7486189223437556e-05
15 26 1.5996787110789748e-05
16 26 2.976079513208929e-05
17 26 1.3491086322336145e-05
18 26 9.250294151594846e-06
19 26 1.365652830426829e-05
20 26 2.229779714993273e-05
21 26 1.3785524411195642e-05
22 26 2.1813805396153184e-05
23 26 3.1753518259063085e-05
24 26 4.8214400633557634e-06
25 26 8.441911700147325e-06
26 26 1.3520104966388296e-06
27 26 1.5935243114522693e-06
28 26 2.7312692037321382e-06
29 26 6.204296969287736e-06
30 26 1.890230942899312e-06
31 26 1.5426687505260231e-06
32 26 9.41541926183074e-06
33 26 1.554111603431625e-06
34 26 4.5024079255836566e-07
35 26 6.956705695388058e-08
36 26 3.354912994732826e-07
37 26 0.0
38 26 0.0
39 26 2.537620507869502e-07
40 26 2.7122560861883875e-07
41 26 2.3440448615819547e-07
42 26 4.921419973413296e-08
43 26 7.566474779107888e-09
44 26 4.752785514708769e-10
45 26 0.0
46 26 0.0
47 26 4.910528498095231e-08
48 26 1.3697308033986503e-08
49 26 3.715575055122702e-07
0 27 5.165858477413386e-08
1 27 6.16981453337881e-06
2 27 4.234996829535136e-05
3 27 0.00010344605638958796
4 27 0.0001115265265428794
5 27 7.676676741839545e-05
6 27 6.558152199668674e-05
7 27 7.288231171747171e-05
8 27 5.3178720877967154e-05
9 27 0.0002768272795528497
10 27 0.0005346237148826127
11 27 0.0001566762020705998
12 27 6.707825059568446e-05
13 27 6.11678621232661e-05
14 27 2.9893652717915978e-05
15 27 3.6325769852723e-05
16 27 2.907738754775421e-05
17 27 1.8742375968563138e-05
18 27 2.0181063171494618e-05
19 27 1.899280360133607e-05
20 27 1.1382037465040063e-05
21 27 2.6932890789980376e-05
22 27 2.3881873029805983e-05
23 27 1.735378983947467e-05
24 27 2.0157802561445006e-05
25 27 5.729394410852865e-05
26 27 6.280412482333022e-07
27 27 3.830787424160269e-06
28 27 2.6222914211716707e-06
29 27 7.156833025250764e-06
30 27 8.484138530105426e-07
31 27 1.626404773759825e-06
32 27 1.4939616445768203e-06
33 27 2.3005719180249893e-07
34 27 0.0
35 27 1.236111790526179e-07
36 27 3.090595013107195e-07
37 27 1.6744038732411763e-07
38 27 5.6384823727565956e-06
39 27 2.1262041628198426e-10
40 27 5.32872110124121e-11
41 27 1.0468306104199216e-07
42 27 5.536988640693289e-09
43 27 1.9829068659627583e-06
44 27 2.0315240946962027e-08
45 27 2.2246599643585667e-09
46 27 5.8337745832757725e-09
47 27 6.548233664728252e-08
48 27 3.3121480630769696e-08
49 27 5.453220283516341e-07
0 28 1.4659945988242903e-08
1 28 1.0799233925429797e-05
2 28 2.2918405003421733e-05
3 28 2.230410665050992e-05
4 28 0.0001837878758441744
5 28 8.912887263168882e-05
6 28 7.218718291206437e-05
7 28 3.847018899562821e-05
8 28 8.791326944966891e-05
9 28 0.0002754744005010882
10 28 0.0001844366700561736
11 28 0.00010374017323104838
12 28 0.00016284915888782763
13 28 3.6835561865250746e-05
14 28 1.8825732513550576e-05
15 28 1.2092577950589998e-05
16 28 1.4787488971821472e-05
17 28 9.743712730451487e-06
18 28 4.281522034153187e-06
19 28 2.456565434391717e-05
20 28 3.893762492337457e-05
21 28 2.164523265313363e-05
22 28 1.487079940519694e-05
23 28 3.9163101847810836e-05
24 28 4.676713397263587e-06
25 28 9.919555287998923e-06
26 28 7.15000883709919e-07
27 28 4.31915396469236e-06
28 28 2.48444595357639e-06
29 28 1.0470103427936848e-06
30 28 7.2915296136384606e-06
31 28 5.886158837016165e-07
32 28 3.86734280947008e-07
33 28 2.5621864907332835e-07
34 28 3.4519477144499655e-08
35 28 3.4022624166995594e-07
36 28 3.5755102524449477e-07
37 28 0.0
38 28 9.426422348764021e-10
39 28 1.829477757271137e-07
40 28 3.9764909865500307e-10
41 28 4.4697590257909626e-07
42 28 3.6043154541362654e-09
43 28 0.0
44 28 2.802520816097166e-10
45 28 0.0
46 28 8.930334930882789e-11
47 28 0.0
48 28 7.682412841671241e-09
49 28 5.336915641885496e-07
0 29 2.4851863900424923e-09
1 29 1.2647915464413465e-06
2 29 6.493022041640918e-06
3 29 3.978419613554732e-05
4 29 7.992202890804784e-05
5 29 3.5066437059914376e-05
6 29 7.691447929566655e-05
7 29 9.793731133096931e-05
8 29 0.00024575096641358434
9 29 0.00020974590074814475
10 29 0.00031918327601517687
11 29 0.0008395222387038789
12 29 0.00022514068670254677
13 29 2.4655580930978442e-05
14 29 2.0082426700414225e-05
15 29 1.3519237680071415e-05
16 29 1.4747305374141072e-05
17 29 1.1057655539017491e-05
18 29 5.277941656088939e-06
19 29 1.2734062593384317e-05
20 29 1.4473607321395028e-05
21 29 1.1391020628804801e-05
22 29 1.5200482052470996e-05
23 29 5.101601707531834e-06
24 29 5.261298286922936e-06
25 29 3.247802871049135e-06
26 29 8.559352107152565e-07
27 29 4.114848811303121e-06
28 29 4.58933785929075e-06
29 29 1.0625668175300571e-05
30 29 2.0548070331559127e-06
31 29 3.2545920528314955e-06
32 29 4.95863411232318e-07
33 29 1.221805638016568e-07
34 29 2.9671781631045154e-07
35 29 6.407845632025889e-07
36 29 4.505121310336192e-08
37 29 5.057742263124082e-09
38 29 0.0
39 29 9.635434653114683e-08
40 29 2.996026286758546e-10
41 29 3.406577527592054e-08
42 29 1.666133947896418e-08
43 29 1.8204050529316185e-07
44 29 2.1381693726831925e-08
45 29 0.0
46 29 3.308353188492716e-07
47 29 2.2276690953013798e-07
48 29 3.2646379466667615e-07
49 29 1.0603574636395594e-06
0 30 2.828566357861887e-09
1 30 3.994110229379835e-06
2 30 1.7319133776954932e-05
3 30 1.1472067577291386e-05
4 30 0.00010397717966064854
5 30 4.0794565690140485e-05
6 30 8.547488323580872e-05
7 30 1.9578192034726484e-05
8 30 4.633999737721002e-05
9 30 0.00010822947657587768
10 30 0.00017886615863742141
11 30 0.0001740997601743058
12 30 0.00024762286192975085
13 30 5.227242099658625e-05
14 30 4.367386911997316e-05
15 30 6.748853722809678e-05
16 30 1.0226396175525067e-05
17 30 3.6574818913092163e-06
18 30 1.3741312554939032e-05
19 30 2.25270922653613e-05
20 30 4.380465914579196e-05
21 30 9.931258634851873e-06
22 30 5.683870989091379e-06
23 30 9.179151567426484e-07
24 30 9.103333126062841e-07
25 30 1.5122987321994694e-06
26 30 3.666934750474402e-07
27 30 6.430585713372296e-07
28 30 3.4956033712679937e-07
29 30 1.7082984240153823e-06
30 30 9.61200593095099e-07
31 30 7.619423813806193e-08
32 30 6.277272848466061e-07
33 30 2.458718734706833e-07
34 30 1.4838052786139326e-06
35 30 1.631025404434891e-07
36 30 1.35589858330523e-07
37 30 8.431977448876227e-10
38 30 0.0
39 30 0.0
40 30 2.203721043893975e-07
41 30 2.418684148353382e-07
42 30 1.94473345636042e-10
43 30 1.0051933394271738e-09
44 30 0.0
45 30 6.9562949551911e-10
46 30 1.9753900764261262e-08
47 30 6.701167645369608e-10
48 30 1.8719776096497358e-08
49 30 2.2665684947289934e-07
0 31 0.0
1 31 2.555858747400829e-07
2 31 1.6576820603914876e-05
3 31 2.384275395851461e-05
4 31 8.589968519858862e-05
5 31 6.178352836515146e-05
6 31 3.191921292615959e-05
7 31 4.1314642268029035e-05
8 31 2.8849479609727087e-05
9 31 2.7535236365983027e-05
10 31 2.7537849523228948e-05
11 31 6.0029799309912865e-05
12 31 2.4445043667162575e-05
13 31 2.279645095857657e-05
14 31 5.959197810654602e-05
15 31 2.3731937671212455e-05
16 31 2.1070648720642258e-05
17 31 1.3007036132202315e-05
18 31 2.0138990122023563e-06
19 31 1.6148595453032027e-05
20 31 1.776616081993166e-05
21 31 8.321016225502418e-06
22 31 4.1974358093124285e-06
23 31 7.507560618908797e-06
24 31 1.3092286803699316e-06
25 31 1.5044140878434315e-06
26 31 6.277342132679974e-07
27 31 1.8927986955391925e-06
28 31 2.0016846138943328e-06
29 31 8.264535583527611e-07
30 31 7.615775962472886e-07
31 31 1.7007124207405317e-07
32 31 1.0315134534185587e-07
33 31 3.3584930914084962e-09
34 31 3.6721747789164414e-07
35 31 4.955488625501446e-07
36 31 2.042684112798354e-07
37 31 7.224620831356561e-08
38 31 7.924635466581907e-10
39 31 1.2774469466082427e-08
40 31 0.0
41 31 0.0
42 31 2.4650446964920345e-08
43 31 9.982614383908815e-07
44 31 0.0
45 31 3.1495906273067035e-10
46 31 2.713000994727194e-06
47 31 0.0
48 31 2.524413009670306e-07
49 31 0.0
0 32 2.67370826824551e-08
1 32 3.559040074249299e-07
2 32 1.402486992869931e-05
3 32 3.6581127609655306e-05
4 32 1.731357143378241e-05
5 32 2.2995920966507215e-05
6 32 3.7695725717382155e-05
7 32 2.9493627966904707e-05
8 32 1.408488038855265e-05
9 32 1.9681904820057055e-05
10 32 2.5142213932001187e-05
11 32 2.406254293847959e-05
12 32 3.089630516194664e-05
13 32 5.983451144855548e-05
14 32 3.272312239783044e-05
15 32 1.8550491994800667e-05
16 32 1.7770119698954932e-05
17 32 2.491160658021339e-05
18 32 1.0286905352538477e-05
19 32 1.859057865696226e-05
20 32 2.031082512056601e-05
21 32 9.976213325498224e-06
22 32 1.4840757638920855e-05
23 32 2.941307040104501e-07
24 32 1.4211399083699935e-07
25 32 1.5413492830522364e-07
26 32 4.16097489137845e-06
27 32 1.9715922272119282e-06
28 32 1.890115888343297e-06
29 32 4.238779747717375e-07
30 32 5.398159665423466e-07
31 32 1.7340413707856845e-07
32 32 1.0194279756060797e-07
33 32 2.74879478015528e-07
34 32 5.94460238527378e-08
35 32 1.6600186400668636e-08
36 32 7.275085909026438e-08
37 32 2.638389821924294e-08
38 32 1.0749201352292681e-09
39 32 0.0
40 32 4.215774058860303e-13
41 32 5.7155623693896e-10
42 32 0.0
43 32 3.6159607449288144e-09
44 32 0.0
45 32 0.0
46 32 0.0
47 32 0.0
48 32 5.907530855448862e-10
49 32 1.3407840219749292e-08
0 33 0.0
1 33 1.8795584306978814e-07
2 33 6.757357518302272e-06
3 33 3.067019329889597e-05
4 33 1.9309655415719782e-05
5 33 2.5578632123551804e-05
6 33 3.424703453962951e-05
7 33 6.457892920207573e-05
8 33 3.201294364554394e-05
9 33 3.329446324029583e-05
10 33 4.1447924596392e-05
11 33 6.209359097326844e-05
12 33 3.073038883480526e-05
13 33 4.841569449522454e-05
14 33 1.5860952194417946e-05
15 33 1.0166054577360012e-05
16 33 1.582106278305477e-05
17 33 1.1516490713534095e-05
18 33 1.4632832734206288e-06
19 33 1.442139225850217e-05
20 33 1.284994336945598e-05
21 33 4.3559291076393506e-07
22 33 1.6074442034999643e-05
23 33 8.38861092537455e-07
24 33 1.131999778658659e-06
25 33 1.0069115960600243e-06
26 33 1.5094872845177075e-06
27 33 9.532459221346233e-07
28 33 7.450265596344988e-07
29 33 5.920766293814441e-07
30 33 1.3017759895758827e-06
31 33 2.619937797259767e-07
32 33 2.3571709103776862e-07
33 33 1.5908056532054956e-06
34 33 2.3134104283854917e-07
35 33 3.8535832525182905e-07
36 33 9.272255553273099e-08
37 33 5.4492750568421e-09
38 33 0.0
39 33 3.423425953844658e-08
40 33 2.7780460393677504e-09
41 33 0.0
42 33 0.0
43 33 0.0
44 33 2.259140615362436e-08
45 33 1.2823002285887861e-08
46 33 6.0272100477839334e-09
47 33 0.0
48 33 0.0
49 33 6.539593133683677e-09
0 34 0.0
1 34 9.364188205782168e-08
2 34 1.9989581713207776e-05
3 34 2.614391645965097e-05
4 34 0.00011227336892149067
5 34 1.6972337536499276e-05
6 34 2.4885802664352413e-05
7 34 4.290442937239872e-05
8 34 2.195619735305294e-05
9 34 1.6390300601916853e-05
10 34 3.59380168506529e-05
11 34 1.7823297449824247e-05
12 34 4.0924194874942304e-05
13 34 2.3972625532444758e-05
14 34 2.735309517631473e-05
15 34 3.548920268648522e-05
16 34 2.2361604534324653e-05
17 34 7.181442145737158e-06
18 34 1.7140027336967285e-06
19 34 2.842973455254248e-06
20 34 1.4017428098834192e-06
21 34 7.191648715117878e-06
22 34 1.6441797146356253e-07
23 34 1.6250531353538466e-06
24 34 6.587749694459934e-07
25 34 3.090049614499888e-06
26 34 2.9154475917747186e-07
27 34 8.761691295014472e-07
28 34 1.254606187976605e-06
29 34 3.931866496432565e-08
30 34 1.588804183177854e-08
31 34 1.2698244919777876e-07
32 34 4.157946358622864e-08
33 34 5.941336734622724e-07
34 34 0.0
35 34 3.6935517534769856e-10
36 34 7.995780857152402e-09
37 34 0.0
38 34 4.812124625233139e-08
39 34 0.0
40 34 2.8990634790062844e-10
41 34 0.0
42 34 6.369313176361479e-09
43 34 3.546354385186439e-11
44 34 0.0
45 34 8.866471114767079e-10
46 34 0.0
47 34 1.5416085332380746e-06
48 34 0.0
49 34 3.439065516455422e-08
0 35 0.0
1 35 3.029616146613733e-06
2 35 3.515692994870917e-06
3 35 2.5545273248020382e-05
4 35 4.5237618093295256e-05
5 35 0.00012576355778879577
6 35 1.0854278485835598e-05
7 35 2.262938722646076e-05
8 35 1.81188768977446e-05
9 35 1.5179029589698218e-05
10 35 2.9875007752824825e-05
11 35 2.6983250272992078e-05
12 35 1.565111611207021e-05
13 35 5.477703685381051e-05
14 35 2.8496761270876015e-05
15 35 1.683019338376062e-05
16 35 1.601366774106898e-05
17 35 8.366989668137982e-06
18 35 9.193883491434124e-06
19 35 1.9368361511980597e-05
20 35 4.130898012493231e-05
21 35 6.262562875835117e-06
22 35 3.800117816721605e-07
23 35 1.569338981279019e-07
24 35 8.591189042308924e-08
25 35 5.723850580845593e-07
26 35 9.698637517877486e-06
27 35 1.0628631751529305e-06
28 35 5.651050817661753e-08
29 35 1.0137167055133021e-07
30 35 8.000507706399729e-08
31 35 0.0
32 35 1.330146901559063e-09
33 35 1.114804444552641e-07
34 35 1.3228906957977636e-07
35 35 3.212857555611974e-08
36 35 6.396824205870137e-09
37 35 6.198111585347483e-09
38 35 0.0
39 35 0.0
40 35 0.0
41 35 8.443346614703602e-07
42 35 1.5178693300157263e-07
43 35 0.0
44 35 4.618865653744992e-09
45 35 0.0
46 35 0.0
47 35 0.0
48 35 1.2295087517404997e-07
49 35 0.0
0 36 0.0
1 36 3.268821629634569e-08
2 36 3.374750991713562e-06
3 36 1.2443915519744484e-05
4 36 7.713219320087931e-06
5 36 3.600831451272206e-05
6 36 0.00016243331585520903
7 36 0.0005847758073192952
8 36 0.00019677885299524762
9 36 0.00012823561734513455
10 36 6.623361619849922e-05
11 36 5.631755834395595e-05
12 36 3.284300710692778e-05
13 36 4.2445565242895734e-05
14 36 3.7728488227320804e-05
15 36 1.5319234584015136e-05
16 36 5.093995891555187e-05
17 36 2.02533110801713e-05
18 36 1.6848190812924508e-05
19 36 3.0833625729592904e-05
20 36 0.00014895064859100264
21 36 0.00019948378901244913
22 36 1.858504421765186e-06
23 36 1.2878485662444986e-06
24 36 1.002700453468278e-06
25 36 2.1509418807497692e-07
26 36 6.952355462053452e-08
27 36 5.284756712108683e-08
28 36 4.2300283660527945e-07
29 36 3.904880067455008e-07
30 36 1.6823867885272768e-07
31 36 1.621595367100555e-08
32 36 6.563558373611148e-07
33 36 1.0049932032842829e-07
34 36 0.0
35 36 2.8333453517690244e-08
36 36 0.0
37 36 5.3940181717998034e-09
38 36 5.873433194108901e-07
39 36 2.098575119425942e-09
40 36 1.3725492613304297e-06
41 36 2.0739571307200413e-09
42 36 9.951276002556499e-08
43 36 0.0
44 36 2.395474707414237e-07
45 36 1.298424355925875e-09
46 36 1.1574923777852853e-07
47 36 0.0
48 36 3.14120906537936e-08
49 36 0.0
0 37 0.0
1 37 5.465161048087109e-07
2 37 6.153677591904547e-06
3 37 5.094935076816094e-06
4 37 4.992432632008563e-06
5 37 5.645645486784375e-05
6 37 6.39129843269135e-05
7 37 6.568364160944589e-05
8 37 0.0001915420029002565
9 37 0.0003054182512115179
10 37 0.0001746355195621172
11 37 0.00014183090389001938
12 37 0.0002167283362845307
13 37 0.0002919209930271849
14 37 0.0001379711228155401
15 37 5.452641731978694e-05
16 37 2.5536795638220304e-05
17 37 3.820396417193762e-05
18 37 7.889121304600559e-06
19 37 1.6103166461471926e-06
20 37 5.648210696926426e-06
21 37 2.947031317773289e-06
22 37 2.1619121148426896e-07
23 37 1.1251728335818201e-07
24 37 3.5780440553994866e-08
25 37 3.3615069524261124e-07
26 37 6.269863836809993e-07
27 37 1.0032933306695827e-08
28 37 2.3635983336989084e-06
29 37 2.7008090647779815e-07
30 37 1.3991274693722165e-09
31 37 3.8328496161880053e-07
32 37 0.0
33 37 8.613804513690503e-07
34 37 6.287063330270127e-09
35 37 0.0
36 37 0.0
37 37 4.341884358046426e-09
38 37 3.6467097746935226e-09
39 37 0.0
40 37 9.568654530987162e-09
41 37 1.0867834284401501e-07
42 37 1.5288853333541585e-08
43 37 2.1649801007384603e-09
44 37 0.0
45 37 0.0
46 37 2.8783839579386746e-07
47 37 6.979829731143166e-09
48 37 4.208722381648811e-08
49 37 7.735810099366813e-08
0 38 0.0
1 38 1.5470586650914053e-06
2 38 4.1389733123978e-06
3 38 4.900233823164541e-06
4 38 7.888574938646269e-06
5 38 1.5325373878209025e-05
6 38 1.5018917246575856e-05
7 38 9.722707031341368e-05
8 38 0.0005642640303784572
9 38 0.0021609749101584555
10 38 0.0010158151381494882
11 38 0.0006920647997456805
12 38 0.0006082528328466539
13 38 0.00012158910519547892
14 38 4.218101248037891e-05
15 38 3.163202634225061e-05
16 38 6.748283284071962e-05
17 38 2.880585471036329e-05
18 38 1.848182974451546e-05
19 38 9.560316252106666e-06
20 38 7.90337234585359e-06
21 38 1.3057198345976582e-06
22 38 7.58052847201834e-07
23 38 6.061383901573136e-07
24 38 5.921672481446793e-07
25 38 3.5123470302357337e-07
26 38 1.4787671906687638e-06
27 38 1.9965052410501974e-06
28 38 3.522564812550847e-08
29 38 7.445523923048818e-07
30 38 1.6221634697998622e-07
31 38 8.127970549301914e-07
32 38 1.9060994424010488e-08
33 38 1.9368792383328536e-07
34 38 1.4231923500677031e-08
35 38 0.0
36 38 0.0
37 38 5.998779895905649e-08
38 38 4.087390237610466e-10
39 38 1.46171246869507e-08
40 38 0.0
41 38 0.0
42 38 0.0
43 38 1.54118463353235e-08
44 38 0.0
45 38 0.0
46 38 0.0
47 38 3.002391728538254e-08
48 38 1.4071260209313546e-07
49 38 1.1116602367335737e-07
0 39 0.0
1 39 2.1417788242211998e-07
2 39 5.326859197425276e-06
3 39 7.225174679053763e-06
4 39 1.0145586301343565e-05
5 39 7.93849784791037e-06
6 39 7.699923747509143e-06
7 39 3.990672325014758e-05
8 39 6.421209463308567e-05
9 39 0.00047264632016844564
10 39 0.0001918283588873195
11 39 0.00015977322060237357
12 39 0.0001468316485010798
13 39 5.3196659777256975e-05
14 39 4.2273314228871845e-05
15 39 7.515575424085045e-05
16 39 5.14639083829269e-05
17 39 6.697611265157141e-06
18 39 5.471596337480764e-06
19 39 3.160121955745584e-06
20 39 6.239455725320378e-06
21 39 2.261667775078554e-06
22 39 6.293549291247399e-07
23 39 1.43125987545685e-06
24 39 8.494196990594573e-08
25 39 1.6938624129674807e-07
26 39 1.0999439573271704e-07
27 39 6.570523190915192e-08
28 39 4.693699658558969e-08
29 39 1.5873255008302134e-06
30 39 2.680155434280365e-09
31 39 1.3339837023882755e-06
32 39 1.4951408106587227e-07
33 39 1.0031293248400032e-09
34 39 3.8042681326961e-08
35 39 8.711521370806377e-07
36 39 4.773580139936092e-10
37 39 8.531448492912787e-09
38 39 1.3665173339565744e-08
39 39 7.473970584549284e-09
40 39 7.747487842322597e-10
41 39 0.0
42 39 2.2557561901690866e-07
43 39 0.0
44 39 4.133299610060899e-10
45 39 0.0
46 39 0.0
47 39 4.281337725927743e-08
48 39 6.495320377545524e-08
49 39 2.112757194021262e-09
0 40 0.0
1 40 1.0691145239741308e-07
2 40 3.4665100586788673e-06
3 40 1.2315799032514317e-05
4 40 4.929872677258999e-06
5 40 7.6253883660724165e-06
6 40 7.918331845463824e-06
7 40 8.104403201497632e-06
8 40 8.61805259676975e-06
9 40 1.3852168722687787e-05
10 40 6.393698684700456e-05
11 40 2.4700407578759114e-05
12 40 2.9473113270681748e-05
13 40 9.567858278918795e-05
14 40 6.537346324595983e-05
15 40 6.531684806481858e-05
16 40 6.863686053941559e-05
17 40 4.9315003255104216e-06
18 40 1.872964866479937e-06
19 40 6.9115546481196915e-06
20 40 4.19404331609831e-06
21 40 3.126129948877987e-06
22 40 4.008635755715184e-07
23 40 1.5558667787367168e-07
24 40 1.2577073254817214e-06
25 40 2.907611977671716e-07
26 40 1.1333342034216902e-07
27 40 3.3410269573965833e-07
28 40 3.914827571946784e-08
29 40 6.735677389451417e-08
30 40 2.8557265731907645e-07
31 40 0.0
32 40 3.405352822526725e-10
33 40 3.305929006794008e-08
34 40 6.806334319945008e-07
35 40 0.0
36 40 0.0
37 40 0.0
38 40 0.0
39 40 9.076057597124492e-09
40 40 1.0635926142393954e-08
41 40 0.0
42 40 1.904486551606852e-08
43 40 0.0
44 40 0.0
45 40 0.0
46 40 3.965951602925212e-08
47 40 1.7450000371142757e-07
48 40 6.725530376134961e-09
49 40 1.0383575854880372e-09
0 41 0.0
1 41 6.97522410052618e-07
2 41 1.0178550531334507e-05
3 41 1.3797883297667575e-05
4 41 9.291501105928197e-06
5 41 1.0248206512245695e-05
6 41 3.886785485976811e-06
7 41 9.449757479988666e-06
8 41 1.4250310393898529e-05
9 41 1.811080353554507e-05
10 41 3.8951506231988776e-05
11 41 6.220880695822748e-05
12 41 0.00014437935101869876
13 41 0.00022326190756748724
14 41 9.705823272985903e-05
15 41 2.3184242058555678e-05
16 41 1.7689602328437177e-05
17 41 3.215201980050916e-06
18 41 4.79770508215447e-06
19 41 3.249341022178526e-06
20 41 4.913339929571825e-06
21 41 1.2531177299924608e-06
22 41 1.591934087471572e-06
23 41 3.6089379515699425e-08
24 41 1.90924106892153e-07
25 41 2.6781025923105726e-06
26 41 1.1953373028909305e-07
27 41 4.868643033862267e-07
28 41 2.548910656744695e-07
29 41 2.23483904555984e-09
30 41 2.2035296643355216e-08
31 41 8.039780002991841e-07
32 41 2.0011125395875135e-10
33 41 0.0
34 41 1.175647604190318e-09
35 41 1.0445671152430464e-07
36 41 0.0
37 41 3.86385552117313e-10
38 41 0.0
39 41 8.038340869860168e-10
40 41 0.0
41 41 0.0
42 41 0.0
43 41 3.756638898496063e-08
44 41 5.9562299579968264e-08
45 41 5.951885448124333e-09
46 41 1.4869300934444346e-08
47 41 1.4470961307720497e-08
48 41 0.0
49 41 0.0
0 42 0.0
1 42 1.5024824209338323e-07
2 42 1.1441981082369092e-05
3 42 1.0749260437683099e-05
4 42 4.576164303251853e-06
5 42 4.976184570726183e-06
6 42 3.586945930142249e-06
7 42 5.398810946426977e-06
8 42 7.679881529887858e-06
9 42 9.008871746623041e-06
10 42 5.177100734404327e-05
11 42 0.00010148411881485756
12 42 3.492081151996349e-05
13 42 7.645068916655006e-05
14 42 0.00012696021254950663
15 42 1.9938712213877214e-05
16 42 2.3331565468669167e-05
17 42 5.647668749013888e-06
18 42 3.632545984630317e-06
19 42 1.6628971126004895e-06
20 42 1.7129670824535372e-06
21 42 2.56209608580995e-06
22 42 2.785209003191967e-07
23 42 3.969214741005128e-07
24 42 6.533650395770119e-08
25 42 3.0297143157627026e-07
26 42 1.5601404957265742e-06
27 42 7.618996449679654e-07
28 42 2.040351275078169e-08
29 42 3.4780261160970947e-10
30 42 0.0
31 42 6.7316221049752075e-09
32 42 2.989680793356028e-07
33 42 8.935730665364083e-11
34 42 0.0
35 42 0.0
36 42 1.0428075832702089e-06
37 42 0.0
38 42 0.0
39 42 0.0
40 42 1.0697322580276267e-10
41 42 0.0
42 42 0.0
43 42 0.0
44 42 0.0
45 42 7.270828539959682e-09
46 42 0.0
47 42 0.0
48 42 0.0
49 42 1.1256055273274015e-07
0 43 0.0
1 43 8.924820778257221e-09
2 43 6.312625911559325e-06
3 43 5.318330014684718e-06
4 43 5.481545825256891e-06
5 43 9.923099188781556e-06
6 43 4.9940653464839654e-06
7 43 6.052597901956308e-06
8 43 3.678485033674369e-06
9 43 4.654890699819293e-06
10 43 2.4686865995502503e-06
11 43 4.843091337938237e-05
12 43 2.3125954220620874e-05
13 43 3.3797380329272384e-05
14 43 1.4927050668743033e-05
15 43 1.5147183990849926e-05
16 43 3.2845674829512577e-06
17 43 1.2311991063984803e-05
18 43 3.747248229102111e-06
19 43 2.6351405735081424e-06
20 43 1.9952554295023127e-06
21 43 1.9556186302553192e-07
22 43 7.14103250906605e-07
23 43 1.6750655494510062e-06
24 43 5.969271546225608e-08
25 43 5.0876150191786365e-08
26 43 3.756942208740334e-09
27 43 3.9285058505210766e-08
28 43 1.01939652264202e-06
29 43 1.1341163968533593e-07
30 43 2.6648490428491444e-08
31 43 2.256335188330673e-08
32 43 4.338533583245999e-09
33 43 6.160623971508852e-09
34 43 0.0
35 43 7.381421798311289e-10
36 43 0.0
37 43 0.0
38 43 5.574598398864966e-09
39 43 0.0
40 43 1.401327057361156e-09
41 43 0.0
42 43 0.0
43 43 0.0
44 43 0.0
45 43 0.0
46 43 0.0
47 43 0.0
48 43 0.0
49 43 0.0
0 44 0.0
1 44 1.9276525187528696e-08
2 44 2.7862093056591173e-06
3 44 5.152111323518666e-06
4 44 2.6581041814191126e-06
5 44 1.4187309658954342e-06
6 44 6.4361951597294735e-06
7 44 8.051430322904044e-06
8 44 2.0127162065519685e-06
9 44 1.1023055587104445e-05
10 44 5.228755576149876e-06
11 44 2.4676938248705097e-05
12 44 7.193991507595667e-06
13 44 6.596386904946231e-06
14 44 7.386441143272819e-06
15 44 1.8683127675705478e-05
16 44 1.2570248049131568e-05
17 44 1.0724100841265972e-05
18 44 4.0590259330244475e-06
19 44 1.0513765468494538e-05
20 44 1.1718206597147336e-06
21 44 4.258455440075709e-06
22 44 1.1516054166560088e-08
23 44 2.709192289910974e-07
24 44 2.5268374402125648e-08
25 44 0.0
26 44 5.5595980363651114e-08
27 44 1.2160088378210446e-07
28 44 6.798147728055948e-07
29 44 0.0
30 44 3.459214408941895e-08
31 44 2.298856984458366e-07
32 44 0.0
33 44 3.170321609423834e-09
34 44 7.049467673432992e-09
35 44 0.0
36 44 0.0
37 44 0.0
38 44 0.0
39 44 1.8556592867300135e-11
40 44 0.0
41 44 0.0
42 44 0.0
43 44 0.0
44 44 0.0
45 44 0.0
46 44 0.0
47 44 1.1774392171885254e-08
48 44 1.2292894914130794e-07
49 44 2.759869166647921e-09
0 45 0.0
1 45 0.0
2 45 4.788580687023099e-06
3 45 2.5893304918856052e-06
4 45 2.373123391617203e-06
5 45 3.53975579111321e-06
6 45 3.099913773347026e-06
7 45 6.785314321215659e-07
8 45 3.666428517884625e-06
9 45 1.0980378922327292e-05
10 45 1.8712355093776072e-05
11 45 6.741018966528359e-06
12 45 7.4779245959457305e-06
13 45 5.208450653644716e-06
14 45 3.747017188755648e-06
15 45 1.1925642988769118e-05
16 45 7.74611354743561e-06
17 45 2.9232811881949226e-06
18 45 3.050181360123588e-06
19 45 9.224127961275624e-06
20 45 1.3146406300605696e-05
21 45 1.3772940496433372e-06
22 45 2.586941082264154e-07
23 45 2.498941084910026e-06
24 45 1.1690199832999286e-06
25 45 2.3128003105014195e-06
26 45 3.119297272425703e-08
27 45 1.4167062989045079e-09
28 45 6.16459815766124e-09
29 45 1.5564115712411191e-06
30 45 8.795276130776724e-08
31 45 9.773419222367315e-07
32 45 1.729265601106179e-08
33 45 0.0
34 45 9.2151894870376e-07
35 45 5.452913728482883e-09
36 45 0.0
37 45 0.0
38 45 0.0
39 45 3.5577594755333676e-07
40 45 1.8158156717840554e-08
41 45 0.0
42 45 0.0
43 45 0.0
44 45 0.0
45 45 0.0
46 45 0.0
47 45 0.0
48 45 0.0
49 45 0.0
0 46 0.0
1 46 1.6778279617800754e-08
2 46 3.133655489740663e-06
3 46 6.753178059334018e-06
4 46 1.9103277302432244e-06
5 46 4.942666682719886e-06
6 46 2.2594108117455087e-06
7 46 4.440124806666678e-06
8 46 3.008867736819872e-06
9 46 4.568842330608875e-06
10 46 6.878831856974558e-06
11 46 3.5794067941811014e-06
12 46 6.462412446954971e-06
13 46 1.693514910801587e-06
14 46 2.869944187592842e-06
15 46 4.321665243341348e-06
16 46 6.974409316138813e-06
17 46 7.964676977601553e-06
18 46 1.5193596704662025e-06
19 46 1.244560973706413e-05
20 46 8.02332000105286e-06
21 46 6.659975657273496e-08
22 46 6.0087974321555305e-06
23 46 5.190159620645707e-08
24 46 1.1331432041178335e-06
25 46 1.7284237480437373e-07
26 46 2.9487877974041247e-09
27 46 5.150447381783406e-07
28 46 2.3539317933765635e-07
29 46 2.2894298110048783e-07
30 46 1.1952009715035704e-07
31 46 8.601438400717478e-09
32 46 0.0
33 46 3.67668904712846e-08
34 46 0.0
35 46 0.0
36 46 0.0
37 46 0.0
38 46 0.0
39 46 0.0
40 46 0.0
41 46 0.0
42 46 0.0
43 46 0.0
44 46 0.0
45 46 0.0
46 46 0.0
47 46 2.0908661691342376e-09
48 46 0.0
49 46 0.0
0 47 0.0
1 47 7.425031385390308e-09
2 47 3.3253983627703783e-06
3 47 6.8764826475904035e-06
4 47 2.215063098433572e-06
5 47 4.572576289353586e-06
6 47 2.8535262358375016e-06
7 47 5.0142649939805134e-06
8 47 3.7332811341925897e-06
9 47 5.871990765014813e-06
10 47 6.950400077525871e-06
11 47 4.151107523541545e-06
12 47 5.05970388428701e-06
13 47 5.695206043895369e-05
14 47 1.7731911613867957e-05
15 47 2.7513747549675553e-06
16 47 1.5676278791166243e-05
17 47 1.5398658045023125e-06
18 47 1.2524632576262136e-05
19 47 3.745894780742571e-06
20 47 1.760035093313076e-06
21 47 1.920056700629447e-06
22 47 2.912362201236696e-07
23 47 2.2699610107040117e-07
24 47 1.9216532589514247e-07
25 47 4.467324192982409e-07
26 47 2.1272474589807843e-06
27 47 0.0
28 47 0.0
29 47 1.0886544566348398e-07
30 47 5.084487551428432e-08
31 47 3.4005541392950326e-08
32 47 0.0
33 47 0.0
34 47 2.2479958295378084e-08
35 47 7.311492966747633e-08
36 47 0.0
37 47 3.3243744619439015e-09
38 47 3.1411757704999414e-08
39 47 0.0
40 47 3.774682094339203e-08
41 47 4.1049776240196025e-09
42 47 0.0
43 47 0.0
44 47 6.111379981173271e-10
45 47 0.0
46 47 0.0
47 47 1.2338412460411822e-09
48 47 0.0
49 47 0.0
0 48 0.0
1 48 2.4125562966156937e-07
2 48 1.1129846563092775e-08
3 48 4.909500757626365e-06
4 48 1.3526768501527421e-06
5 48 1.5762997509513245e-07
6 48 3.7983428435408756e-06
7 48 3.6640983500783043e-06
8 48 4.3093642072152845e-06
9 48 7.032633928281092e-06
10 48 6.5409243038539304e-06
11 48 0.0002419800949876102
12 48 3.860030532170279e-05
13 48 3.169508057813356e-05
14 48 1.7905626698192837e-05
15 48 7.692983307678214e-06
16 48 2.5563665930312636e-06
17 48 7.727601372757162e-06
18 48 2.366465363565043e-06
19 48 7.303591721400101e-07
20 48 1.197012614064873e-06
21 48 2.401897856211317e-06
22 48 2.728944433158993e-07
23 48 3.851356522252829e-08
24 48 7.862574270523193e-08
25 48 4.771388152486544e-07
26 48 3.780792366865872e-07
27 48 8.80272758986888e-08
28 48 1.1914145786427717e-07
29 48 1.0886710991991977e-08
30 48 7.970950198633942e-09
31 48 1.8006670977583476e-08
32 48 0.0
33 48 0.0
34 48 4.6766818543230114e-08
35 48 3.6070797895280874e-08
36 48 0.0
37 48 4.787755073988424e-08
38 48 0.0
39 48 1.6953929534017726e-08
40 48 0.0
41 48 0.0
42 48 0.0
43 48 0.0
44 48 1.7618963432085788e-10
45 48 0.0
46 48 0.0
47 48 0.0
48 48 1.2459449689079421e-08
49 48 0.0
0 49 5.21890312618899e-10
1 49 1.0547846026628368e-08
2 49 1.142495721948452e-06
3 49 1.4003993432480608e-06
4 49 1.7021811599970043e-06
5 49 1.334116166482262e-06
6 49 9.540814433666922e-07
7 49 8.375939977311838e-06
8 49 1.382523170399731e-06
9 49 1.2261515482558347e-05
10 49 8.688404394343265e-06
11 49 7.300289471936571e-05
12 49 0.0015478927640559844
13 49 0.0009421240492740425
14 49 6.61358853989361e-05
15 49 0.00016160088123220773
16 49 4.55865454515236e-06
17 49 2.6359452520095544e-06
18 49 1.232366023468392e-06
19 49 4.305549830063141e-06
20 49 6.531759147995843e-07
21 49 8.93168029195712e-07
22 49 5.827755779666918e-07
23 49 2.1350879307658417e-07
24 49 6.837020101848834e-09
25 49 2.940994473296362e-07
26 49 2.627147026184354e-07
27 49 3.9995034761601237e-08
28 49 5.8118381417110976e-08
29 49 4.380042664010762e-08
30 49 2.1331227139111252e-08
31 49 1.5350384006950905e-11
32 49 1.877074615521452e-07
33 49 4.421043434793604e-09
34 49 3.447031629275387e-08
35 49 7.386521923965273e-08
36 49 2.232888697038874e-08
37 49 0.0
38 49 8.119141119333627e-08
39 49 1.0327418699123712e-07
40 49 1.7867784014361512e-08
41 49 0.0
42 49 0.0
43 49 0.0
44 49 0.0
45 49 0.0
46 49 0.0
47 49 0.0
48 49 0.0
49 49 0.0


==> feature_importances/topology_bw20k_CH4LPSTP_restrictedpi_2d.txt <==
0 0 0.0
1 0 0.0
2 0 4.050868684988271e-08
3 0 2.617021440576349e-06
4 0 3.3486816488767457e-06
5 0 6.545298546660561e-06
6 0 1.2586632150924935e-05
7 0 1.2682940570801901e-05
8 0 2.698225643720911e-05
9 0 6.616961889940103e-05
10 0 4.252770121692127e-05
11 0 1.598309417904727e-05
12 0 4.042849319863085e-05
13 0 8.535500998497228e-05
14 0 3.0049423128935176e-05
15 0 5.281132138536569e-05
16 0 5.189230701853985e-05
17 0 3.399402094586148e-05
18 0 2.0057429172075497e-05
19 0 6.512952202847765e-05
20 0 7.681751902013093e-05
21 0 0.00010869703081129897
22 0 8.180946168803935e-05
23 0 0.00010969721731350637
24 0 0.00012789110785352517
25 0 0.00019637151257203593
26 0 0.00022078448526346466
27 0 0.0002709986904993059
28 0 0.00025805817598409424
29 0 0.00011917172022256865
30 0 7.967433237081771e-05
31 0 3.8354315747424055e-05
32 0 3.766298029784936e-05
33 0 3.1599781657458344e-05
34 0 6.739114519771921e-05
35 0 0.0009672932773492757
36 0 0.00036352113085282115
37 0 0.008153478919950448
38 0 3.9205310189132655e-05
39 0 4.1227764289163665e-05
40 0 2.5108258415498195e-05
41 0 3.9578306612250075e-05
42 0 4.643951051160969e-05
43 0 2.0567414922969004e-05
44 0 1.8410003704449465e-05
45 0 1.3883937970583914e-05
46 0 2.1184001256558374e-05
47 0 1.4739040160704102e-05
48 0 3.1048702975105506e-05
49 0 5.890706255299426e-05
0 1 0.0
1 1 1.0782182457117591e-07
2 1 4.987089449403086e-07
3 1 1.4263817295461598e-06
4 1 7.475342569742639e-06
5 1 5.072286459833279e-06
6 1 5.772682813303739e-06
7 1 7.665087534079115e-06
8 1 1.468253031319623e-05
9 1 5.4964163853101095e-05
10 1 3.822611894624304e-05
11 1 2.244496371228286e-05
12 1 1.2924837587047612e-05
13 1 3.3166139884011317e-05
14 1 2.2618425173222854e-05
15 1 2.5499175916501826e-05
16 1 5.8332654449117454e-05
17 1 2.9045811340351373e-05
18 1 1.804019328606591e-05
19 1 3.614194024936734e-05
20 1 6.34058008862228e-05
21 1 6.993760490467207e-05
22 1 4.902997488953174e-05
23 1 6.15004103231794e-05
24 1 6.334477114098854e-05
25 1 0.00015372115373368293
26 1 0.0002215574015875563
27 1 0.00019578739701719419
28 1 0.0003053334989737227
29 1 6.497553662583408e-05
30 1 6.637541940616873e-05
31 1 3.587536416253949e-05
32 1 4.1052097802693007e-05
33 1 2.784636315377225e-05
34 1 6.88737527894946e-05
35 1 0.00012338398350785512
36 1 0.0003693056208391997
37 1 0.011375947291387783
38 1 3.238241134609083e-05
39 1 3.221875491831913e-05
40 1 2.2631089319431345e-05
41 1 1.9529870189397928e-05
42 1 5.6990930902326186e-05
43 1 1.8559344274940106e-05
44 1 1.0083129053154913e-05
45 1 1.7489759867679505e-05
46 1 1.1962929067833537e-05
47 1 2.0616353509184755e-05
48 1 1.476339853998983e-05
49 1 4.574822389788581e-05
0 2 0.0
1 2 4.3013409822951966e-07
2 2 1.9551246706121042e-07
3 2 1.117826456485847e-07
4 2 1.751165751342197e-06
5 2 8.629555717628783e-06
6 2 5.271977287888525e-06
7 2 7.765324572080956e-06
8 2 1.6203419357699466e-05
9 2 8.713023907838721e-06
10 2 1.4883253924157525e-05
11 2 1.046401975400814e-05
12 2 9.914902982509297e-06
13 2 2.8941240987106243e-05
14 2 2.7705271975011302e-05
15 2 1.673919497926625e-05
16 2 2.223834345931517e-05
17 2 3.516448911580708e-05
18 2 2.784380703345112e-05
19 2 6.410261991703654e-05
20 2 5.139195284827184e-05
21 2 3.8922256350170025e-05
22 2 8.143045790019635e-05
23 2 4.825562913033516e-05
24 2 6.703429208100615e-05
25 2 9.715429292546885e-05
26 2 0.00013504965335972197
27 2 0.0002762086346734284
28 2 0.0002852347260573183
29 2 0.0001148928062097336
30 2 6.181370637226214e-05
31 2 4.049743641558303e-05
32 2 2.277332441551003e-05
33 2 3.971922743655609e-05
34 2 4.0178520409737466e-05
35 2 0.00012931525504911162
36 2 0.00025308645821509295
37 2 0.014496448104126435
38 2 2.8219215694219442e-05
39 2 1.5875704396586622e-05
40 2 1.7220350163693205e-05
41 2 2.0762680610071156e-05
42 2 2.846243856687474e-05
43 2 9.084392097783181e-06
44 2 1.2311005815031898e-05
45 2 8.533807630895708e-06
46 2 1.1308561863037452e-05
47 2 1.7614143492808504e-05
48 2 2.478972560128029e-05
49 2 1.7807106123846812e-05
0 3 0.0
1 3 0.0
2 3 1.832010679783e-07
3 3 1.0894646917568025e-07
4 3 7.066148943327121e-07
5 3 6.037589070321835e-06
6 3 7.675993380684254e-06
7 3 1.0693432727537438e-05
8 3 6.420739239974401e-06
9 3 6.57065901855609e-06
10 3 1.690139077601936e-05
11 3 1.9369429706679853e-05
12 3 1.4497803734414596e-05
13 3 2.157337482392835e-05
14 3 2.755658184643609e-05
15 3 1.0715515664411175e-05
16 3 4.194321154999874e-05
17 3 1.2498274338621145e-05
18 3 1.4877699203385562e-05
19 3 2.7053547572548647e-05
20 3 6.817439463559248e-05
21 3 7.176956869680832e-05
22 3 6.400403765173606e-05
23 3 6.544890196195223e-05
24 3 4.922071246209368e-05
25 3 0.0001676364057170962
26 3 0.00016890751119166827
27 3 0.000287248119903361
28 3 0.00026564367136568514
29 3 8.809498432911517e-05
30 3 5.605867565091953e-05
31 3 2.11100982267779e-05
32 3 2.8389786390824084e-05
33 3 4.94417292317747e-05
34 3 4.677248299435365e-05
35 3 0.00030378791167796546
36 3 0.0001452979046920773
37 3 0.03565691902816324
38 3 2.9524036799887902e-05
39 3 1.5109007883046137e-05
40 3 2.0740981250903788e-05
41 3 1.2925771341211905e-05
42 3 5.0600575873470116e-05
43 3 1.1685710634644787e-05
44 3 1.3695045496760548e-05
45 3 2.3077976049261257e-05
46 3 1.6544699382391992e-05
47 3 1.759342854648483e-05
48 3 1.9470385850319023e-05
49 3 4.2217592703847684e-05
0 4 0.0
1 4 2.0035893890687115e-07
2 4 6.30499703786564e-07
3 4 9.373516077404035e-07
4 4 1.0834264069977167e-06
5 4 5.242819644529767e-06
6 4 4.200804604310393e-06
7 4 8.509911218396476e-06
8 4 5.000659618044679e-06
9 4 1.7516964430936303e-05
10 4 4.589784316860809e-05
11 4 7.553527170793479e-06
12 4 1.9377668407452448e-05
13 4 4.4481648456044696e-05
14 4 2.487831864105587e-05
15 4 2.6967785241834752e-05
16 4 2.321737832549774e-05
17 4 9.868527687620224e-06
18 4 1.5237782578555332e-05
19 4 0.0003176245700930539
20 4 0.0001629051858552585
21 4 5.428503983134255e-05
22 4 4.150809206473785e-05
23 4 8.376867067431399e-05
24 4 6.334596242394242e-05
25 4 0.0001218132221385569
26 4 0.00021361305988352468
27 4 0.000366695764287862
28 4 0.00033588791659764684
29 4 0.00012149991122116827
30 4 8.365433993972029e-05
31 4 3.026113668026738e-05
32 4 2.9309755398585985e-05
33 4 5.503357139026008e-05
34 4 6.445924433327311e-05
35 4 0.00014129426684044046
36 4 0.0004070295184247055
37 4 0.007675417690410789
38 4 2.9324013606682332e-05
39 4 1.695282226563645e-05
40 4 2.4185043028416926e-05
41 4 1.6101777416439496e-05
42 4 2.1783289996669095e-05
43 4 1.0790590892365325e-05
44 4 1.716090913611082e-05
45 4 1.0209111579302525e-05
46 4 1.4930551170336757e-05
47 4 1.801295218330929e-05
48 4 2.358716956046634e-05
49 4 2.8670695968063198e-05
0 5 0.0
1 5 2.376458405303543e-08
2 5 7.328572036005556e-08
3 5 3.791760946164192e-07
4 5 1.5081577168337281e-06
5 5 3.872474050691651e-06
6 5 6.209139847844244e-06
7 5 2.3765119176123785e-06
8 5 6.752444348484011e-06
9 5 7.39528817483637e-06
10 5 6.097473794164095e-05
11 5 1.3597126385350851e-05
12 5 3.44729368676464e-05
13 5 7.897055452996759e-06
14 5 1.6948684841734182e-05
15 5 3.074015564502332e-05
16 5 3.0502183503052977e-05
17 5 1.8460980369918096e-05
18 5 1.392858877917588e-05
19 5 6.689687443906202e-05
20 5 0.00045024295142157304
21 5 5.797017300283434e-05
22 5 7.282438388359308e-05
23 5 0.00012273276340986992
24 5 0.00010988500613383939
25 5 0.0001713840646447245
26 5 0.00020899517887148147
27 5 0.0004146661691325762
28 5 0.00031320793475744845
29 5 0.00011450837344943188
30 5 6.761088620393211e-05
31 5 3.256525034504136e-05
32 5 2.798584361163661e-05
33 5 5.739451834242073e-05
34 5 5.2755830659576434e-05
35 5 0.0001490513212086771
36 5 0.00023923291829556722
37 5 0.0024081240535467298
38 5 4.8219869867090976e-05
39 5 3.0032891866304015e-05
40 5 2.105250342016137e-05
41 5 2.619007393653069e-05
42 5 1.5033892644583882e-05
43 5 1.5304025487512123e-05
44 5 5.821387447800181e-06
45 5 1.7823728397344125e-05
46 5 2.2825808054501342e-05
47 5 1.6151142530950907e-05
48 5 3.264666805662089e-05
49 5 4.3989370992661195e-05
0 6 0.0
1 6 3.528794268201294e-08
2 6 1.8294750115650564e-07
3 6 6.433780600736109e-07
4 6 2.5790411395244642e-06
5 6 3.6274325065172955e-06
6 6 4.850820582100256e-06
7 6 6.31104338335706e-06
8 6 7.132986208111539e-06
9 6 2.5141633472331775e-05
10 6 3.626677044198716e-05
11 6 1.886186531558365e-05
12 6 2.6579844152243835e-05
13 6 1.7691355853230997e-05
14 6 2.4272032795118737e-05
15 6 1.8411393649626568e-05
16 6 1.2155390339957571e-05
17 6 8.771058824327312e-06
18 6 3.3923813367381524e-05
19 6 7.206927323077698e-05
20 6 0.0002532032701197235
21 6 7.341733357831455e-05
22 6 5.7208368043815014e-05
23 6 0.00016606153262069113
24 6 0.0001116098184803164
25 6 0.0002750774419502299
26 6 0.0002436394859530167
27 6 0.0005658410816553311
28 6 0.0003980012311607502
29 6 0.00011970472367663872
30 6 7.018845143593974e-05
31 6 3.3767011183360374e-05
32 6 5.4749579277846835e-05
33 6 9.601617690640657e-05
34 6 8.115073368457621e-05
35 6 8.629385216159702e-05
36 6 0.0004077087933734243
37 6 0.0017593460388358267
38 6 3.7286180876642326e-05
39 6 2.601313712864135e-05
40 6 3.5800949047439536e-05
41 6 2.820941077133062e-05
42 6 2.8906217054358313e-05
43 6 1.9701130119424085e-05
44 6 2.134363656401952e-05
45 6 1.6457613457558144e-05
46 6 1.8310695059521886e-05
47 6 3.03757803005399e-05
48 6 1.5066269439579358e-05
49 6 3.8879815534879454e-05
0 7 0.0
1 7 5.332353505319685e-10
2 7 1.801942508756655e-07
3 7 1.156484660233901e-06
4 7 1.0886880313402279e-06
5 7 5.551232947366738e-06
6 7 3.799218178849846e-06
7 7 4.7393907386401155e-06
8 7 5.25092103676701e-06
9 7 5.512319056091087e-05
10 7 6.06108799733135e-05
11 7 8.46772335056852e-06
12 7 1.55078031675069e-05
13 7 1.1286114213863734e-05
14 7 4.046064981704392e-05
15 7 5.9797919690993585e-06
16 7 1.4436636545207724e-05
17 7 2.943124288877953e-05
18 7 0.000233830068830362
19 7 0.00038059058370110084
20 7 0.0011515339234499445
21 7 6.812959396882004e-05
22 7 0.00011699649583984022
23 7 0.0001825239038542175
24 7 0.00017818259671548517
25 7 0.0002483775959276586
26 7 0.0004345088930868159
27 7 0.0008236220474023894
28 7 0.0003940360869415489
29 7 0.00011464285345528963
30 7 7.391947142801294e-05
31 7 7.342535012919927e-05
32 7 2.7417825325885097e-05
33 7 0.00016167656558009716
34 7 0.00010654042039580941
35 7 0.00013617343735159817
36 7 0.0002784848108087025
37 7 0.0007737591791621333
38 7 3.5218387232764606e-05
39 7 1.0297790280369787e-05
40 7 2.8568852521283038e-05
41 7 2.27549136086428e-05
42 7 5.0719791272614665e-05
43 7 2.1598421326087865e-05
44 7 1.6194104259735527e-05
45 7 1.323445217489261e-05
46 7 2.167861682606558e-05
47 7 1.7149757618544036e-05
48 7 2.2164568164140142e-05
49 7 9.505353222325571e-05
0 8 0.0
1 8 1.5030016593843e-07
2 8 2.457518608521431e-07
3 8 8.805100639584719e-07
4 8 2.0872741366579075e-06
5 8 1.4110916319829739e-06
6 8 2.7877014493435338e-06
7 8 5.795099565662304e-06
8 8 1.0670161759234608e-05
9 8 1.5182966035614509e-05
10 8 3.194641162186139e-05
11 8 4.5181095018485505e-06
12 8 2.9582427996973795e-05
13 8 8.357156615468741e-05
14 8 2.408438210805972e-05
15 8 1.1165697470982025e-05
16 8 1.7345947841104467e-05
17 8 6.883661691599774e-05
18 8 0.00019269468218606332
19 8 0.0026552807890287793
20 8 0.0009220029431500322
21 8 0.00010513479560635243
22 8 0.00012158701552827341
23 8 0.00031985437794365343
24 8 0.0003522009604130917
25 8 0.00048614267489865775
26 8 0.0005406935604800418
27 8 0.0009314415856555359
28 8 0.0002568317162873257
29 8 0.00011304905417430352
30 8 6.723485289380232e-05
31 8 5.332357924746934e-05
32 8 7.451192549984235e-05
33 8 0.00011728713762178742
34 8 0.00017836974478333274
35 8 0.00021198573479335147
36 8 0.00039230578018288636
37 8 0.00010397922135300407
38 8 3.43663737921166e-05
39 8 3.785077117227412e-05
40 8 2.4089818119361518e-05
41 8 5.765608370326481e-05
42 8 4.9941450625424984e-05
43 8 1.5955854253129574e-05
44 8 2.3240755648525585e-05
45 8 9.409527824234499e-06
46 8 2.94011880578254e-05
47 8 2.647964169231648e-05
48 8 2.403515345872406e-05
49 8 6.188984656314728e-05
0 9 0.0
1 9 0.0
2 9 2.99623352184351e-07
3 9 6.052822075939304e-07
4 9 1.0787230485545608e-06
5 9 2.6489742977392194e-06
6 9 3.958526855460459e-06
7 9 2.8255027095668762e-06
8 9 3.651337866486644e-06
9 9 8.715165892508534e-06
10 9 2.2202503339887638e-05
11 9 8.20024590638971e-06
12 9 3.30019277304638e-05
13 9 0.00023369571489143798
14 9 5.485022434604949e-05
15 9 2.195080703171073e-05
16 9 1.1392385537545823e-05
17 9 8.324001772748717e-05
18 9 0.0002904522143619743
19 9 0.0013698801837572834
20 9 0.00267637758751764
21 9 0.0001713124859069427
22 9 0.0004055739120918957
23 9 0.0004669557429245815
24 9 0.0005807351240947002
25 9 0.000636758176246068
26 9 0.0007415094109115372
27 9 0.0008961656700486031
28 9 0.0001127225728286308
29 9 6.218273400364515e-05
30 9 5.086155065147754e-05
31 9 6.271039841537941e-05
32 9 6.813544276241852e-05
33 9 9.327987988619357e-05
34 9 0.00018296430310934275
35 9 0.00037121498582993144
36 9 0.00041614873474951023
37 9 0.00010459844315779753
38 9 3.091678496804901e-05
39 9 2.785652842646245e-05
40 9 3.7825409597084465e-05
41 9 2.9642826015534013e-05
42 9 2.5708752486278012e-05
43 9 1.9673035565923338e-05
44 9 2.867093128469458e-05
45 9 1.4327590950563912e-05
46 9 3.462293390157105e-05
47 9 4.1880041934513674e-05
48 9 3.585172615609862e-05
49 9 6.948788486553007e-05
0 10 0.0
1 10 2.0562262581943536e-09
2 10 1.3397567111429522e-07
3 10 2.848148741176395e-07
4 10 3.4977674289789933e-07
5 10 2.271006254748436e-06
6 10 3.103411515472574e-06
7 10 6.393056118409084e-06
8 10 4.247776511559841e-06
9 10 3.4602475416070015e-05
10 10 2.242024589210219e-05
11 10 1.756620951507332e-05
12 10 9.345111257099051e-06
13 10 8.877718370468839e-06
14 10 3.209766665835588e-05
15 10 2.008229109484884e-05
16 10 2.6167660694317563e-05
17 10 0.0002932289065106921
18 10 0.0056186664393067754
19 10 0.001946033225459826
20 10 0.001268804957489883
21 10 0.0009903059860945683
22 10 0.00039747161253214885
23 10 0.0010771621540763435
24 10 0.0010132437424762786
25 10 0.0015951639838293198
26 10 0.0006875153681851131
27 10 0.00030347343609413667
28 10 0.00011687298174836112
29 10 4.5510500386068114e-05
30 10 0.00011603844402479016
31 10 0.00027574607180016293
32 10 7.819042205132916e-05
33 10 0.00022436377955634292
34 10 0.00024265352631546876
35 10 0.00031942461946499325
36 10 0.0004337491113516926
37 10 5.8811717925014105e-05
38 10 4.009191852094295e-05
39 10 3.216258890276655e-05
40 10 4.87868199694408e-05
41 10 3.008870698000253e-05
42 10 1.490572888151539e-05
43 10 1.7291643110262856e-05
44 10 2.0193894754889566e-05
45 10 2.2171657244187065e-05
46 10 4.567995108441957e-05
47 10 3.675985921199907e-05
48 10 2.672360617437983e-05
49 10 0.00016618777278139108
0 11 0.0
1 11 0.0
2 11 1.653740528339067e-08
3 11 4.23506353048773e-07
4 11 5.874419319934712e-07
5 11 1.1726136033429263e-06
6 11 1.6766245432431393e-06
7 11 9.607058426724806e-06
8 11 2.1127182566292615e-06
9 11 1.0189080410690723e-05
10 11 5.883223622242531e-06
11 11 1.4949599851304759e-05
12 11 3.6125070076720926e-05
13 11 5.33795131527621e-05
14 11 1.8142151086253677e-05
15 11 3.476928401166977e-05
16 11 4.956977614029582e-05
17 11 0.0006695046674795478
18 11 0.003131217784726503
19 11 0.0012619413671626234
20 11 0.0006955450379876701
21 11 0.0017834044337425323
22 11 0.0005738265585866504
23 11 0.0009726460722801672
24 11 0.0015360390588374374
25 11 0.002185982543417057
26 11 0.0004385985161843642
27 11 0.00018583261045298995
28 11 7.163877746327572e-05
29 11 4.827334936066051e-05
30 11 0.0001618327146826897
31 11 0.0006167913700348817
32 11 6.781060286097516e-05
33 11 0.00019948221351368296
34 11 0.0003852960072590331
35 11 0.0006002724283631949
36 11 0.0002781992067499974
37 11 7.900938382313474e-05
38 11 6.1018711227181435e-05
39 11 3.066036171498721e-05
40 11 3.4593272314701915e-05
41 11 3.095062658985511e-05
42 11 1.4744211180694036e-05
43 11 2.3371122835784767e-05
44 11 2.299943504350001e-05
45 11 2.876330629464402e-05
46 11 4.85375223653551e-05
47 11 7.207062359370886e-05
48 11 4.043414976333033e-05
49 11 0.00013433376292853197
0 12 0.0
1 12 0.0
2 12 8.287290864858476e-09
3 12 2.6864112167059555e-07
4 12 7.472748782147834e-08
5 12 5.523009410779708e-07
6 12 5.921046255972338e-06
7 12 3.194948959327662e-06
8 12 1.2512708013299522e-05
9 12 1.2697333254781051e-05
10 12 7.2289445124977945e-06
11 12 9.522086958669831e-06
12 12 3.40848087586265e-05
13 12 4.0283002655130185e-05
14 12 4.164436380625368e-05
15 12 2.318855464032935e-05
16 12 3.898279422785033e-05
17 12 5.812688946856098e-05
18 12 0.00041044499241101685
19 12 0.00012786474225285385
20 12 0.0011210534567997962
21 12 0.000845983378557547
22 12 0.000592240340990788
23 12 0.0007525051355810144
24 12 0.00719479191941422
25 12 0.0011735520033122732
26 12 0.00024470178673575624
27 12 0.0001188333480579565
28 12 3.5247296519483856e-05
29 12 5.732352223987573e-05
30 12 9.37250569793157e-05
31 12 0.0002742028578815459
32 12 9.356594847035329e-05
33 12 0.00010882302601222742
34 12 0.0002571445629141161
35 12 0.000580496512213908
36 12 0.0002657259914251751
37 12 0.0001470396978262399
38 12 4.3788622934250794e-05
39 12 3.317192411896015e-05
40 12 3.0885752039278514e-05
41 12 2.8215940302247507e-05
42 12 3.028398239468862e-05
43 12 2.516631184601997e-05
44 12 2.7884299057985078e-05
45 12 3.506338639710952e-05
46 12 2.91811392419036e-05
47 12 7.54311100029956e-05
48 12 5.0586698167724466e-05
49 12 0.00013370285837152718
0 13 0.0
1 13 0.0
2 13 4.592532885494742e-09
3 13 1.0677824943647712e-07
4 13 2.4082107900536696e-07
5 13 1.368823594551033e-06
6 13 1.8239420874598151e-06
7 13 8.725307409397839e-06
8 13 7.908057151541549e-06
9 13 1.1993442535286035e-05
10 13 3.6170475499906506e-05
11 13 2.545119315000187e-05
12 13 3.1347887072370586e-05
13 13 4.493486549502392e-05
14 13 4.683061510438559e-05
15 13 3.649152590906668e-05
16 13 3.5990015267426333e-05
17 13 1.724205053907252e-05
18 13 5.332459410499062e-05
19 13 0.00010803279975479719
20 13 0.0007026288505920419
21 13 0.003459352334349182
22 13 0.00031797420123684474
23 13 0.0013105366791842294
24 13 0.0008486683841374795
25 13 0.00023552388661999234
26 13 0.00011679015276995303
27 13 3.835358837019997e-05
28 13 4.5932578097037356e-05
29 13 6.947413364682399e-05
30 13 0.00010586475127512339
31 13 0.00014857679803224406
32 13 5.847009644810774e-05
33 13 7.777480091910559e-05
34 13 0.0002006777447015663
35 13 0.0003325498957098362
36 13 0.0003674026537081874
37 13 0.00016402053917685178
38 13 4.856519908691042e-05
39 13 3.028464856671175e-05
40 13 2.8011874972091854e-05
41 13 3.148508589564924e-05
42 13 6.604965462989119e-05
43 13 2.2921947136841856e-05
44 13 3.063706226324788e-05
45 13 3.628693166766882e-05
46 13 4.372723251646628e-05
47 13 3.896704858826616e-05
48 13 4.877752530438548e-05
49 13 8.952672400177396e-05
0 14 0.0
1 14 0.0
2 14 1.7722676678854124e-08
3 14 4.075950762043784e-07
4 14 8.040176302825175e-08
5 14 3.656904506549439e-07
6 14 1.9460057962060013e-06
7 14 2.695812418828332e-06
8 14 5.5206193768255184e-06
9 14 8.883832929957397e-06
10 14 9.73274432134925e-06
11 14 7.717385617104784e-06
12 14 3.3960875587413975e-05
13 14 4.2765377859112185e-05
14 14 6.577232521320803e-05
15 14 4.695811866251433e-05
16 14 8.105779096445899e-05
17 14 4.604345219772985e-05
18 14 3.540910984140654e-05
19 14 7.322990797071512e-05
20 14 5.473937441230585e-05
21 14 0.00048195019566847305
22 14 0.0002978978374888575
23 14 0.0076904333838118955
24 14 0.0004475438678783896
25 14 0.00014317918321566362
26 14 9.945234396855243e-05
27 14 8.187684896606506e-05
28 14 4.480245526113918e-05
29 14 4.276982037613451e-05
30 14 5.171316084497748e-05
31 14 6.44857735916386e-05
32 14 6.617357642817928e-05
33 14 0.0001019435793225048
34 14 0.0001310466565002672
35 14 0.00017268391064788943
36 14 0.00029060328373325234
37 14 0.00010544569710405851
38 14 5.6253937112139534e-05
39 14 3.524833238158418e-05
40 14 3.854902278233014e-05
41 14 6.883577502447324e-05
42 14 7.690509484586723e-05
43 14 8.086648521091266e-05
44 14 4.2055485266800196e-05
45 14 5.1308568042755754e-05
46 14 7.315497458214944e-05
47 14 9.088121532791376e-05
48 14 5.205569935631346e-05
49 14 0.0001503860073883489
0 15 0.0
1 15 0.0
2 15 7.274405212887628e-08
3 15 7.194414131215496e-08
4 15 7.617915695881825e-08
5 15 1.9984453273768493e-07
6 15 2.1227877242986158e-07
7 15 8.250090077454494e-06
8 15 3.0957201288206322e-06
9 15 8.529881065682173e-06
10 15 3.121224343592873e-05
11 15 4.547687843588866e-06
12 15 3.6636613309123864e-05
13 15 3.5136016733580725e-05
14 15 9.204588105060585e-05
15 15 7.049982882677347e-05
16 15 3.7111281299559056e-05
17 15 2.201115287392344e-05
18 15 3.560889210828036e-05
19 15 5.614176833053544e-05
20 15 0.00012944828881044992
21 15 0.00014355237250215051
22 15 0.00010955527979884619
23 15 0.0010089718417002974
24 15 0.00013451344900230434
25 15 0.00010214937755625209
26 15 6.107736680344887e-05
27 15 6.932641820368104e-05
28 15 3.522494482883362e-05
29 15 4.9892956053567825e-05
30 15 6.429946036069053e-05
31 15 6.20898766584441e-05
32 15 6.207864394283048e-05
33 15 5.254579205461639e-05
34 15 8.056547023636977e-05
35 15 0.00011396388831407286
36 15 0.0004039296587797448
37 15 0.0001838524679330569
38 15 7.635579853041434e-05
39 15 4.7409391419604526e-05
40 15 3.288106190658244e-05
41 15 6.19213303153911e-05
42 15 0.00012255453049679198
43 15 4.412055733211248e-05
44 15 4.0160049204534966e-05
45 15 5.8712214508850505e-05
46 15 4.909826898828011e-05
47 15 0.00011310403444712611
48 15 0.00011588540632397293
49 15 0.00018784376428157982
0 16 0.0
1 16 0.0
2 16 0.0
3 16 2.12292202717837e-06
4 16 3.394330940988674e-07
5 16 6.499174627880259e-07
6 16 4.526084863998514e-06
7 16 1.1468435128446787e-06
8 16 3.839085050300037e-06
9 16 2.490160694752665e-06
10 16 1.54291103803889e-05
11 16 9.465185436554431e-06
12 16 3.024625122609022e-05
13 16 2.255450506041253e-05
14 16 5.4739801175623666e-05
15 16 3.142614235508132e-05
16 16 7.27134852367411e-05
17 16 2.9917912235924e-05
18 16 2.2416392388130323e-05
19 16 6.592275151291061e-05
20 16 4.071263073737539e-05
21 16 0.0002483929020357353
22 16 9.040070103031159e-05
23 16 0.0004988689706177107
24 16 7.13510246328191e-05
25 16 6.691869730154902e-05
26 16 5.544272190730441e-05
27 16 6.409150478485113e-05
28 16 3.2115244426256836e-05
29 16 2.790946409915151e-05
30 16 4.939749046981084e-05
31 16 4.559667930254603e-05
32 16 6.343630823523894e-05
33 16 4.6769464724479296e-05
34 16 4.7450173159982794e-05
35 16 0.0003275182475696374
36 16 0.0007129526634463146
37 16 0.0002416718910433449
38 16 0.00012686374768705984
39 16 3.635087294861718e-05
40 16 0.00010969866597463971
41 16 0.0001131381961598318
42 16 5.464468587486601e-05
43 16 4.63290441766288e-05
44 16 7.912082433045908e-05
45 16 0.00011852165903363599
46 16 0.0001641805623037846
47 16 8.461647649913123e-05
48 16 0.00014970203070192444
49 16 0.00031946568120588126
0 17 0.0
1 17 0.0
2 17 0.0
3 17 1.3968480222230734e-08
4 17 1.8070061538820662e-08
5 17 3.9265419648323934e-06
6 17 4.243864572000863e-07
7 17 4.0012639272600164e-07
8 17 5.023562652791699e-06
9 17 3.40522225318078e-06
10 17 8.474277595345847e-06
11 17 8.653468560422433e-06
12 17 4.1877832177043826e-05
13 17 4.564596179869439e-05
14 17 2.5958961629466484e-05
15 17 5.156843452907303e-05
16 17 3.2943576542698666e-05
17 17 4.1761206167490654e-05
18 17 5.51634751508764e-05
19 17 8.121809397515157e-05
20 17 2.3409539378899098e-05
21 17 2.8755570583183293e-05
22 17 0.00020685693859099927
23 17 0.00014167924121701917
24 17 0.00010857402856938684
25 17 4.6013002232270854e-05
26 17 7.938720923598579e-05
27 17 6.434027190768053e-05
28 17 4.371341266702065e-05
29 17 3.8509228451982666e-05
30 17 3.6252881873354084e-05
31 17 8.397096619828435e-05
32 17 6.221565765977242e-05
33 17 7.565784307904989e-05
34 17 0.0001166857012413728
35 17 0.0003338753011891805
36 17 0.0005306278591945519
37 17 0.000289482352387859
38 17 0.00011223765424930063
39 17 6.615215835207706e-05
40 17 0.00015684562127875668
41 17 6.966914906771707e-05
42 17 5.8290078676363655e-05
43 17 7.515739782644209e-05
44 17 0.0002378828554508586
45 17 8.796265255735515e-05
46 17 0.0003351560288247267
47 17 8.155762744875293e-05
48 17 2.9785126281669048e-05
49 17 0.00032376060351490226
0 18 0.0
1 18 0.0
2 18 0.0
3 18 6.324538261078029e-09
4 18 2.2160291281704626e-07
5 18 4.95054507813418e-07
6 18 6.41196650809452e-08
7 18 1.6358651939730983e-06
8 18 3.1892933538917495e-06
9 18 4.717139330529137e-06
10 18 1.041095402945664e-05
11 18 4.721864206269375e-06
12 18 3.382698903153288e-05
13 18 4.242743363279105e-05
14 18 2.686180997270333e-05
15 18 2.542327251881116e-05
16 18 1.8457900009688995e-05
17 18 3.8928800879540004e-05
18 18 5.747282826610952e-05
19 18 4.343239892935055e-05
20 18 3.9943216452831895e-05
21 18 5.139164794179279e-05
22 18 6.408544298928725e-05
23 18 8.55089499387554e-05
24 18 0.00012048766543155319
25 18 7.377232064751051e-05
26 18 5.5109872537696185e-05
27 18 4.968971953051716e-05
28 18 3.41264728847934e-05
29 18 3.918844108244239e-05
30 18 4.996999534385406e-05
31 18 5.381896245519014e-05
32 18 5.034699284403147e-05
33 18 4.684596192462909e-05
34 18 0.00016572663242144338
35 18 0.0002257723688294616
36 18 0.00046615642815414713
37 18 0.00042376004135997986
38 18 0.0016994167694225884
39 18 6.213081860954154e-05
40 18 6.0187611811836265e-05
41 18 6.97418778064952e-05
42 18 3.76164029676107e-05
43 18 4.36722191977158e-05
44 18 0.00017259024189327592
45 18 0.0002620110829936113
46 18 0.00013034428502446932
47 18 8.21367031081105e-05
48 18 4.6619011674418094e-05
49 18 0.00030928019549135855
0 19 0.0
1 19 0.0
2 19 0.0
3 19 0.0
4 19 8.908124076103292e-08
5 19 3.4164129968071266e-07
6 19 7.525112250221582e-07
7 19 6.535466632322396e-08
8 19 4.887102109336557e-07
9 19 8.56302689881715e-06
10 19 1.0748406146962713e-05
11 19 1.0315090110180577e-05
12 19 4.0734610146521415e-05
13 19 5.557897149351134e-05
14 19 3.2255530507818605e-05
15 19 2.6759771579538758e-05
16 19 3.60604280078225e-05
17 19 7.271415992227613e-05
18 19 6.928036856369565e-05
19 19 3.126572190392024e-05
20 19 5.345474932190245e-05
21 19 4.7227503599455554e-05
22 19 8.281736476333036e-05
23 19 9.64806514784441e-05
24 19 7.565884613821982e-05
25 19 5.052869794050456e-05
26 19 4.2180650683121675e-05
27 19 2.750901940590643e-05
28 19 4.097511938373669e-05
29 19 3.4347182961125005e-05
30 19 1.9966803299115e-05
31 19 3.859008617794524e-05
32 19 5.415903094272041e-05
33 19 6.0584414171980466e-05
34 19 9.15638650823581e-05
35 19 0.00016133694022134134
36 19 0.0005385556213384069
37 19 0.008096141772775558
38 19 0.3871511188367155
39 19 4.8769527550160925e-05
40 19 3.7551110126845435e-05
41 19 0.0001382338230792507
42 19 0.000167192815554094
43 19 9.870000730754574e-05
44 19 9.992727851561692e-05
45 19 8.085202353885963e-05
46 19 6.77586555480056e-05
47 19 8.745283250674169e-05
48 19 0.0001222934535637005
49 19 0.0002851208128290554
0 20 0.0
1 20 0.0
2 20 0.0
3 20 0.0
4 20 1.511511584609789e-08
5 20 7.624159364560623e-08
6 20 2.9854596596203896e-07
7 20 1.3948866160957555e-06
8 20 6.06685933173051e-07
9 20 4.080529362499772e-06
10 20 5.499633934006467e-06
11 20 5.0998255060731666e-06
12 20 1.6811200112611424e-05
13 20 3.3821940684537745e-05
14 20 3.9396148145004246e-05
15 20 5.602367597901505e-05
16 20 2.495196296960188e-05
17 20 4.154569969007099e-05
18 20 2.8499436771757202e-05
19 20 5.903183631602793e-05
20 20 7.512628611647083e-05
21 20 0.00010104215968731585
22 20 5.583624541265163e-05
23 20 6.524556405960876e-05
24 20 3.117568141503156e-05
25 20 3.650347347239084e-05
26 20 4.2171859787557685e-05
27 20 3.742810037493064e-05
28 20 3.340552576768838e-05
29 20 2.77690657865359e-05
30 20 2.852924754266654e-05
31 20 3.917834058964943e-05
32 20 5.097390167903207e-05
33 20 3.853555471368707e-05
34 20 0.0001822428806106913
35 20 0.0001410116842801199
36 20 0.0005673784330710774
37 20 0.009706700103788136
38 20 7.753514135175748e-05
39 20 0.00010646678956647978
40 20 3.883491730161016e-05
41 20 9.034346333520257e-05
42 20 7.753015106049515e-05
43 20 0.0006137492994633399
44 20 8.85531759496298e-05
45 20 4.765797062202112e-05
46 20 8.568853684668681e-05
47 20 8.474213994625761e-05
48 20 0.0008780856334952928
49 20 0.0013554281198961233
0 21 0.0
1 21 0.0
2 21 0.0
3 21 0.0
4 21 5.172869349238037e-09
5 21 6.817994538281531e-08
6 21 6.738335814005219e-08
7 21 8.392912630688589e-09
8 21 6.974771701573965e-07
9 21 6.554908692852486e-07
10 21 1.0560133221164371e-06
11 21 1.7263796657366564e-05
12 21 1.5040319614853575e-05
13 21 2.5734868194710458e-05
14 21 1.7032486009538023e-05
15 21 2.3250463624186645e-05
16 21 2.9008146394218356e-05
17 21 2.900315631735804e-05
18 21 3.5659186673668194e-05
19 21 2.310076517630381e-05
20 21 3.3841056142238296e-05
21 21 3.629357381669041e-05
22 21 0.0005409823251682634
23 21 3.5492014504241536e-05
24 21 2.8814052530072488e-05
25 21 2.525951263711908e-05
26 21 3.951960478959832e-05
27 21 2.4710967559504206e-05
28 21 2.36899819759917e-05
29 21 2.6086494742462348e-05
30 21 1.770949861347338e-05
31 21 1.9077167954909106e-05
32 21 3.517620891071625e-05
33 21 3.90505288767564e-05
34 21 3.9794251012932945e-05
35 21 7.103605694244143e-05
36 21 0.00027233983953130523
37 21 9.453450614486319e-05
38 21 5.313025246521281e-05
39 21 5.126597947831172e-05
40 21 5.2012001904043e-05
41 21 5.402456943004954e-05
42 21 9.915699341184481e-05
43 21 0.0012250155102591694
44 21 0.0005544459241776147
45 21 0.00010911377815310271
46 21 2.037493740481027e-05
47 21 0.00031382418171439487
48 21 0.000869250857350786
49 21 0.000486284842403507
0 22 0.0
1 22 0.0
2 22 0.0
3 22 0.0
4 22 3.6498688766658036e-10
5 22 4.0011303160984264e-07
6 22 7.967261815121692e-08
7 22 1.5803032987511455e-07
8 22 1.9134070840722185e-07
9 22 3.645555230596708e-07
10 22 4.643651054827737e-07
11 22 2.2169170724544103e-06
12 22 3.704359610967092e-05
13 22 2.8565217712003815e-05
14 22 2.2894770056198875e-05
15 22 2.0166519244056175e-05
16 22 2.4988718279665904e-05
17 22 1.133367331827693e-05
18 22 1.3174721561548705e-05
19 22 3.42772897559155e-05
20 22 3.766805438460634e-05
21 22 2.7110813302885155e-05
22 22 0.00011081398798031931
23 22 2.6122636851250793e-05
24 22 2.5122603247048456e-05
25 22 2.731145459773126e-05
26 22 3.5685697960957125e-05
27 22 1.747390223350067e-05
28 22 1.6048022210772825e-05
29 22 2.2594034460451952e-05
30 22 4.294237082784689e-05
31 22 2.704696010450132e-05
32 22 2.9875492189093445e-05
33 22 4.1594397011477365e-05
34 22 6.713256697188483e-05
35 22 0.0001647317545007038
36 22 8.00412066936197e-05
37 22 6.733230890553894e-05
38 22 3.292151336316055e-05
39 22 4.3477778817358475e-05
40 22 0.00016733951081187318
41 22 8.329305740936206e-05
42 22 0.00015886823270358781
43 22 0.00029421757361123115
44 22 0.000275173322163865
45 22 7.007888118921097e-05
46 22 6.417094459290897e-05
47 22 0.0034876106228831022
48 22 0.0017121838262347333
49 22 0.00015797815073316239
0 23 0.0
1 23 0.0
2 23 0.0
3 23 0.0
4 23 0.0
5 23 3.65123888788627e-09
6 23 1.339011524429161e-07
7 23 6.575330471635175e-08
8 23 5.544653093769936e-07
9 23 1.413253153637387e-07
10 23 9.432250648028012e-07
11 23 2.05966451835093e-06
12 23 3.905135752792008e-05
13 23 6.139784871751277e-05
14 23 2.9793087164319813e-05
15 23 1.4336091529605972e-05
16 23 1.2413886931013765e-05
17 23 8.079959862633178e-06
18 23 5.288398811650357e-05
19 23 4.608528720561079e-05
20 23 2.8351985337446286e-05
21 23 2.327926039372228e-05
22 23 2.9602655252092706e-05
23 23 1.8923991954223556e-05
24 23 1.8320376093293028e-05
25 23 1.88048898173788e-05
26 23 2.4940454699489268e-05
27 23 2.414430270258968e-05
28 23 2.8297590320530417e-05
29 23 2.1846091139656407e-05
30 23 2.8206817708125404e-05
31 23 2.9937660059109832e-05
32 23 3.655564165101185e-05
33 23 3.4716356530603784e-05
34 23 4.981732725507104e-05
35 23 9.375941020654104e-05
36 23 8.462485022081681e-05
37 23 8.520013896775776e-05
38 23 6.070241897484052e-05
39 23 8.334371785201075e-05
40 23 0.0002404753163037427
41 23 7.996011698175047e-05
42 23 4.1210089192891984e-05
43 23 1.3814874296444904e-05
44 23 4.760231949104533e-05
45 23 6.40550599815011e-05
46 23 0.0001871753651493697
47 23 0.0027440020792700213
48 23 0.00041071632078083293
49 23 0.0001013447145049921
0 24 0.0
1 24 0.0
2 24 0.0
3 24 0.0
4 24 0.0
5 24 6.104231241235653e-09
6 24 7.702005811047623e-08
7 24 6.545989230146522e-08
8 24 9.048831412633451e-08
9 24 5.632435009352215e-08
10 24 9.14483184684644e-07
11 24 1.0462175886814438e-06
12 24 3.057334042228685e-05
13 24 1.7809476495023548e-05
14 24 1.046410000822743e-05
15 24 1.604133340436532e-05
16 24 9.603586938770972e-06
17 24 1.4023809952735812e-05
18 24 1.4515748263538554e-05
19 24 1.0567192380933862e-05
20 24 9.328157252194418e-06
21 24 4.7854994806718826e-05
22 24 2.4469849216034264e-05
23 24 3.281366244745409e-05
24 24 1.1862434039687756e-05
25 24 5.042186582702556e-05
26 24 1.6554353341111433e-05
27 24 1.988015094526845e-05
28 24 2.7031226370859895e-05
29 24 3.403198846506418e-05
30 24 3.0533854340052046e-05
31 24 1.6513756759164738e-05
32 24 3.455915629286669e-05
33 24 1.999281022271324e-05
34 24 0.0001355075259899687
35 24 5.060951405017655e-05
36 24 4.61557762743153e-05
37 24 3.357624342864411e-05
38 24 4.608754310661151e-05
39 24 4.493636458850456e-05
40 24 8.705347948507684e-05
41 24 3.432619987161458e-05
42 24 3.0459203477015352e-05
43 24 1.5121503529151903e-05
44 24 6.019417164979847e-05
45 24 6.86063978887245e-05
46 24 0.00023851277978380222
47 24 0.0005723170882624331
48 24 0.0006120111514424614
49 24 0.00019287814251594664
0 25 0.0
1 25 0.0
2 25 0.0
3 25 0.0
4 25 0.0
5 25 0.0
6 25 2.366078188364583e-09
7 25 3.460922851158223e-07
8 25 2.985127961517578e-07
9 25 1.3185931433182753e-07
10 25 7.815314520287619e-07
11 25 7.758456752622684e-07
12 25 6.8915983377484404e-06
13 25 8.097336302028393e-06
14 25 4.3454643583793274e-06
15 25 1.1088946920621509e-05
16 25 2.21255293263887e-05
17 25 1.7276771197769038e-05
18 25 2.0769833503091566e-05
19 25 4.0000226751691876e-05
20 25 1.1285336042598637e-05
21 25 5.681692389663198e-05
22 25 2.5742198395328237e-05
23 25 5.116605707037562e-05
24 25 3.4071647585399475e-05
25 25 1.7565672713430895e-05
26 25 1.7233978697640104e-05
27 25 1.6660499522528718e-05
28 25 2.249278774546407e-05
29 25 1.6153764505364328e-05
30 25 2.6002953987884707e-05
31 25 2.4151514941226266e-05
32 25 4.31085322291292e-05
33 25 3.0410247281967257e-05
34 25 4.561679715849877e-05
35 25 6.217985277424743e-05
36 25 4.4407588460457415e-05
37 25 4.147376197438254e-05
38 25 3.3946357295070554e-05
39 25 1.2121223891352292e-05
40 25 1.7073534093490348e-05
41 25 2.587538325253819e-05
42 25 1.4151769065225819e-05
43 25 6.0354390834661665e-06
44 25 2.1509079140243062e-05
45 25 2.1274684747099442e-05
46 25 3.2049466295019406e-05
47 25 0.0011872189920997648
48 25 0.0002480844233218858
49 25 9.626886114044095e-05
0 26 0.0
1 26 0.0
2 26 0.0
3 26 0.0
4 26 0.0
5 26 0.0
6 26 0.0
7 26 3.729776035892379e-10
8 26 3.215731476023379e-07
9 26 7.576821831186147e-08
10 26 7.004125505972512e-07
11 26 9.039088953543103e-08
12 26 5.381782390753687e-07
13 26 2.674474415028698e-06
14 26 8.867881648771586e-06
15 26 8.957292912408403e-06
16 26 4.945234317698746e-06
17 26 1.1715102957031286e-05
18 26 8.596316091643666e-06
19 26 1.6776651015297402e-05
20 26 3.5483390694371676e-05
21 26 2.2454653651042034e-05
22 26 3.592386924035787e-05
23 26 1.9627904086100746e-05
24 26 2.290030399410018e-05
25 26 1.4899120304471096e-05
26 26 1.3302721250019282e-05
27 26 1.909311577964595e-05
28 26 4.5239020114802556e-05
29 26 2.0116633000836228e-05
30 26 1.5593370357865796e-05
31 26 2.475759380179301e-05
32 26 2.277660136168756e-05
33 26 3.660999290260635e-05
34 26 0.00011066797752474153
35 26 2.584807358425165e-05
36 26 3.6843668545243375e-05
37 26 4.32867725493933e-05
38 26 2.6733497279272532e-05
39 26 1.1852071631773573e-05
40 26 7.074744899237913e-06
41 26 3.012887627696547e-05
42 26 1.776487203258713e-05
43 26 1.4725946484578011e-05
44 26 1.562235552614563e-05
45 26 1.9935291602857087e-05
46 26 5.171973821432514e-06
47 26 6.676395366987214e-05
48 26 0.0005025605439031986
49 26 0.00013209898155124968
0 27 0.0
1 27 0.0
2 27 0.0
3 27 0.0
4 27 0.0
5 27 0.0
6 27 0.0
7 27 0.0
8 27 0.0
9 27 0.0
10 27 1.0673535075015928e-07
11 27 1.491471389285372e-06
12 27 4.876189232544626e-07
13 27 1.6849784147610883e-06
14 27 3.17268724655606e-06
15 27 7.70987588552003e-07
16 27 1.0101557001526739e-05
17 27 6.3421146759741495e-06
18 27 1.1401758249158748e-05
19 27 1.529090684965109e-05
20 27 2.870561863802479e-05
21 27 1.2688747353718937e-05
22 27 1.065866859126861e-05
23 27 2.1007265116599905e-05
24 27 2.002604976465173e-05
25 27 2.8594534514829527e-05
26 27 1.858303031308259e-05
27 27 1.4063808136630254e-05
28 27 1.6656372476772842e-05
29 27 4.092061058897464e-05
30 27 1.792792268892382e-05
31 27 1.390493594286137e-05
32 27 1.8141373800909992e-05
33 27 2.5341495139252502e-05
34 27 3.253096682552284e-05
35 27 3.609668979219737e-05
36 27 7.441162976010965e-05
37 27 2.5171363955082313e-05
38 27 1.5293974387768368e-05
39 27 9.682675216585276e-06
40 27 9.24533543353314e-06
41 27 1.2087617526722762e-05
42 27 1.071052620894805e-05
43 27 1.2039968167284788e-05
44 27 4.258550550694665e-06
45 27 1.1957947513631914e-05
46 27 2.3418016752965327e-06
47 27 4.596216848703314e-06
48 27 3.5759136666934145e-05
49 27 0.0001804885088451627
0 28 0.0
1 28 0.0
2 28 0.0
3 28 0.0
4 28 0.0
5 28 0.0
6 28 0.0
7 28 0.0
8 28 0.0
9 28 0.0
10 28 1.825418231799279e-08
11 28 1.333613996773135e-06
12 28 5.559551849255198e-07
13 28 5.0909562977750774e-08
14 28 7.492437947410579e-07
15 28 4.177585500220089e-06
16 28 1.126189026020977e-06
17 28 3.4893492621604217e-06
18 28 2.325310386720415e-05
19 28 9.699959366011324e-06
20 28 6.087008062341693e-07
21 28 5.3586359586866956e-06
22 28 3.0184343665687146e-05
23 28 1.4857194596387295e-05
24 28 1.635547493892053e-05
25 28 1.2291598331448924e-05
26 28 1.6401623857754208e-05
27 28 2.6433957895028115e-05
28 28 1.7071915546624367e-05
29 28 3.6738264356255744e-05
30 28 2.1166148199105254e-05
31 28 2.2342735440517714e-05
32 28 1.0762640483271242e-05
33 28 2.3518362756526234e-05
34 28 3.461826495475307e-05
35 28 2.6094776481112814e-05
36 28 5.58952981298656e-05
37 28 3.195805561899501e-05
38 28 1.4521679957173508e-05
39 28 2.2195377739916827e-05
40 28 1.0576823060930842e-05
41 28 8.681589700867009e-06
42 28 1.1086468588186721e-05
43 28 1.1582073534635175e-06
44 28 4.931149887068885e-06
45 28 4.670710181647051e-06
46 28 1.3183357589751723e-05
47 28 8.460916868002767e-06
48 28 9.561839322239005e-06
49 28 3.846335480193455e-05
0 29 0.0
1 29 0.0
2 29 0.0
3 29 0.0
4 29 0.0
5 29 0.0
6 29 0.0
7 29 0.0
8 29 0.0
9 29 2.200828911185417e-10
10 29 1.4015584770869967e-09
11 29 7.30949952809786e-08
12 29 9.754725430660541e-08
13 29 1.4870956779268199e-06
14 29 2.2648581792951403e-07
15 29 1.4570873981146292e-06
16 29 1.531901730248514e-06
17 29 3.849862286662686e-06
18 29 4.852578201016364e-06
19 29 4.7441829076697415e-06
20 29 1.5046028005093986e-05
21 29 9.348216936512696e-06
22 29 1.1106309216344973e-05
23 29 8.960527405507107e-06
24 29 8.596885652933553e-06
25 29 9.702831722744762e-06
26 29 1.7861862802208894e-05
27 29 1.2610779111423571e-05
28 29 1.991532761089386e-05
29 29 1.998393905591023e-05
30 29 8.269805436843482e-06
31 29 9.68649261455133e-06
32 29 6.8537989596275765e-06
33 29 1.8842484726226954e-05
34 29 3.6648658120112266e-05
35 29 4.4438365332118504e-05
36 29 0.0001031720751847564
37 29 4.5599684531528624e-05
38 29 3.457668992136777e-05
39 29 8.87053160815246e-06
40 29 6.658388673390975e-06
41 29 1.217819263062104e-05
42 29 4.159597648753738e-06
43 29 8.82575681679409e-06
44 29 1.6318404407524184e-05
45 29 7.4217350652325724e-06
46 29 6.032734419649359e-06
47 29 3.7808049046088285e-06
48 29 1.2526248556104464e-05
49 29 1.4012369125987274e-05
0 30 0.0
1 30 0.0
2 30 0.0
3 30 0.0
4 30 0.0
5 30 0.0
6 30 0.0
7 30 0.0
8 30 0.0
9 30 0.0
10 30 0.0
11 30 1.5561517909291026e-08
12 30 7.490315443539292e-08
13 30 4.7353060130002934e-08
14 30 6.855364060451413e-07
15 30 1.138801841033818e-06
16 30 3.338460243814808e-06
17 30 3.6422443740324836e-06
18 30 3.596486078975337e-06
19 30 3.645297507992661e-06
20 30 1.0487625187483861e-05
21 30 8.645037653884686e-06
22 30 5.7080449627487005e-06
23 30 1.1505532905123696e-05
24 30 1.0614735886979772e-05
25 30 1.2207220504905637e-05
26 30 1.1286044995847151e-05
27 30 1.813025378221784e-05
28 30 1.991306624648089e-05
29 30 2.18797340629532e-05
30 30 1.1247420101865946e-05
31 30 8.062503939698288e-06
32 30 1.4434172445012337e-05
33 30 1.912528908395231e-05
34 30 3.0855472873564106e-05
35 30 0.00011805055888249181
36 30 4.137470428519416e-05
37 30 3.299354524813429e-05
38 30 6.1901489572525495e-06
39 30 9.207839208812682e-06
40 30 1.5088469272472333e-05
41 30 4.067515109745327e-06
42 30 1.3139067186087715e-06
43 30 3.3433285650762906e-06
44 30 4.374148321571604e-06
45 30 3.2517681840525878e-06
46 30 1.3833361274268163e-06
47 30 5.131455760420107e-07
48 30 7.155176265386869e-06
49 30 1.515273123321196e-05
0 31 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 0.0
5 31 0.0
6 31 0.0
7 31 0.0
8 31 0.0
9 31 0.0
10 31 0.0
11 31 1.0971971962813563e-07
12 31 4.7465584185048055e-08
13 31 1.0637022737802024e-07
14 31 2.9034079858829485e-07
15 31 2.618422777553197e-07
16 31 2.4029574023410277e-06
17 31 1.318392224736159e-06
18 31 2.515535242445593e-06
19 31 5.7268044955011876e-06
20 31 6.034229118296737e-06
21 31 2.7799687506342566e-06
22 31 3.0185800257478594e-06
23 31 4.523745637009109e-06
24 31 5.819004243552305e-06
25 31 4.475488261032321e-06
26 31 1.434530312899673e-05
27 31 2.192388256304221e-05
28 31 2.1564593493404235e-05
29 31 1.1764974476311379e-05
30 31 2.1366835413351888e-05
31 31 2.019163533514824e-05
32 31 1.522287450190508e-05
33 31 6.766315583247829e-06
34 31 5.5877083899945484e-05
35 31 6.481670324030266e-05
36 31 4.705928272832966e-05
37 31 1.8951798936785207e-05
38 31 1.5199066021862525e-05
39 31 5.991688253346389e-06
40 31 7.083618473096665e-06
41 31 5.522990385263833e-06
42 31 1.290366230634761e-05
43 31 1.497105273708685e-06
44 31 2.939614335836349e-06
45 31 8.24198096368103e-07
46 31 5.8724695561789884e-06
47 31 3.1218097613958266e-06
48 31 5.436105689170702e-06
49 31 2.2375141174400585e-05
0 32 0.0
1 32 0.0
2 32 0.0
3 32 0.0
4 32 0.0
5 32 0.0
6 32 0.0
7 32 0.0
8 32 0.0
9 32 0.0
10 32 0.0
11 32 3.7509664546724426e-10
12 32 0.0
13 32 4.5861394918830705e-08
14 32 1.9920899882946256e-07
15 32 1.566909286206586e-07
16 32 6.654440192511662e-08
17 32 5.25860296927101e-07
18 32 7.697410051186632e-07
19 32 1.7165831066524707e-06
20 32 2.2209895836864368e-06
21 32 3.2586867733257003e-06
22 32 4.527588440012948e-06
23 32 7.158827532414538e-06
24 32 6.068392867235933e-06
25 32 8.606543160960606e-06
26 32 7.925082470023074e-06
27 32 1.6559555322327153e-05
28 32 1.639670311434565e-05
29 32 1.612130194723351e-05
30 32 6.932391129744182e-06
31 32 1.1669014390088877e-05
32 32 4.731832365080666e-06
33 32 1.597274186665387e-05
34 32 2.0769643549777064e-05
35 32 0.00014925401769421237
36 32 5.182599075561029e-05
37 32 2.1750658098905415e-05
38 32 1.0423185342114506e-05
39 32 5.7314962462625805e-06
40 32 1.4907227719297796e-05
41 32 9.733302545370726e-07
42 32 1.0625645617560064e-06
43 32 4.225464422035811e-07
44 32 7.047552743475105e-07
45 32 1.425558419155456e-06
46 32 6.574550685097221e-06
47 32 6.198583164185233e-06
48 32 3.860363496939264e-06
49 32 4.9824007907733864e-06
0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 0.0
5 33 0.0
6 33 0.0
7 33 0.0
8 33 0.0
9 33 0.0
10 33 0.0
11 33 2.4160737113286854e-09
12 33 1.19011729658104e-06
13 33 2.6616141656263492e-08
14 33 1.2718395613213238e-07
15 33 8.531337581346045e-07
16 33 9.54636985652159e-07
17 33 1.210455397551162e-06
18 33 5.486826002944149e-06
19 33 1.6651029568456382e-06
20 33 3.5325745055314344e-06
21 33 4.1888122417043086e-07
22 33 6.124610349553751e-06
23 33 6.234309044431317e-06
24 33 8.795670024868209e-06
25 33 1.1431704353031994e-05
26 33 1.0739653108555624e-05
27 33 1.6335085231527574e-05
28 33 2.3111250132954073e-05
29 33 6.425401653620856e-06
30 33 7.355708675406227e-06
31 33 2.3208338858049556e-05
32 33 9.856176089678946e-06
33 33 1.927002208902168e-05
34 33 5.738967563303089e-05
35 33 0.00044426134859092646
36 33 5.502137901547713e-05
37 33 3.8122311439110014e-05
38 33 2.959915292821157e-06
39 33 2.4438501541592653e-06
40 33 1.250190661794309e-05
41 33 2.168157813455612e-06
42 33 3.177760895284211e-07
43 33 2.5064530213697267e-06
44 33 2.6566550953750943e-06
45 33 1.5786834563739682e-06
46 33 2.41667919131656e-06
47 33 1.1125199368106508e-05
48 33 4.721542148159007e-06
49 33 1.882033839639245e-05
0 34 0.0
1 34 0.0
2 34 0.0
3 34 0.0
4 34 0.0
5 34 0.0
6 34 0.0
7 34 0.0
8 34 0.0
9 34 2.2960922039870735e-10
10 34 0.0
11 34 1.9125775179935044e-09
12 34 3.363677078626871e-07
13 34 8.408741162690629e-08
14 34 1.5541394518360692e-07
15 34 1.7297551359135286e-08
16 34 3.158208941272887e-07
17 34 1.779117002532214e-06
18 34 4.306327390206085e-06
19 34 1.2092245248219746e-06
20 34 1.2979902701879557e-06
21 34 8.197821303534643e-07
22 34 2.2472566910814687e-06
23 34 4.1133320446541795e-06
24 34 3.5340513116619984e-06
25 34 6.968905555807259e-06
26 34 6.856350223984645e-06
27 34 9.558891965478217e-06
28 34 9.040649438031439e-06
29 34 6.4928439258251176e-06
30 34 9.057353899957423e-06
31 34 8.24309092511621e-06
32 34 8.734092597488504e-06
33 34 6.076755172316341e-06
34 34 8.259880152991974e-05
35 34 0.00010765876491962039
36 34 4.324601449755921e-05
37 34 3.518574758302194e-05
38 34 3.26137720792656e-07
39 34 1.8747886085515773e-06
40 34 5.525431315835411e-07
41 34 1.7675355005908085e-06
42 34 2.2294855215848664e-06
43 34 1.0249110137921162e-06
44 34 1.0196029668434145e-06
45 34 2.28456042467528e-06
46 34 2.7787707179718343e-06
47 34 4.995181597256121e-06
48 34 1.078567934534899e-05
49 34 2.4463011494441205e-05
0 35 0.0
1 35 0.0
2 35 0.0
3 35 0.0
4 35 0.0
5 35 0.0
6 35 0.0
7 35 0.0
8 35 0.0
9 35 1.7844655907344146e-08
10 35 2.5593902653489366e-08
11 35 1.7138384505753904e-08
12 35 0.0
13 35 2.661714039983452e-07
14 35 4.6377768406339875e-08
15 35 7.548245691249965e-07
16 35 4.642636765729998e-07
17 35 1.8653990391217563e-06
18 35 1.9057007820481459e-06
19 35 1.9994018163903935e-07
20 35 1.6959032126708405e-06
21 35 9.288045410259823e-07
22 35 8.304706952657526e-07
23 35 2.163176157646049e-06
24 35 4.069564623953935e-06
25 35 8.04174944364239e-06
26 35 6.904574305560438e-06
27 35 1.5566591926188928e-05
28 35 1.4896924550648496e-05
29 35 2.948629327635698e-06
30 35 2.724167707140125e-06
31 35 5.154943539476529e-06
32 35 7.100936035009322e-06
33 35 2.1989429678524002e-05
34 35 3.96592758475899e-05
35 35 0.00014530866177594426
36 35 8.175555079922019e-05
37 35 3.852273714143269e-06
38 35 9.107814186886127e-06
39 35 2.9961840411979065e-06
40 35 5.162842030134795e-07
41 35 1.3576789751849414e-06
42 35 1.8009452728245856e-05
43 35 6.459222854064097e-06
44 35 3.245344358355452e-07
45 35 1.7411379482628815e-06
46 35 5.7463991468503396e-06
47 35 1.693425480126887e-05
48 35 9.677309879837113e-06
49 35 3.7795147048087364e-06
0 36 0.0
1 36 0.0
2 36 0.0
3 36 0.0
4 36 0.0
5 36 0.0
6 36 0.0
7 36 0.0
8 36 0.0
9 36 0.0
10 36 0.0
11 36 4.328994720117715e-09
12 36 1.476277919730902e-11
13 36 2.702005403808784e-08
14 36 2.108976332006856e-08
15 36 6.239154871576487e-07
16 36 4.3681992084806087e-07
17 36 1.5757561933034822e-07
18 36 2.3527136481030055e-06
19 36 1.3915557034305029e-06
20 36 4.1793150052173754e-07
21 36 1.979099715088549e-06
22 36 4.234243311568805e-06
23 36 1.529894867526081e-06
24 36 6.509138019847239e-06
25 36 4.397631235255648e-06
26 36 9.242541930901122e-06
27 36 2.4808873551591316e-05
28 36 5.881459684538445e-05
29 36 3.001805829190292e-06
30 36 5.975633367466004e-06
31 36 3.2661989084506736e-06
32 36 1.2181441541720825e-05
33 36 5.4514946628610196e-05
34 36 0.00016321946955522962
35 36 0.00013505549261892238
36 36 1.779582939273341e-05
37 36 6.7282468607260635e-06
38 36 1.2998887867267782e-06
39 36 3.974768375699912e-06
40 36 2.6312218947994533e-06
41 36 2.6064051593281587e-06
42 36 7.7992793940263e-07
43 36 1.627822964689239e-06
44 36 2.087792033630527e-06
45 36 3.2689855416162897e-06
46 36 6.92043470156886e-07
47 36 2.055391682448872e-06
48 36 7.862778702449987e-05
49 36 1.0508342482090043e-05
0 37 0.0
1 37 0.0
2 37 0.0
3 37 0.0
4 37 0.0
5 37 0.0
6 37 0.0
7 37 0.0
8 37 0.0
9 37 0.0
10 37 1.0724056220999266e-09
11 37 4.113539776204156e-07
12 37 1.5340973410827805e-09
13 37 1.479183039391704e-06
14 37 2.740845254822634e-08
15 37 2.0832927443458154e-09
16 37 8.96342948757551e-08
17 37 1.844935819531166e-07
18 37 5.099556158680634e-07
19 37 6.680630453099117e-07
20 37 4.423918636932281e-06
21 37 1.0412854776180378e-06
22 37 2.792364650195971e-06
23 37 1.6415096086164521e-06
24 37 7.220492008519662e-07
25 37 8.566905132917665e-06
26 37 1.0179335400874951e-05
27 37 1.8490220193815835e-05
28 37 8.539876899143116e-06
29 37 6.719855466601167e-06
30 37 2.4413924568569396e-06
31 37 1.2173301095808602e-05
32 37 6.853638795982165e-06
33 37 2.541054585189998e-05
34 37 0.00011965626104799769
35 37 0.00042198272018191774
36 37 4.50480600991869e-05
37 37 1.955527023473448e-06
38 37 7.40076579989919e-06
39 37 6.575914798021058e-06
40 37 9.269010098573011e-07
41 37 7.187346393630946e-06
42 37 1.3058345775096271e-06
43 37 3.5611836250816456e-06
44 37 6.652446200152397e-06
45 37 2.902787262810441e-06
46 37 2.1095739094892503e-06
47 37 5.374029687295271e-06
48 37 3.683807962429439e-05
49 37 4.90878861926035e-06
0 38 0.0
1 38 0.0
2 38 0.0
3 38 0.0
4 38 0.0
5 38 0.0
6 38 0.0
7 38 0.0
8 38 0.0
9 38 0.0
10 38 1.9103569055121638e-10
11 38 0.0
12 38 1.0501356967429263e-08
13 38 1.6785041653287572e-08
14 38 1.0093899085989291e-08
15 38 3.170387318423273e-07
16 38 1.4810432478865089e-06
17 38 9.778283536550693e-07
18 38 1.5107342600344666e-06
19 38 1.3818594122187712e-06
20 38 2.0339021363649867e-06
21 38 2.5133223876413574e-06
22 38 6.498699016183025e-06
23 38 1.4906030509659109e-06
24 38 6.6934057310217e-06
25 38 3.5277163352727092e-06
26 38 3.3806138156504964e-06
27 38 5.548740151055658e-06
28 38 1.0672667332816895e-05
29 38 9.98545030310942e-06
30 38 7.633646533085593e-06
31 38 5.831991096369355e-06
32 38 7.764521477395596e-06
33 38 1.4373015416131587e-05
34 38 0.00016435115049971452
35 38 0.00013574669945748887
36 38 3.520773659587746e-05
37 38 1.1690513924392312e-05
38 38 8.861499070128126e-06
39 38 1.1153937749157707e-06
40 38 1.2675839212894108e-06
41 38 7.776761441794513e-06
42 38 8.092987033333774e-07
43 38 1.6339989944110184e-06
44 38 1.0622679752786111e-06
45 38 3.0477980078472044e-06
46 38 5.382579270958605e-06
47 38 4.634208161348507e-06
48 38 8.284407964311722e-06
49 38 5.0226034151699015e-06
0 39 0.0
1 39 0.0
2 39 0.0
3 39 0.0
4 39 0.0
5 39 0.0
6 39 0.0
7 39 0.0
8 39 0.0
9 39 0.0
10 39 2.8780362048859706e-08
11 39 4.959071101630177e-09
12 39 6.634535639085426e-08
13 39 1.0435641743604272e-07
14 39 7.982760040179031e-08
15 39 4.0314888060438535e-07
16 39 5.4781735473436826e-09
17 39 3.8051993229067724e-06
18 39 3.196981537398709e-07
19 39 3.6519479704357385e-07
20 39 2.138172017578067e-07
21 39 5.019275421928201e-07
22 39 7.760691301020891e-07
23 39 5.704876157304898e-07
24 39 3.68517209922751e-06
25 39 7.432440047301851e-06
26 39 9.496904003416799e-06
27 39 6.890873469368261e-06
28 39 7.69998323354219e-06
29 39 6.050919031775673e-06
30 39 5.468862696704757e-06
31 39 7.317829333286666e-06
32 39 2.714890359138879e-06
33 39 8.514234148007707e-06
34 39 0.00023198159252781013
35 39 1.6136038404163854e-05
36 39 2.506406097995635e-05
37 39 1.0698860555442994e-05
38 39 4.241608662023627e-06
39 39 1.884492337521573e-06
40 39 4.162971561481644e-07
41 39 4.802597095448647e-06
42 39 7.096911967206115e-07
43 39 5.655516309850373e-06
44 39 1.8798267422301226e-06
45 39 2.210431065915395e-06
46 39 7.247044122984721e-07
47 39 5.8728447668562765e-06
48 39 4.090741258560534e-06
49 39 7.16608793732943e-06
0 40 0.0
1 40 0.0
2 40 0.0
3 40 0.0
4 40 0.0
5 40 0.0
6 40 0.0
7 40 0.0
8 40 0.0
9 40 6.395362970180288e-08
10 40 0.0
11 40 4.749434282789663e-10
12 40 6.210888305825634e-09
13 40 4.0680455668693485e-07
14 40 1.0488617915887692e-08
15 40 1.2129139623827125e-07
16 40 3.754831505162894e-07
17 40 7.352207102993775e-08
18 40 2.6685342358836964e-07
19 40 2.7194096184920627e-06
20 40 1.00966384145996e-07
21 40 1.7417035055220877e-06
22 40 4.626617110784061e-07
23 40 3.5647236955632977e-06
24 40 5.005877726344961e-07
25 40 7.194763349525717e-06
26 40 8.237202811525087e-06
27 40 6.5751610826637674e-06
28 40 7.756880982558755e-06
29 40 2.8906702332649985e-06
30 40 1.681550218490248e-05
31 40 1.3913630379070184e-05
32 40 1.8043297451467794e-05
33 40 0.0001016917807630613
34 40 0.00011290010081538579
35 40 2.898573227570512e-05
36 40 1.3743427821068313e-05
37 40 2.539672116844278e-06
38 40 9.774169310184938e-06
39 40 3.411307747107987e-06
40 40 1.759406122858265e-06
41 40 9.940203468114146e-07
42 40 1.0244310656678174e-05
43 40 7.560101668214918e-07
44 40 9.726455811674147e-07
45 40 1.9412879299125112e-06
46 40 2.313028743508765e-06
47 40 1.695448007390429e-06
48 40 1.1052517683246578e-05
49 40 7.867765461020249e-05
0 41 0.0
1 41 0.0
2 41 0.0
3 41 0.0
4 41 0.0
5 41 0.0
6 41 0.0
7 41 0.0
8 41 0.0
9 41 0.0
10 41 0.0
11 41 7.964120681857497e-09
12 41 0.0
13 41 1.5534918310080634e-07
14 41 5.257987869889405e-11
15 41 4.497627151197482e-09
16 41 3.7955462238695114e-07
17 41 1.0257069707709467e-07
18 41 1.6128917556188265e-08
19 41 4.686356842597678e-07
20 41 6.849253477001775e-07
21 41 1.0258503524753726e-06
22 41 9.744042898277078e-07
23 41 9.780300856245616e-07
24 41 2.2915406551298304e-06
25 41 1.1135227617305637e-06
26 41 8.335071120719335e-06
27 41 2.6527548832390477e-06
28 41 2.5864734960660484e-06
29 41 3.193431568861542e-06
30 41 7.575260392210022e-06
31 41 9.872260888904506e-07
32 41 9.412929934171279e-06
33 41 4.099289551312701e-05
34 41 0.00018089034850196775
35 41 0.00022751842213446943
36 41 3.691800053848316e-06
37 41 7.160016686488485e-06
38 41 9.53333930264504e-06
39 41 2.420297887623681e-06
40 41 7.294216253971493e-07
41 41 4.956386285237236e-07
42 41 1.6710878569669832e-06
43 41 3.263091440109248e-06
44 41 2.5325514764863933e-06
45 41 6.347633722072501e-06
46 41 5.203607216164673e-06
47 41 6.607007951035037e-07
48 41 2.028366285950974e-05
49 41 0.00011248864060185274
0 42 0.0
1 42 0.0
2 42 0.0
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 0.0
8 42 0.0
9 42 7.307747120143992e-12
10 42 4.338089755378876e-09
11 42 1.7192811131241552e-10
12 42 0.0
13 42 2.7820862623444426e-09
14 42 9.77220119635576e-08
15 42 6.873960984319845e-08
16 42 1.0680216379745031e-07
17 42 6.848327430953078e-06
18 42 1.8465992203470365e-07
19 42 7.83014400312721e-08
20 42 3.918664137372784e-07
21 42 3.7400969571494325e-07
22 42 3.1808927524866407e-07
23 42 1.9412232229309954e-06
24 42 1.706368735084729e-06
25 42 2.580012334932297e-06
26 42 6.441221365087443e-06
27 42 2.7818447893603887e-06
28 42 2.0166475670499404e-06
29 42 3.031992117140197e-06
30 42 3.871972586990422e-06
31 42 4.754456926521165e-06
32 42 2.2429536073760897e-05
33 42 9.98950154786304e-05
34 42 9.262917175201152e-05
35 42 9.07806128624891e-05
36 42 1.15385344593614e-05
37 42 2.3209993655323945e-06
38 42 3.885142177129519e-06
39 42 8.319692033903435e-07
40 42 4.047231050358708e-06
41 42 6.177201503516835e-07
42 42 2.725055151604966e-06
43 42 1.9142475623388858e-06
44 42 5.412797431244988e-06
45 42 3.6384516267933442e-06
46 42 7.575563260421342e-07
47 42 3.1190478948293926e-06
48 42 2.1430462886483182e-05
49 42 1.106769577158515e-05
0 43 0.0
1 43 0.0
2 43 0.0
3 43 0.0
4 43 0.0
5 43 0.0
6 43 0.0
7 43 0.0
8 43 0.0
9 43 0.0
10 43 0.0
11 43 1.1764009617186788e-09
12 43 1.3453440046009683e-09
13 43 3.406057991848924e-07
14 43 1.45925794591024e-06
15 43 1.9129932158272794e-09
16 43 3.549948324706851e-08
17 43 1.2361255337642716e-07
18 43 1.9166487511569306e-06
19 43 1.4559916453111572e-07
20 43 2.8943229349900916e-07
21 43 1.4548113303713787e-06
22 43 5.587460861161837e-07
23 43 8.539176313857771e-07
24 43 3.214020965193813e-06
25 43 3.3353330041335356e-07
26 43 7.837745800150962e-07
27 43 4.6485142639688865e-06
28 43 4.792435418707023e-06
29 43 3.1128774772322075e-06
30 43 2.162064319043634e-06
31 43 9.094410535014373e-06
32 43 1.0136122466622992e-06
33 43 8.01132234728004e-05
34 43 0.00020765205040518736
35 43 0.00015907266012733738
36 43 1.5285555612060463e-05
37 43 8.689660009126646e-06
38 43 9.228705347791058e-06
39 43 4.410821651574114e-06
40 43 3.1606521396933534e-06
41 43 4.860108847909923e-07
42 43 8.071540895309796e-07
43 43 2.7626663659155974e-06
44 43 5.211059753960095e-06
45 43 1.105388829318254e-07
46 43 4.594024575494553e-06
47 43 1.5774138933356388e-05
48 43 1.0983947807120513e-05
49 43 2.963279922423989e-06
0 44 0.0
1 44 0.0
2 44 0.0
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 0.0
8 44 0.0
9 44 0.0
10 44 0.0
11 44 0.0
12 44 4.3014840621569465e-09
13 44 5.472802128905735e-08
14 44 1.043601249305134e-06
15 44 3.357930600361044e-08
16 44 1.4050825395159278e-08
17 44 5.346270830933203e-07
18 44 1.4637460787687041e-07
19 44 1.4558957229682303e-07
20 44 2.059759699771378e-06
21 44 3.48143525971908e-07
22 44 7.358020492914913e-07
23 44 6.132761569540227e-07
24 44 1.6458790183503154e-06
25 44 6.733599803367077e-06
26 44 6.229310365927821e-07
27 44 8.184511545345613e-07
28 44 3.7801715123073377e-06
29 44 5.9704072441383155e-06
30 44 8.69530032189928e-06
31 44 1.6440803075064705e-05
32 44 5.3193185973788565e-05
33 44 4.861598954131274e-05
34 44 0.00010163148611073596
35 44 2.6738608738619795e-05
36 44 6.435268920788362e-06
37 44 8.642422811019829e-08
38 44 1.0156724473721932e-07
39 44 2.863411320772071e-06
40 44 7.688837125188323e-06
41 44 1.4972142561078183e-06
42 44 1.762379458123727e-06
43 44 4.405097743103445e-06
44 44 1.984996956934671e-06
45 44 2.295065930296586e-06
46 44 7.731410514228548e-06
47 44 1.4667590827268761e-05
48 44 2.6930501608422906e-07
49 44 3.315104309246565e-06
0 45 0.0
1 45 0.0
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 0.0
8 45 0.0
9 45 0.0
10 45 1.3033302206722187e-10
11 45 7.735030565631215e-08
12 45 2.1141247373710874e-09
13 45 9.787267684262919e-08
14 45 2.1527796562129788e-09
15 45 5.6592897980777576e-08
16 45 2.686222198017152e-08
17 45 1.653505009075679e-06
18 45 1.7722506772996105e-06
19 45 1.24142995957202e-07
20 45 1.9536585858366213e-06
21 45 5.537152501444877e-07
22 45 2.434106500437304e-06
23 45 4.841769970426262e-07
24 45 3.432700139296052e-06
25 45 2.47570765503105e-06
26 45 2.5653435295567387e-06
27 45 2.795302611514618e-06
28 45 3.020647529688237e-06
29 45 3.100357859733019e-06
30 45 6.136466017760711e-06
31 45 2.8744336315135015e-06
32 45 8.646779009315346e-06
33 45 3.159511799201662e-05
34 45 1.6822235336228013e-05
35 45 2.8907575641817392e-05
36 45 1.5054946368270928e-05
37 45 1.8628251177543819e-06
38 45 7.993323833190438e-06
39 45 1.6390022701740556e-06
40 45 5.2724743452278564e-06
41 45 9.754529752501236e-08
42 45 1.4755282571140188e-09
43 45 1.6752346374047273e-07
44 45 7.070753890947526e-07
45 45 7.574660727461295e-06
46 45 2.0839199747786104e-06
47 45 2.8055539151540538e-06
48 45 1.7471552210831514e-06
49 45 4.545884123504059e-06
0 46 0.0
1 46 0.0
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 0.0
8 46 0.0
9 46 0.0
10 46 0.0
11 46 8.910729262419066e-11
12 46 3.2638970609731885e-10
13 46 2.455011182331395e-09
14 46 4.068191412607998e-08
15 46 3.186433106766614e-08
16 46 9.995025751697979e-09
17 46 1.3860174902992255e-07
18 46 2.6312911288651634e-06
19 46 2.502082178612848e-07
20 46 7.09033257093961e-08
21 46 8.567729054962375e-07
22 46 5.350749183224902e-06
23 46 1.1618468094892226e-06
24 46 6.623438120488762e-06
25 46 3.4413495403692984e-06
26 46 2.5126328936470308e-06
27 46 2.6769115033675234e-06
28 46 1.366945406194763e-06
29 46 4.124352259064858e-07
30 46 8.45775416702848e-06
31 46 6.810872095431173e-06
32 46 1.838285549811024e-05
33 46 4.934231244109857e-05
34 46 3.2998933474445988e-06
35 46 2.7563220422163503e-06
36 46 2.8574128007347056e-06
37 46 4.338939174981238e-05
38 46 8.341655548600531e-06
39 46 5.328168000975897e-07
40 46 1.289614899191517e-06
41 46 4.01998936770501e-06
42 46 1.7459723764746043e-06
43 46 1.98163568296722e-06
44 46 4.953893163761049e-07
45 46 3.464676676726557e-07
46 46 7.817159925822407e-06
47 46 5.306446226564999e-07
48 46 1.043830947081369e-08
49 46 2.3029198197764887e-06
0 47 0.0
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 0.0
8 47 0.0
9 47 0.0
10 47 0.0
11 47 5.9090385761805864e-08
12 47 1.9383988856242803e-10
13 47 3.3995313989153863e-07
14 47 1.075092305186371e-07
15 47 2.8734372799075374e-07
16 47 9.539599556281714e-08
17 47 2.329836904649109e-08
18 47 4.257016816398903e-08
19 47 5.8142295942298204e-08
20 47 4.1784487678900785e-07
21 47 1.7891178690932065e-07
22 47 2.0207215002887218e-07
23 47 4.845655672527317e-08
24 47 2.861700936967358e-06
25 47 5.754108916636441e-07
26 47 6.335422586937373e-06
27 47 5.4364140419573545e-06
28 47 4.730833816869687e-06
29 47 1.5215487094372362e-06
30 47 3.772919483541972e-06
31 47 4.91957947390842e-06
32 47 1.2688147244795642e-05
33 47 9.600167268528363e-06
34 47 5.610619112131979e-06
35 47 1.4821093046460937e-06
36 47 1.0262867577852493e-05
37 47 1.5016424163932912e-05
38 47 5.869474999715994e-06
39 47 4.839907913709593e-06
40 47 2.4553142186176337e-06
41 47 5.285827257999227e-07
42 47 9.620915393311203e-08
43 47 2.9218955035928793e-06
44 47 8.190199050672523e-07
45 47 2.8971623358466584e-07
46 47 6.6792809984352475e-06
47 47 3.4405087236829564e-07
48 47 2.0059762005884113e-06
49 47 8.598248593576932e-06
0 48 0.0
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 0.0
10 48 0.0
11 48 0.0
12 48 2.2797806179955695e-10
13 48 7.566457932645488e-08
14 48 7.485363571959698e-09
15 48 8.271891233117123e-08
16 48 1.9342910542468948e-08
17 48 9.012230460601529e-08
18 48 7.931377450326638e-08
19 48 5.440416637901765e-07
20 48 9.637333739893224e-07
21 48 2.9070791278688226e-07
22 48 2.3283339152575938e-07
23 48 1.4146023157067584e-07
24 48 1.087740077997484e-06
25 48 2.9970977707912412e-06
26 48 5.0614749665482656e-06
27 48 2.6988235441279953e-06
28 48 8.70176392833561e-07
29 48 5.256685444319692e-06
30 48 3.1880899601952276e-06
31 48 7.413931020883901e-06
32 48 8.715573962744601e-06
33 48 2.835913049658546e-07
34 48 1.4362832087827545e-05
35 48 1.6934237217838035e-05
36 48 1.2770909517435847e-05
37 48 7.986523046647341e-06
38 48 8.134925697125142e-06
39 48 5.281058524894448e-07
40 48 6.297657075480246e-06
41 48 8.947469270318441e-07
42 48 6.166163657589209e-06
43 48 4.221256087776806e-06
44 48 5.492406278613452e-06
45 48 1.0309594183263236e-05
46 48 6.397205609738065e-06
47 48 3.1075938143519e-05
48 48 9.16704026674767e-06
49 48 2.747004387556042e-06
0 49 0.0
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 0.0
11 49 0.0
12 49 1.7887510442050213e-08
13 49 6.505057082203381e-09
14 49 2.830360153705756e-10
15 49 0.0
16 49 9.513584746465739e-08
17 49 1.9095499378366105e-06
18 49 5.745723683212983e-07
19 49 5.649768488824165e-08
20 49 5.222214261623e-08
21 49 1.845306831595822e-06
22 49 1.1588396056453193e-06
23 49 1.9094736349137545e-06
24 49 5.21318686148315e-07
25 49 2.5784297777084555e-06
26 49 6.167142162705125e-06
27 49 3.0145349841653052e-06
28 49 7.208549101127536e-06
29 49 3.877475367742251e-06
30 49 1.39266062605985e-05
31 49 6.688738219330539e-06
32 49 7.698392181426587e-06
33 49 2.268017240155488e-06
34 49 1.9108365630489997e-05
35 49 0.00017074227626710957
36 49 4.7017517448021545e-05
37 49 6.569595839129052e-06
38 49 1.5462301370841225e-05
39 49 5.539540431991007e-06
40 49 2.0501447034210114e-05
41 49 7.337034381484395e-06
42 49 2.459872164434393e-06
43 49 7.873975426260077e-06
44 49 6.104147989276483e-06
45 49 3.3155436452256886e-06
46 49 1.2853920083371602e-05
47 49 2.872152290931308e-05
48 49 1.5425276598746147e-05
49 49 4.4874502485457084e-05


==> feature_importances/topology_bw20k_pure_uptake_CO2_298.00_15000_restrictedpi_2d.txt <==
0 0 0.0
1 0 4.375068015786557e-08
2 0 4.914246795395791e-06
3 0 2.856098049388432e-06
4 0 1.4581116218009056e-05
5 0 4.2886044791933836e-05
6 0 4.59319366932499e-05
7 0 5.455457985249261e-05
8 0 7.676776369772881e-05
9 0 0.00012134301693139457
10 0 6.673100678028217e-05
11 0 0.00010078665617281661
12 0 0.00018377678867334104
13 0 6.308307259064396e-05
14 0 6.348338906155473e-05
15 0 8.727234494175176e-05
16 0 0.000571136403009092
17 0 0.0001644126094889237
18 0 4.096179919927229e-05
19 0 5.760630324581455e-05
20 0 0.00022102575899398015
21 0 6.771768717088453e-05
22 0 8.268257464132959e-05
23 0 0.00018171464238990302
24 0 0.0002305697129660349
25 0 0.00019413151284461934
26 0 0.0001572558804954323
27 0 0.00011924334975874791
28 0 0.00010332895572557504
29 0 6.412713990727026e-05
30 0 4.662503904070952e-05
31 0 5.347941057283659e-05
32 0 9.267557499734229e-05
33 0 0.0001272369280011128
34 0 0.00047408686034002543
35 0 0.005017033267334271
36 0 0.0012027777641627577
37 0 0.0006028130146681643
38 0 0.0001342954509170609
39 0 7.959814523293667e-05
40 0 5.124886203383998e-05
41 0 7.856124584904865e-05
42 0 6.720273079866621e-05
43 0 4.329145158660004e-05
44 0 4.862537273949524e-05
45 0 2.590222346142341e-05
46 0 3.7883065293159676e-05
47 0 6.317126331549832e-05
48 0 4.6347244232366544e-05
49 0 5.955688777824286e-05

0 1 0.0
1 1 1.0145629769200125e-09
2 1 9.155622822512978e-07
3 1 5.551258629443607e-07
4 1 3.3526856667016694e-06
5 1 5.132714606475919e-05
6 1 3.0267335822988108e-05
7 1 2.4932959932170832e-05
8 1 3.4275921243953016e-05
9 1 4.428100216479093e-05
10 1 3.3267243535696457e-05
11 1 5.723896491273585e-05
12 1 9.25381266152251e-05
13 1 4.682722876967113e-05
14 1 2.924170745721685e-05
15 1 3.294950966758269e-05
16 1 0.00040703178877903235
17 1 3.6202330854740296e-05
18 1 3.2185739422969594e-05
19 1 3.2901153730797713e-05
20 1 0.00010955023010773738
21 1 6.16518935572791e-05
22 1 0.0001098976465350599
23 1 0.00010360644171368184
24 1 0.00015993129304355897
25 1 0.00015913122244674613
26 1 7.832995389094719e-05
27 1 0.0001022688208486118
28 1 8.375134776493258e-05
29 1 4.491564754869356e-05
30 1 4.306898758435911e-05
31 1 3.3151381534331616e-05
32 1 7.452729308583136e-05
33 1 0.00011832518279284949
34 1 0.00036438886906701843
35 1 0.0029299445119682845
36 1 0.00048604639235142556
37 1 0.00015722612310134574
38 1 6.672393730806301e-05
39 1 5.4399471938740046e-05
40 1 4.595615007475459e-05
41 1 7.165803424966804e-05
42 1 5.645297361436155e-05
43 1 4.2896941605779375e-05
44 1 3.764293400359176e-05
45 1 2.2037309528050227e-05
46 1 3.730952815724565e-05
47 1 3.4342747366808384e-05
48 1 5.0088225475517196e-05
49 1 0.00019769693759092688

0 2 0.0
1 2 0.0
2 2 1.508460128951204e-06
3 2 6.527689415405602e-06
4 2 1.7461109907458044e-05
5 2 4.181744236612519e-05
6 2 2.9184274529139507e-05
7 2 2.261253981332694e-05
8 2 1.543483332853022e-05
9 2 3.452130403980315e-05
10 2 2.3588781101792565e-05
11 2 5.865024350472801e-05
12 2 0.0001551252774013248
13 2 2.8317559603084876e-05
14 2 2.6236064770266154e-05
15 2 4.15170764728002e-05
16 2 0.0006867437536723118
17 2 5.953966529945096e-05
18 2 4.1314553222615265e-05
19 2 3.3261228798143245e-05
20 2 0.00019057689565334094
21 2 9.39188627142195e-05
22 2 7.888597363585778e-05
23 2 0.00010488098114781574
24 2 9.253115231715571e-05
25 2 0.00013768400388871783
26 2 7.694111011043763e-05
27 2 6.207027616835134e-05
28 2 0.00010208964543866655
29 2 5.240623961186905e-05
30 2 4.3928857916957944e-05
31 2 3.546059906685231e-05
32 2 6.284717272935193e-05
33 2 7.118797654042808e-05
34 2 0.0003370726037236834
35 2 0.005530357789220711
36 2 0.0003093895251983103
37 2 0.00015141379106934171
38 2 5.815192789305533e-05
39 2 5.747683082623335e-05
40 2 6.055023479120426e-05
41 2 5.150701499801713e-05
42 2 3.73833803324941e-05
43 2 2.842313976935889e-05
44 2 1.7798334338354695e-05
45 2 1.4602429575458132e-05
46 2 3.3073692710048075e-05
47 2 3.083049108486049e-05
48 2 4.916760696155585e-05
49 2 0.00010948065715324147

0 3 0.0
1 3 1.0662349217452498e-07
2 3 3.9859113788722696e-07
3 3 8.521667625206177e-07
4 3 5.366122815524211e-06
5 3 4.82400921963119e-05
6 3 2.3836060449603236e-05
7 3 3.885169747461349e-05
8 3 3.325504342816694e-05
9 3 1.2263068185369292e-05
10 3 2.9684673518812752e-05
11 3 3.638308518892269e-05
12 3 2.3360500324392397e-05
13 3 3.217935299426099e-05
14 3 5.963797732459086e-05
15 3 5.105407330826762e-05
16 3 0.0005042560434159811
17 3 2.5770518017650902e-05
18 3 4.425407264880176e-05
19 3 3.461590649646559e-05
20 3 2.9999552897311975e-05
21 3 5.608483423593921e-05
22 3 0.00016339972107414137
23 3 8.639938631247695e-05
24 3 0.00022420001613697509
25 3 0.00017429890262079305
26 3 6.95922998201251e-05
27 3 0.00011830185833050897
28 3 7.04671408455221e-05
29 3 4.6745088467895994e-05
30 3 2.7198043649252056e-05
31 3 4.1897619714254247e-05
32 3 5.8998726235882256e-05
33 3 0.00013454999268813872
34 3 0.0002444184825884256
35 3 0.004562478690449595
36 3 0.00046057393601143653
37 3 0.00025475295066211334
38 3 8.50491538835912e-05
39 3 3.074155926414303e-05
40 3 6.157736168196144e-05
41 3 6.543155243126584e-05
42 3 4.908089837265048e-05
43 3 7.047326342422078e-05
44 3 2.1996876261609443e-05
45 3 1.6089935037948806e-05
46 3 3.159584652993176e-05
47 3 2.7610596084233983e-05
48 3 5.878725916659088e-05
49 3 7.622672111154691e-05

0 4 0.0
1 4 0.0
2 4 5.007524280322283e-07
3 4 2.6211788246782106e-06
4 4 8.449224721910144e-06
5 4 6.135292305009506e-06
6 4 2.2877150341819765e-05
7 4 4.557361277013751e-05
8 4 2.444003022161394e-05
9 4 3.151846792175024e-05
10 4 4.377098696470357e-05
11 4 4.835004819271775e-05
12 4 3.092989236061289e-05
13 4 2.3507857199491094e-05
14 4 2.4015773183493097e-05
15 4 2.240549129545834e-05
16 4 0.001528122303057095
17 4 6.564332250072492e-05
18 4 5.1429724089924635e-05
19 4 3.6782609660639295e-05
20 4 0.00010000136121442321
21 4 5.9450018188459394e-05
22 4 5.3828159541258216e-05
23 4 0.00012277119999845213
24 4 0.0001262055116798147
25 4 0.00014331463181246567
26 4 8.482312580298969e-05
27 4 0.00013169416579831224
28 4 0.00012642862567776794
29 4 2.433255305220765e-05
30 4 4.812094135297887e-05
31 4 3.277476669448346e-05
32 4 6.441504190214451e-05
33 4 0.00014119487696338988
34 4 0.0003289554351701935
35 4 0.00788608027047313
36 4 0.00014774192570660965
37 4 0.0005079014698470411
38 4 3.230044659603585e-05
39 4 5.290630244203278e-05
40 4 5.483104737400339e-05
41 4 3.510746635653459e-05
42 4 7.948992862222829e-05
43 4 1.867540409406717e-05
44 4 2.7219235092236637e-05
45 4 2.0429906136786065e-05
46 4 1.4055539223396828e-05
47 4 1.5785136348228815e-05
48 4 4.239789286021535e-05
49 4 3.626302916951068e-05

0 5 0.0
1 5 4.263461800385126e-10
2 5 4.504850619784514e-07
3 5 6.380894982782942e-07
4 5 2.6616332012382358e-06
5 5 1.1056736864436783e-05
6 5 1.6156690506530846e-05
7 5 2.7684121781340405e-05
8 5 1.0588707578932276e-05
9 5 1.259471001412301e-05
10 5 1.5861805336573652e-05
11 5 4.0205851135933e-05
12 5 9.484778814557071e-05
13 5 2.1883946283451578e-05
14 5 1.6696400757930382e-05
15 5 6.927874284486334e-05
16 5 0.0013338000589728442
17 5 7.258814122611044e-05
18 5 2.1977371415908195e-05
19 5 3.2735937206482916e-05
20 5 8.070465236585383e-05
21 5 6.610211535962391e-05
22 5 8.636114091084017e-05
23 5 0.0001966537558917947
24 5 0.0001696144252783585
25 5 0.00014335054131467374
26 5 0.00012755245500463606
27 5 0.00010330870133696727
28 5 0.00012254518934075225
29 5 4.373196023576667e-05
30 5 3.315280815185954e-05
31 5 4.39445569810877e-05
32 5 5.84097273773803e-05
33 5 0.0002232577962397873
34 5 0.0003980090938888248
35 5 0.002041737039306567
36 5 0.0003994476540903334
37 5 0.0007433394251339003
38 5 6.206902040647509e-05
39 5 5.2358908268297916e-05
40 5 3.209120883546808e-05
41 5 5.555323822105726e-05
42 5 9.631109569467149e-05
43 5 7.203353618498723e-05
44 5 3.911068353599921e-05
45 5 1.827081894461101e-05
46 5 3.3929229605265146e-05
47 5 2.5490244924635344e-05
48 5 8.451495904081106e-05
49 5 6.000302996592646e-05

0 6 0.0
1 6 2.9723669201750406e-09
2 6 2.9314464529360624e-07
3 6 5.753882371783371e-06
4 6 1.5260320591036546e-06
5 6 1.0349750593781223e-05
6 6 2.42786213615936e-05
7 6 1.3258859071221248e-05
8 6 3.231264687107207e-05
9 6 2.4225848066803783e-05
10 6 3.965814628817731e-05
11 6 3.283957301408904e-05
12 6 4.573058634645594e-05
13 6 5.254389853865984e-05
14 6 3.445536986088969e-05
15 6 1.9570804039665526e-05
16 6 0.0007080986967195511
17 6 6.998089307540728e-05
18 6 5.047434385888989e-05
19 6 0.0003579725821347744
20 6 5.343499995100423e-05
21 6 6.374488921363125e-05
22 6 6.173750850685266e-05
23 6 0.00019996987552554864
24 6 0.00022308396425808113
25 6 0.0002687072583784695
26 6 0.00013763343987634898
27 6 0.0002064026097971208
28 6 0.00010719217561999671
29 6 3.889310732680351e-05
30 6 3.191507029231327e-05
31 6 7.430478109169702e-05
32 6 8.914422978008734e-05
33 6 0.0001902971518999877
34 6 0.00032243484343723387
35 6 0.0009673676883801711
36 6 0.0003511108817677988
37 6 0.0004168448073388616
38 6 6.837191015664513e-05
39 6 6.291052944619391e-05
40 6 4.861818215177247e-05
41 6 6.722837073932783e-05
42 6 0.00010940284374847475
43 6 5.205884315221075e-05
44 6 3.480260101200924e-05
45 6 1.295843858593004e-05
46 6 2.4437397900832437e-05
47 6 7.524866780474036e-05
48 6 0.00017998119171173696
49 6 6.932413242535542e-05

0 7 0.0
1 7 2.471322175746708e-09
2 7 2.5813869887248687e-07
3 7 3.1183196084170585e-06
4 7 1.3597591139491998e-06
5 7 8.287966156549745e-06
6 7 1.4930323703236651e-05
7 7 2.3426340444526986e-05
8 7 1.3638460518966845e-05
9 7 2.9136417192399503e-05
10 7 4.153452050764831e-05
11 7 3.636696713196835e-05
12 7 7.578106151016159e-05
13 7 4.921430728835725e-05
14 7 1.6675315513643907e-05
15 7 8.430610668168603e-05
16 7 0.000756523818383112
17 7 0.0001155322686282489
18 7 0.00010793595093193622
19 7 8.856796272203253e-05
20 7 0.00010266146221537033
21 7 6.33368005235696e-05
22 7 0.00012116231313690328
23 7 0.0002500930709122598
24 7 0.0002781418384402388
25 7 0.00025559072395896465
26 7 0.00024275614389850274
27 7 0.0003599927277288227
28 7 0.000140754365049971
29 7 5.90235509192014e-05
30 7 5.9027572613420624e-05
31 7 8.252532845717499e-05
32 7 0.0001119730505491878
33 7 0.00024248898838703057
34 7 0.0003861964361324426
35 7 0.0003477304954178933
36 7 0.00018932364655087908
37 7 0.0004613174246108898
38 7 0.0002497546376964164
39 7 9.735865355294047e-05
40 7 5.5395874675691767e-05
41 7 8.189693227224602e-05
42 7 6.361782569817671e-05
43 7 9.353726631259496e-05
44 7 5.332258645272922e-05
45 7 1.784769986847871e-05
46 7 1.0569675757035607e-05
47 7 3.873857923964077e-05
48 7 0.00011025135565684752
49 7 5.500241264580752e-05

0 8 0.0
1 8 1.0609243640574039e-08
2 8 4.134531997326005e-06
3 8 2.321619933610611e-06
4 8 1.8715997869539284e-06
5 8 5.444112345779044e-06
6 8 2.9887617268730443e-05
7 8 1.819542764829562e-05
8 8 1.900151344648684e-05
9 8 1.738589649910002e-05
10 8 2.467758785114159e-05
11 8 7.081766890799273e-05
12 8 4.444532789658389e-05
13 8 8.205795763956673e-05
14 8 3.7522813523890374e-05
15 8 2.46885055949041e-05
16 8 0.00012620008197327946
17 8 2.6677224899722176e-05
18 8 2.6983370132778402e-05
19 8 0.0002223663973052386
20 8 0.00015049004222364199
21 8 5.9192729318237765e-05
22 8 0.000157937336248425
23 8 0.00025800830453924354
24 8 0.0004232482380260134
25 8 0.0003855256083688711
26 8 0.00024742465053287
27 8 0.00041685944322432687
28 8 0.00016227599485807326
29 8 0.00011851360384683023
30 8 4.989580884192737e-05
31 8 7.560289535505663e-05
32 8 0.00022728643168266855
33 8 0.00019671999048571128
34 8 0.0005557621077813377
35 8 0.0004073437907926925
36 8 0.00017221460216317394
37 8 0.00024459614057551897
38 8 0.00014784426872582412
39 8 9.164740452064577e-05
40 8 7.324565842709944e-05
41 8 0.00010221064054242623
42 8 6.52714389839507e-05
43 8 7.836303362646913e-05
44 8 8.934562371722314e-05
45 8 3.205791111414513e-05
46 8 2.8477197209947152e-05
47 8 9.814372499725282e-05
48 8 7.007649501709896e-05
49 8 8.037403056084948e-05

0 9 0.0
1 9 0.0
2 9 7.553261857386672e-07
3 9 1.083103857290261e-07
4 9 3.4670262708156345e-06
5 9 5.765269827836751e-06
6 9 8.674417866205971e-06
7 9 1.5886413683182487e-05
8 9 1.756962646132983e-05
9 9 2.3051676523646667e-05
10 9 1.411612608814995e-05
11 9 3.903355549455195e-05
12 9 3.267912296580778e-05
13 9 6.113871922358665e-05
14 9 2.3153682331815703e-05
15 9 2.340846438359874e-05
16 9 0.000148173287114655
17 9 2.8407799713478542e-05
18 9 0.008450998477269418
19 9 0.000647422959639128
20 9 0.00010995384771654855
21 9 7.080530278865202e-05
22 9 0.00010342326443662267
23 9 0.0007196471241897353
24 9 0.0008606404477793424
25 9 0.0004748633182754962
26 9 0.0004636393311105714
27 9 0.00027845430459348154
28 9 0.0002613071204041079
29 9 0.00014596971279292348
30 9 3.922643888782927e-05
31 9 0.00011621704113975727
32 9 0.00014295294312258422
33 9 0.00021804605701907843
34 9 0.00041203117314665157
35 9 0.0002258870898236526
36 9 0.0003482694572607036
37 9 0.0002553567791763402
38 9 7.274357984001333e-05
39 9 7.20415114663728e-05
40 9 7.764107050185591e-05
41 9 0.00010594068939094357
42 9 0.00015281527937865695
43 9 8.673334201501379e-05
44 9 8.730984113857561e-05
45 9 3.798923651012914e-05
46 9 5.7210642283476305e-05
47 9 5.823957054775239e-05
48 9 5.958773022475578e-05
49 9 7.180139662796039e-05

0 10 0.0
1 10 4.339262292487117e-08
2 10 1.0890271473376111e-07
3 10 9.139212028137654e-07
4 10 1.0787076210152764e-06
5 10 4.035646391411387e-06
6 10 5.406434272458691e-06
7 10 3.1497738391576324e-05
8 10 1.9903107584111578e-05
9 10 1.2019336323507474e-05
10 10 2.7254350869709165e-05
11 10 6.015749941471245e-05
12 10 7.209178323137538e-05
13 10 9.16342838620608e-05
14 10 3.181367453409946e-05
15 10 4.2234484098409704e-05
16 10 0.00010249271334359964
17 10 8.048788169411089e-05
18 10 0.004091613213689296
19 10 0.0007862691878594358
20 10 0.00019263902165113754
21 10 9.791008189395864e-05
22 10 0.0004711645833364475
23 10 0.0012622704620289659
24 10 0.00268840411891135
25 10 0.0005763034387335796
26 10 0.00018374296467767162
27 10 0.0002881280899914521
28 10 0.00013304709190924875
29 10 7.705614367600096e-05
30 10 5.05604690722328e-05
31 10 8.037598352106108e-05
32 10 0.0001470989657735165
33 10 0.00021486850332311146
34 10 0.00032031124978866733
35 10 0.00018278574553181644
36 10 0.0003503769055728042
37 10 0.00011581349422199378
38 10 0.00013859731473071216
39 10 0.00013725831439497
40 10 8.033303607962467e-05
41 10 9.489775628298526e-05
42 10 0.00012753931245133445
43 10 0.00012035450878146013
44 10 7.067952164097016e-05
45 10 5.31890572126723e-05
46 10 5.4801845133144666e-05
47 10 2.5506809327758575e-05
48 10 3.766647559919222e-05
49 10 0.00035047958760827785

0 11 0.0
1 11 0.0
2 11 1.7048841657479318e-07
3 11 3.990734493954165e-08
4 11 8.306746967877995e-07
5 11 4.153274899605965e-06
6 11 6.722917559215752e-06
7 11 7.034440855624547e-06
8 11 1.2352660486191874e-05
9 11 2.304933462702124e-05
10 11 1.945530052536101e-05
11 11 5.222835946132201e-05
12 11 7.634176978482008e-05
13 11 9.730753864486308e-05
14 11 2.6877872017106883e-05
15 11 8.744080891933056e-05
16 11 0.00016822152686765457
17 11 0.00013558004423009197
18 11 0.004493759308522498
19 11 0.0028545678056112406
20 11 8.298355918226584e-05
21 11 0.00011933904842294997
22 11 0.0006362313696492723
23 11 0.00438594080100382
24 11 0.002106122901488631
25 11 0.00020332920877605783
26 11 0.00011887070011679465
27 11 0.00010061882711505759
28 11 8.390806902974877e-05
29 11 6.283960380568194e-05
30 11 5.7756919408509694e-05
31 11 0.00011940377802365843
32 11 0.00021145475206998932
33 11 0.00021414889741312677
34 11 0.0003326510215793959
35 11 0.00011447428053026405
36 11 0.00016707165958283833
37 11 0.00013501848524198642
38 11 6.946388722708388e-05
39 11 7.248812774166344e-05
40 11 6.600277989699678e-05
41 11 0.00010165869684740841
42 11 0.00012734989060161493
43 11 5.9601929124406855e-05
44 11 3.4923876446456464e-05
45 11 7.892775417881171e-05
46 11 4.2388801026897605e-05
47 11 4.535050727203458e-05
48 11 2.9786112116678926e-05
49 11 3.243487963682191e-05

0 12 0.0
1 12 0.0
2 12 9.130421842865227e-09
3 12 4.5991539278440737e-07
4 12 2.2582539960763448e-07
5 12 4.225181237575843e-06
6 12 1.967410571259187e-06
7 12 1.796571622379192e-05
8 12 1.3945007474054292e-05
9 12 2.2987043995579985e-05
10 12 1.6674109770623726e-05
11 12 8.131431777440773e-05
12 12 8.038780463113939e-05
13 12 0.0001460335665830054
14 12 2.8550193677726207e-05
15 12 3.821769925492265e-05
16 12 4.5130995730610015e-05
17 12 9.124325767144686e-05
18 12 0.0042774628597908055
19 12 0.002371268813754012
20 12 0.00014627417819537691
21 12 9.268949774789583e-05
22 12 0.00191298053455222
23 12 0.002446851436513494
24 12 0.0010427907551472636
25 12 0.00014710998365154352
26 12 0.00010800440899899157
27 12 9.010253354166933e-05
28 12 9.681422424256715e-05
29 12 7.853638239656994e-05
30 12 0.0001169057269515133
31 12 0.00020147123056204187
32 12 0.00022713363369617417
33 12 0.00043234808871459116
34 12 0.00028182651278604116
35 12 0.00012275353718784195
36 12 0.0001517642400900823
37 12 0.00012380727482211646
38 12 6.5489633203441e-05
39 12 6.248927885340477e-05
40 12 5.357345959175296e-05
41 12 0.00011776047530662903
42 12 9.885576857765501e-05
43 12 5.0221902480372266e-05
44 12 6.446391885628729e-05
45 12 7.456331446037378e-05
46 12 2.3159947241094756e-05
47 12 4.994308692873794e-05
48 12 4.4446973768509736e-05
49 12 0.00021842180906483051

0 13 0.0
1 13 0.0
2 13 4.349585990455919e-08
3 13 2.144084329629301e-06
4 13 6.405767617724347e-07
5 13 2.4020916510463625e-06
6 13 1.2484849846762215e-05
7 13 8.01435673991252e-06
8 13 1.486014040447779e-05
9 13 2.8879613460863694e-05
10 13 2.441142926768096e-05
11 13 3.243798280890434e-05
12 13 9.785020166702282e-05
13 13 0.000170725696308435
14 13 2.7553079201162862e-05
15 13 3.833009526063217e-05
16 13 0.0001587474169797701
17 13 8.647778713269276e-05
18 13 0.000716256205438339
19 13 0.001775788996700581
20 13 9.960289913298862e-05
21 13 9.38023255034814e-05
22 13 0.0022437236768706394
23 13 0.0005460360421835914
24 13 0.00017732979388162555
25 13 0.00010275252057501024
26 13 0.00010335266343505132
27 13 8.798567840576722e-05
28 13 7.145817351758575e-05
29 13 8.874885588694606e-05
30 13 9.887748181464685e-05
31 13 0.0002923427793447684
32 13 0.00021882071620689847
33 13 0.0003906225032037469
34 13 0.0010595411852889506
35 13 0.0001359886720504649
36 13 9.294082324731625e-05
37 13 8.311126169554457e-05
38 13 6.568461348293793e-05
39 13 6.469897470762667e-05
40 13 5.718868579812051e-05
41 13 6.871694263639667e-05
42 13 6.461572565292577e-05
43 13 0.0001262021039583508
44 13 6.167747898501982e-05
45 13 5.8889243318995315e-05
46 13 9.184539846529909e-05
47 13 0.00010144981473252034
48 13 2.8361527875266253e-05
49 13 0.0002909473770681053

0 14 0.0
1 14 0.0
2 14 2.4231068256539554e-08
3 14 7.649561736278327e-08
4 14 1.2190584992988773e-06
5 14 8.52379545558803e-07
6 14 3.029800313574601e-06
7 14 7.313351149325886e-06
8 14 1.0096929386953725e-05
9 14 2.7867993301004856e-05
10 14 2.03372407030226e-05
11 14 2.9022253637591542e-05
12 14 0.0002805091451688556
13 14 0.00010555452029734598
14 14 6.088931014721722e-05
15 14 2.8909198421137587e-05
16 14 9.848086252671485e-05
17 14 0.00010733510128307564
18 14 0.00012112962200903268
19 14 8.086763837675765e-05
20 14 0.00011169261903327732
21 14 8.788085759511197e-05
22 14 0.0005065469570793741
23 14 0.00034734164607047076
24 14 8.632991133139427e-05
25 14 0.00013389744993802538
26 14 0.00010989888703859776
27 14 3.853469148112368e-05
28 14 8.857275596952017e-05
29 14 7.41699338335284e-05
30 14 6.357042081197298e-05
31 14 0.00020451883165518346
32 14 0.00017729818548197933
33 14 0.00018472288335533822
34 14 0.030763976739254295
35 14 0.0010050552992880927
36 14 0.0001149347185966734
37 14 0.00013574342207324408
38 14 7.661395399172928e-05
39 14 6.5395362015653e-05
40 14 7.490219777839892e-05
41 14 7.110721767230855e-05
42 14 9.408107689193753e-05
43 14 4.953179952213744e-05
44 14 3.86159961272054e-05
45 14 8.10287329095978e-05
46 14 4.891155818553444e-05
47 14 0.00014458123898478993
48 14 0.00011990873925549736
49 14 0.000549068617565545

0 15 0.0
1 15 0.0
2 15 2.1927339340574793e-08
3 15 2.934105612399751e-07
4 15 9.337665363212608e-07
5 15 1.316528279037594e-06
6 15 1.8018624964763584e-06
7 15 1.1001717499375879e-05
8 15 2.039642758290671e-05
9 15 1.9091006352950346e-05
10 15 2.1403355944943392e-05
11 15 2.7214643816631566e-05
12 15 4.9025083772460674e-05
13 15 0.00013834115965778363
14 15 4.0577118145865624e-05
15 15 2.1456411127173344e-05
16 15 9.542411794676734e-05
17 15 0.0001527249511942283
18 15 9.560304190997626e-05
19 15 6.159521917728816e-05
20 15 8.963119616687668e-05
21 15 6.702236004711519e-05
22 15 0.00012036323949296422
23 15 0.000274375137851625
24 15 8.019057292990332e-05
25 15 0.00016430959835829308
26 15 8.860820406871097e-05
27 15 0.00013323149025374926
28 15 4.980973992983257e-05
29 15 9.979543891965686e-05
30 15 0.00016235448514328137
31 15 0.0003134024387126809
32 15 0.00012032824668287075
33 15 0.00016028554409967116
34 15 0.10641357127532267
35 15 0.023900601074059707
36 15 9.944565356275907e-05
37 15 0.00011565376722810793
38 15 6.46058928443087e-05
39 15 0.00011273885703083506
40 15 7.35150667951996e-05
41 15 4.8924806921480475e-05
42 15 3.4954692122939864e-05
43 15 6.878462523328634e-05
44 15 4.8966894531267695e-05
45 15 8.631740687735405e-05
46 15 9.57631277782964e-05
47 15 0.00011478339260905649
48 15 0.00023350639278749296
49 15 0.0006907526829732903

0 16 0.0
1 16 0.0
2 16 0.0
3 16 2.5059156191039923e-08
4 16 6.266519331518006e-07
5 16 7.267138020604953e-08
6 16 9.474426890606178e-07
7 16 3.984754346112804e-06
8 16 7.629812988898732e-06
9 16 3.2274867652734676e-05
10 16 2.9599899120280188e-05
11 16 3.28963221716265e-05
12 16 0.00016904063741485042
13 16 0.00015069121811464998
14 16 4.5410330277765546e-05
15 16 3.439634368293047e-05
16 16 0.0001482082461340897
17 16 7.009551894296e-05
18 16 7.029433351180555e-05
19 16 4.43749371526796e-05
20 16 9.79155294572452e-05
21 16 9.188065636836428e-05
22 16 0.00010383756410283721
23 16 0.0001364076565168644
24 16 4.789812407316217e-05
25 16 7.116300762505641e-05
26 16 6.706115923087793e-05
27 16 6.101424188929864e-05
28 16 6.715378233958385e-05
29 16 9.552937399493075e-05
30 16 9.505879017857056e-05
31 16 0.00022067409695560502
32 16 0.00013583101462757134
33 16 0.00018467381023703973
34 16 0.14629708239492636
35 16 0.03752543061002914
36 16 0.0001119319077556905
37 16 0.00010641398915303067
38 16 6.881181140816366e-05
39 16 7.619513289334426e-05
40 16 6.097147144965224e-05
41 16 7.964988853471481e-05
42 16 4.471235252563302e-05
43 16 9.083454220690559e-05
44 16 3.5208741173379404e-05
45 16 4.3285606829422605e-05
46 16 4.8869023060335856e-05
47 16 0.00013169673994195406
48 16 0.0007638473983570842
49 16 0.0031455918741819266

0 17 0.0
1 17 0.0
2 17 0.0
3 17 4.3218841932573853e-07
4 17 4.5751520298893267e-07
5 17 2.539254380259401e-07
6 17 1.8732556550294101e-06
7 17 1.36668889125385e-06
8 17 9.419891875235322e-06
9 17 3.9490379438484345e-05
10 17 3.308243941809962e-05
11 17 3.396255004534489e-05
12 17 0.0001134480379456646
13 17 0.00016412158125115505
14 17 5.452820600419107e-05
15 17 3.308477688883045e-05
16 17 0.00011752134195423002
17 17 2.5499492199172825e-05
18 17 6.44032618630767e-05
19 17 7.931115787997067e-05
20 17 9.439992788751211e-05
21 17 8.714860210355473e-05
22 17 5.72378816456611e-05
23 17 0.0001141227087769738
24 17 5.6418746841749855e-05
25 17 0.00011361736607639079
26 17 7.497137714732277e-05
27 17 7.78021704716133e-05
28 17 9.941475402240167e-05
29 17 9.662161076237086e-05
30 17 9.441690102213014e-05
31 17 0.00014755760799869928
32 17 0.00012058102087530344
33 17 0.00017926969919965943
34 17 0.05130903081831258
35 17 0.012052362054020039
36 17 8.450440263963248e-05
37 17 7.802016340634418e-05
38 17 8.110612510137362e-05
39 17 0.00010513825164437244
40 17 6.088229599600957e-05
41 17 4.387484544607941e-05
42 17 5.4510328351197196e-05
43 17 0.00024152318228391772
44 17 6.802941059385957e-05
45 17 3.530623496930355e-05
46 17 1.576672632553181e-05
47 17 0.00012437118205394128
48 17 0.0020022343481580977
49 17 0.0032297639440434355

0 18 0.0
1 18 0.0
2 18 0.0
3 18 1.523451364080429e-07
4 18 7.472580581552258e-08
5 18 2.670363548861767e-07
6 18 7.826165990329914e-07
7 18 4.631523521538039e-07
8 18 6.57889673551125e-06
9 18 1.226530271003892e-05
10 18 5.7425009498541446e-05
11 18 3.6461815328314156e-05
12 18 0.00011960417814334681
13 18 0.00013949338698880661
14 18 8.261384816902344e-05
15 18 7.653825200602414e-05
16 18 7.841314469999084e-05
17 18 6.262116981699316e-05
18 18 7.654630377186127e-05
19 18 7.683321529174734e-05
20 18 0.0006789235184980676
21 18 0.0001172947241128923
22 18 6.632210019820239e-05
23 18 7.778343953514649e-05
24 18 7.803797979951172e-05
25 18 8.445351496053375e-05
26 18 7.091191665857458e-05
27 18 0.00011111716944712927
28 18 0.00010540508714130385
29 18 0.00012145929279547522
30 18 0.00015592114742911744
31 18 0.00016105520938139103
32 18 0.0001480027349555799
33 18 0.00018514360893563987
34 18 0.006254967911842287
35 18 0.0009910670294036698
36 18 0.00010523478721254381
37 18 7.059322186306731e-05
38 18 6.1033085945098006e-05
39 18 0.000204349230338548
40 18 5.950541294699017e-05
41 18 4.983788672999776e-05
42 18 0.00012092905170402867
43 18 0.000180160680199497
44 18 5.401134721856624e-05
45 18 3.739840385215778e-05
46 18 3.926222422879389e-05
47 18 9.84052128319449e-05
48 18 0.0013122229326129485
49 18 0.002626693060008275

0 19 0.0
1 19 0.0
2 19 0.0
3 19 2.1398068092877083e-08
4 19 1.7900384121950516e-07
5 19 4.864412693863453e-07
6 19 5.346335976643507e-07
7 19 2.656499716439087e-07
8 19 2.422136817222298e-06
9 19 7.731359923061313e-06
10 19 2.8123484356575967e-05
11 19 2.8611849086764648e-05
12 19 5.4437121692017026e-05
13 19 0.0001332634782599103
14 19 0.00010952028431047327
15 19 5.689861968950198e-05
16 19 6.300569938154149e-05
17 19 2.7003627123771514e-05
18 19 6.493964032606804e-05
19 19 0.00016750811174450788
20 19 0.00019261285811176843
21 19 0.00011192181091951856
22 19 6.985563241097607e-05
23 19 7.965096528356911e-05
24 19 0.00011597854224360957
25 19 4.2268547522884754e-05
26 19 6.38036434589874e-05
27 19 8.923485909802082e-05
28 19 8.776539015230693e-05
29 19 6.821601779257439e-05
30 19 0.00010192076919662869
31 19 9.856815048531419e-05
32 19 8.757608782779924e-05
33 19 0.00015441792221824156
34 19 0.004478055306592719
35 19 0.009560019596942478
36 19 0.00021654290729462698
37 19 6.321590234954835e-05
38 19 0.00011909074421408372
39 19 0.00020364438666465443
40 19 6.281736231952954e-05
41 19 0.000124356517986992
42 19 4.372146224898424e-05
43 19 0.00011186849406150393
44 19 6.484062120239478e-05
45 19 4.549670929100335e-05
46 19 7.544465728758584e-05
47 19 9.438442485399908e-05
48 19 0.0007394130193553454
49 19 0.0013786512394304256

0 20 0.0
1 20 0.0
2 20 0.0
3 20 0.0
4 20 6.993912288168854e-07
5 20 6.985895411826289e-07
6 20 2.7925875598678312e-08
7 20 9.161610378357527e-07
8 20 1.3181938351212368e-06
9 20 3.927798709060803e-06
10 20 6.2008572452186844e-06
11 20 3.371688694648007e-05
12 20 4.840728524896922e-05
13 20 0.00012049360442541793
14 20 7.999839738636697e-05
15 20 7.02506399598707e-05
16 20 2.270501036519436e-05
17 20 7.356801821884674e-05
18 20 6.61365667961894e-05
19 20 0.0003007122416039174
20 20 0.00020600729181118147
21 20 7.200409974555051e-05
22 20 0.00012836903912500944
23 20 9.998238961235356e-05
24 20 6.565664524805161e-05
25 20 3.356241536317414e-05
26 20 6.722090078252028e-05
27 20 5.836313793554442e-05
28 20 4.578427818004175e-05
29 20 7.06003200535687e-05
30 20 0.000125496035459337
31 20 8.372262121374242e-05
32 20 9.248488771594946e-05
33 20 0.0001414126788811844
34 20 0.0009598819504864628
35 20 0.002351080195022223
36 20 0.0015346142591542596
37 20 0.00011868929445707167
38 20 0.008281858638080978
39 20 0.0007841518583360687
40 20 0.0001043302910392249
41 20 4.934151653997924e-05
42 20 5.0436568336523917e-05
43 20 0.00014180011542559254
44 20 0.00010550134619632035
45 20 3.057849023349701e-05
46 20 6.048623255473411e-05
47 20 0.00013549827995336708
48 20 0.0008694492861912187
49 20 0.0007963938578218711

0 21 0.0
1 21 0.0
2 21 0.0
3 21 0.0
4 21 7.559767808051379e-08
5 21 5.683519487729933e-07
6 21 2.121510539149688e-06
7 21 2.646274365078635e-06
8 21 1.1674701511363502e-06
9 21 1.6491127786795896e-07
10 21 6.768358336824719e-06
11 21 2.724869372818794e-05
12 21 4.071267101419791e-05
13 21 8.828874204240344e-05
14 21 5.7320425813167184e-05
15 21 3.499628512445609e-05
16 21 1.527199706406304e-05
17 21 3.3533884239844085e-05
18 21 5.022625937999453e-05
19 21 8.720726267159774e-05
20 21 0.0001454230457184072
21 21 4.123110655623958e-05
22 21 4.888643225053082e-05
23 21 5.086109383173891e-05
24 21 4.243623047016291e-05
25 21 3.048473974435296e-05
26 21 4.092129045595172e-05
27 21 4.654028650788821e-05
28 21 6.886187959033731e-05
29 21 4.199684589035361e-05
30 21 9.989591826894767e-05
31 21 8.248527775488621e-05
32 21 0.00010810667215429415
33 21 0.00012739041136267205
34 21 9.287560972479516e-05
35 21 5.260214100268683e-05
36 21 0.00027488073476162716
37 21 0.000723761997005895
38 21 0.0010904265104835099
39 21 0.0021007422476047514
40 21 0.00044878274053031513
41 21 9.275921151760628e-05
42 21 7.831058568265117e-05
43 21 3.9679989854948216e-05
44 21 1.9670692221643463e-05
45 21 3.931724221482345e-05
46 21 3.062601356206965e-05
47 21 0.000232498755991661
48 21 0.0009840674232977741
49 21 0.000699119278020794

0 22 0.0
1 22 0.0
2 22 0.0
3 22 0.0
4 22 1.0859706489560622e-11
5 22 3.475288079313212e-07
6 22 4.714732938862793e-07
7 22 1.5018026406985146e-06
8 22 2.178333359956515e-07
9 22 3.1180602192913225e-07
10 22 4.218776302646693e-06
11 22 1.1901616062311184e-05
12 22 3.8011612382161825e-05
13 22 8.617107183358929e-05
14 22 4.570497145685275e-05
15 22 1.789990843677606e-05
16 22 2.1226041701139486e-05
17 22 5.366112956575835e-05
18 22 3.313453597238174e-05
19 22 1.5699446905526996e-05
20 22 3.2118780760895836e-05
21 22 3.249874368676851e-05
22 22 2.8745004131912315e-05
23 22 1.500483303089246e-05
24 22 2.2672563316075778e-05
25 22 2.0316495181074103e-05
26 22 3.951563292845866e-05
27 22 4.4421964144459196e-05
28 22 5.852795959390313e-05
29 22 4.953605251036844e-05
30 22 8.512934020138204e-05
31 22 8.71382211061625e-05
32 22 7.44124424670095e-05
33 22 9.479460007052214e-05
34 22 7.959019478144801e-05
35 22 0.00013554397844122394
36 22 4.831226282305214e-05
37 22 3.5463318166356674e-05
38 22 0.00032549034721496094
39 22 0.0003918244626350724
40 22 0.0025270185127044104
41 22 6.119322284762786e-05
42 22 3.7458525865464813e-05
43 22 2.7076756980747162e-05
44 22 2.540523217416595e-05
45 22 9.143712005764929e-05
46 22 0.0001242654229235513
47 22 0.0002863780815293271
48 22 0.00016744951632014478
49 22 0.00033499060099603887

0 23 0.0
1 23 0.0
2 23 0.0
3 23 0.0
4 23 0.0
5 23 2.2561608129120636e-07
6 23 1.0908398579619032e-07
7 23 2.7601448398402264e-07
8 23 9.513468751324591e-07
9 23 3.5817553595719235e-06
10 23 2.3885965128029855e-06
11 23 3.975587791719808e-06
12 23 1.4281079048867603e-05
13 23 3.1419255453677734e-05
14 23 1.0688950247679476e-05
15 23 1.625440865510236e-05
16 23 1.9277404509579284e-05
17 23 2.4058797897203e-05
18 23 1.9261657638456025e-05
19 23 2.31928590195119e-05
20 23 1.679317756871234e-05
21 23 2.266327745970609e-05
22 23 4.125853107709676e-05
23 23 1.411054802357192e-05
24 23 1.3104546950896934e-05
25 23 2.621475466167442e-05
26 23 3.677647121928933e-05
27 23 3.3981497757569475e-05
28 23 4.376158650113851e-05
29 23 4.691314038245878e-05
30 23 5.8242524500601055e-05
31 23 9.10868312406382e-05
32 23 5.722378340501046e-05
33 23 5.119259037734623e-05
34 23 0.0003486300589800306
35 23 3.876975870354797e-05
36 23 5.3641934519238276e-05
37 23 3.632192497408732e-05
38 23 3.5640586786522046e-05
39 23 0.00011230701876131934
40 23 0.00015553959939368245
41 23 6.165257050817474e-05
42 23 6.148323181595088e-05
43 23 2.6243209637131174e-05
44 23 1.0608711733235312e-05
45 23 1.4640403877875693e-05
46 23 0.00021951880284249632
47 23 0.00033759855449761735
48 23 0.0005042604361591495
49 23 0.00018223193708775124

0 24 0.0
1 24 0.0
2 24 0.0
3 24 0.0
4 24 0.0
5 24 2.2864829329296485e-09
6 24 2.0893226196641547e-07
7 24 2.3998125110706903e-07
8 24 1.6243160045328694e-08
9 24 2.0757513534210073e-06
10 24 2.1748972564244003e-06
11 24 8.9817662854618e-06
12 24 1.082764198180791e-05
13 24 2.3778546911819796e-05
14 24 1.4449279434854335e-05
15 24 2.0055937597329596e-05
16 24 9.776997589845782e-06
17 24 6.9993264127483694e-06
18 24 9.515720797161471e-06
19 24 1.6533762833103904e-05
20 24 1.3734809000905611e-05
21 24 2.5765294893912866e-05
22 24 2.503780087536986e-05
23 24 1.798121070442747e-05
24 24 1.476039402441534e-05
25 24 1.7079128184607453e-05
26 24 1.1500438364611688e-05
27 24 3.024816396171943e-05
28 24 2.5608518401969134e-05
29 24 3.678995967165875e-05
30 24 3.8949874192498e-05
31 24 4.541009376005215e-05
32 24 8.228020609008694e-05
33 24 0.00010121001390766608
34 24 0.00016521604615532553
35 24 4.0291295134246514e-05
36 24 3.113789869719917e-05
37 24 4.7791325321565256e-05
38 24 3.734777289784075e-05
39 24 6.122402214154512e-05
40 24 4.170874744848405e-05
41 24 9.65999120960315e-05
42 24 2.2540887102579028e-05
43 24 1.9960595561648736e-05
44 24 1.6483489568797646e-05
45 24 2.8009369646468585e-05
46 24 0.00018053434143664777
47 24 0.00035286160225261675
48 24 0.00015156809412300324
49 24 0.0001133337036375498

0 25 0.0
1 25 0.0
2 25 0.0
3 25 0.0
4 25 0.0
5 25 0.0
6 25 3.714375104151753e-09
7 25 9.223369978659442e-08
8 25 9.353036091880689e-08
9 25 6.071263255524797e-07
10 25 8.858520956623814e-07
11 25 1.4537889087386696e-06
12 25 2.728598441953657e-06
13 25 6.80097316857787e-06
14 25 2.151389074193192e-06
15 25 3.861152952953079e-06
16 25 6.496577419167954e-06
17 25 7.622648155004125e-06
18 25 7.090420927734279e-06
19 25 1.6341432963083027e-05
20 25 1.4243175260075035e-05
21 25 4.758986280272562e-06
22 25 5.54276681566386e-06
23 25 1.616293280547587e-05
24 25 7.043592487570994e-06
25 25 7.1741644084991475e-06
26 25 2.148675762232254e-05
27 25 2.2639926488957396e-05
28 25 5.277598999492321e-05
29 25 2.7082401107163542e-05
30 25 5.062048980917978e-05
31 25 3.9648798691207095e-05
32 25 8.456558432413858e-05
33 25 0.00017699737875507299
34 25 0.00011316423581932812
35 25 3.1466830281166716e-05
36 25 4.5831942387917006e-05
37 25 3.472326958534733e-05
38 25 3.4847136779386334e-05
39 25 2.0072205502985977e-05
40 25 2.4765145329048923e-05
41 25 6.400419125200111e-05
42 25 2.6190187471319235e-05
43 25 4.771826909623042e-05
44 25 1.3521725706433475e-05
45 25 2.7535458180656067e-05
46 25 0.00013748746480069776
47 25 0.00015118791462170674
48 25 7.871974972805925e-05
49 25 4.823151954363828e-05

0 26 0.0
1 26 0.0
2 26 0.0
3 26 0.0
4 26 0.0
5 26 0.0
6 26 0.0
7 26 0.0
8 26 1.2688981892664978e-07
9 26 8.173507201202237e-08
10 26 9.364515124976893e-09
11 26 1.2654909698497898e-06
12 26 2.892164368070267e-06
13 26 2.4029624696810406e-06
14 26 5.358626077574514e-07
15 26 6.381467727280759e-07
16 26 3.735629826437856e-06
17 26 5.1883620220596835e-06
18 26 5.029568165180619e-06
19 26 5.865252457646309e-06
20 26 7.770155115427649e-06
21 26 9.702688054350279e-06
22 26 3.614505424474486e-06
23 26 9.772866976436267e-06
24 26 6.9641799819570095e-06
25 26 1.654615953153212e-05
26 26 2.167180651132349e-05
27 26 3.624842990999329e-05
28 26 3.6963847881354514e-05
29 26 4.241519499016432e-05
30 26 4.571390168878641e-05
31 26 4.644555764235303e-05
32 26 0.0004578299845168318
33 26 5.614806005274254e-05
34 26 4.4883314908003805e-05
35 26 4.307259905665449e-05
36 26 2.1981631798995376e-05
37 26 5.169997773272671e-05
38 26 4.41838940311125e-05
39 26 1.4239586200768645e-05
40 26 3.122595220792264e-05
41 26 6.623403088570072e-05
42 26 1.8360186740492478e-05
43 26 6.38197349703373e-05
44 26 6.974323579910111e-05
45 26 1.7724230868247525e-05
46 26 3.228740535918805e-05
47 26 0.00017301458144690463
48 26 3.3594625865122624e-06
49 26 4.607483125180967e-05

0 27 0.0
1 27 0.0
2 27 0.0
3 27 0.0
4 27 0.0
5 27 0.0
6 27 0.0
7 27 0.0
8 27 2.430005637267402e-08
9 27 1.0227567304248507e-08
10 27 4.2188344892636656e-07
11 27 3.559513274087876e-07
12 27 2.0069727465621165e-07
13 27 8.428204322960758e-07
14 27 1.2509622718928528e-06
15 27 1.9650871397788947e-06
16 27 2.438534675033025e-06
17 27 2.8024230125834394e-06
18 27 4.6218545711144064e-06
19 27 2.192277241891489e-06
20 27 4.969921648006332e-06
21 27 7.491519437687303e-06
22 27 6.286380597013205e-06
23 27 8.845716582689285e-06
24 27 5.830069412351121e-06
25 27 9.572313035342096e-06
26 27 1.157692753038715e-05
27 27 3.112843539200272e-05
28 27 3.022548570766797e-05
29 27 3.863186360660042e-05
30 27 2.6076634597938376e-05
31 27 5.139756379651401e-05
32 27 0.0003491523166086308
33 27 0.00020584265743241187
34 27 4.9974222440390664e-05
35 27 2.601435040695803e-05
36 27 3.366463518811899e-05
37 27 3.206303991242821e-05
38 27 1.5924085301191358e-05
39 27 6.094917436894341e-05
40 27 3.110815483111793e-05
41 27 5.011429594661166e-05
42 27 4.883469863993638e-05
43 27 2.359750780384517e-05
44 27 4.9762925190276044e-05
45 27 7.977550293477414e-06
46 27 0.00010331629898315746
47 27 4.846467985373258e-05
48 27 4.8863391639408705e-05
49 27 3.847858293343343e-05

0 28 0.0
1 28 0.0
2 28 0.0
3 28 0.0
4 28 0.0
5 28 0.0
6 28 0.0
7 28 0.0
8 28 0.0
9 28 0.0
10 28 1.1239275796125366e-08
11 28 0.0
12 28 1.930396065150848e-07
13 28 3.3148158886948974e-07
14 28 2.4277505498224973e-06
15 28 1.5735660496152422e-06
16 28 1.0980120326808795e-06
17 28 4.897469134250879e-06
18 28 6.486470496594508e-06
19 28 7.513554069035629e-06
20 28 9.761068934822105e-06
21 28 2.1474232958664354e-06
22 28 1.2438168311872637e-05
23 28 4.913495593867151e-06
24 28 3.0423188949151672e-06
25 28 1.3112660038933198e-05
26 28 9.345887638916089e-06
27 28 1.4864329084833379e-05
28 28 4.21110756061324e-05
29 28 2.6474373058475873e-05
30 28 3.3640091363797695e-05
31 28 2.0536160407367017e-05
32 28 9.124199718905558e-05
33 28 6.779474907190702e-05
34 28 2.7840519578686927e-05
35 28 2.875723615733971e-05
36 28 3.4100707865189684e-05
37 28 1.5122075453280805e-05
38 28 2.6344975935859318e-05
39 28 2.9007016817282578e-05
40 28 3.375536693636499e-05
41 28 2.90884649358498e-05
42 28 3.8447970620726486e-05
43 28 4.076849216301471e-05
44 28 1.6984048190263065e-05
45 28 1.4511697779319272e-05
46 28 5.7371561366103194e-06
47 28 1.5989410161751408e-05
48 28 2.2906124342594832e-05
49 28 3.458870363807634e-05

0 29 0.0
1 29 0.0
2 29 0.0
3 29 0.0
4 29 0.0
5 29 0.0
6 29 0.0
7 29 0.0
8 29 0.0
9 29 0.0
10 29 4.260179678085213e-07
11 29 3.1315432857647723e-07
12 29 3.6030056168116587e-09
13 29 4.404989144855498e-08
14 29 3.7709053373017917e-07
15 29 4.987839240991444e-07
16 29 2.6282798508387704e-06
17 29 2.149488508467415e-06
18 29 8.05730577563218e-06
19 29 1.8238042288780728e-06
20 29 2.1255519246003923e-06
21 29 5.322379849232667e-06
22 29 3.009293730116341e-06
23 29 5.051287166938786e-06
24 29 5.449798490000718e-06
25 29 1.5005351620453787e-05
26 29 1.3827339431636959e-05
27 29 3.716803800702848e-05
28 29 2.7707907703921227e-05
29 29 1.4309513329004944e-05
30 29 1.9761955609163475e-05
31 29 2.533915124164945e-05
32 29 6.559035578538932e-05
33 29 5.467526753907265e-05
34 29 3.558994578687176e-05
35 29 2.1472861371463154e-05
36 29 1.3561731133991424e-05
37 29 4.5995266602575526e-06
38 29 1.6849378863737414e-05
39 29 1.8132201632396457e-05
40 29 1.3456483225284719e-05
41 29 3.7231003058901544e-05
42 29 1.4600874671760173e-05
43 29 1.4486102848109101e-05
44 29 1.6738216459689086e-05
45 29 1.899870569204008e-05
46 29 1.5097124813734373e-05
47 29 3.143924311699738e-05
48 29 2.670761200921175e-05
49 29 3.794604956706131e-05

0 30 0.0
1 30 0.0
2 30 0.0
3 30 0.0
4 30 0.0
5 30 0.0
6 30 0.0
7 30 0.0
8 30 0.0
9 30 1.7372749949197271e-10
10 30 0.0
11 30 0.0
12 30 2.189071426052075e-09
13 30 0.0
14 30 1.4002439912266416e-06
15 30 1.7529016903224285e-07
16 30 5.899253597039563e-06
17 30 7.766862455883377e-07
18 30 1.7813670527241828e-06
19 30 7.410440547211262e-06
20 30 1.8492188556576187e-06
21 30 3.6139064190312664e-06
22 30 6.7369397653382516e-06
23 30 1.0463964186836295e-05
24 30 7.672539063679322e-06
25 30 5.865378753242346e-06
26 30 8.88046231116553e-06
27 30 3.0216221506792567e-05
28 30 3.409160010471423e-05
29 30 2.8438845561260683e-05
30 30 6.162172281321393e-05
31 30 4.368974233622628e-05
32 30 5.693360205040837e-05
33 30 2.588273655411267e-05
34 30 4.2242788919635e-05
35 30 2.5838922040135746e-05
36 30 1.806095123996669e-05
37 30 1.924076116734246e-05
38 30 4.399454138985354e-05
39 30 3.2037346244681105e-05
40 30 2.2907791194419137e-05
41 30 5.688965191392976e-06
42 30 2.052451789297319e-05
43 30 1.5598611071676053e-05
44 30 1.7559264228642268e-05
45 30 8.673063704426647e-06
46 30 9.195332345478573e-06
47 30 5.696021415859434e-06
48 30 8.925525542158454e-06
49 30 2.5287214887745958e-05

0 31 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 0.0
5 31 0.0
6 31 0.0
7 31 0.0
8 31 0.0
9 31 0.0
10 31 2.772956847936786e-10
11 31 1.1745316813542967e-08
12 31 2.331491920346774e-09
13 31 1.740299937938692e-07
14 31 1.9989089227609583e-06
15 31 1.832555101968021e-07
16 31 1.0171848185076433e-06
17 31 1.992132802558019e-07
18 31 2.4620998201057744e-06
19 31 3.8084155105337046e-07
20 31 1.1495455633602003e-06
21 31 2.3322557902840208e-06
22 31 3.0110696143616902e-06
23 31 1.582029759616212e-06
24 31 1.7126441998574615e-06
25 31 1.53902414705185e-05
26 31 6.3288734982282626e-06
27 31 6.0829037003535745e-06
28 31 3.0488483156613188e-05
29 31 3.729732646485951e-05
30 31 9.618664079245532e-05
31 31 0.00013955182526864058
32 31 2.8337989597421257e-05
33 31 4.557464023225931e-05
34 31 3.596180181564208e-05
35 31 1.903324508534312e-05
36 31 7.460792164095116e-06
37 31 2.4424064279391036e-05
38 31 2.3451587791825073e-05
39 31 7.481635738808359e-06
40 31 1.0245739113220005e-05
41 31 8.703867879624515e-06
42 31 7.930484066799166e-06
43 31 1.0308670003215172e-05
44 31 3.7896914629657006e-06
45 31 3.6249889662816275e-06
46 31 1.97137804646646e-05
47 31 9.347257116852054e-06
48 31 2.8752391452498587e-06
49 31 6.507465146788203e-05

0 32 0.0
1 32 0.0
2 32 0.0
3 32 0.0
4 32 0.0
5 32 0.0
6 32 0.0
7 32 0.0
8 32 0.0
9 32 0.0
10 32 0.0
11 32 3.5440131693116593e-07
12 32 1.913002810098487e-12
13 32 6.968114186688092e-10
14 32 4.6011761140177e-07
15 32 5.293743966145226e-08
16 32 1.4800840878223652e-07
17 32 2.6532323282966673e-07
18 32 5.74401020123161e-07
19 32 1.5671695579219155e-06
20 32 4.2468032516421736e-06
21 32 2.3197196796114908e-07
22 32 2.62968840787866e-06
23 32 7.13000807329413e-06
24 32 7.191521754131002e-06
25 32 7.968816334382988e-06
26 32 1.89082658980859e-05
27 32 5.9784304394458426e-05
28 32 2.971343775883096e-05
29 32 2.4764821056344443e-05
30 32 0.00018035306230599474
31 32 9.173664957316311e-05
32 32 3.17690534115846e-05
33 32 0.00014778276201329662
34 32 2.5297034629605514e-05
35 32 1.5947337604739996e-05
36 32 1.0661080836773683e-05
37 32 1.9578933916894023e-05
38 32 1.4212411599561011e-05
39 32 1.5397900234299542e-05
40 32 2.2864196095179557e-05
41 32 1.7313036218352002e-05
42 32 1.1135784364429973e-05
43 32 1.8835435151162758e-06
44 32 1.0343276034354554e-05
45 32 4.230462680773632e-06
46 32 4.4300285753777255e-05
47 32 1.52846868406363e-05
48 32 3.528481070056625e-05
49 32 3.0293757667923538e-05

0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 0.0
5 33 0.0
6 33 0.0
7 33 0.0
8 33 0.0
9 33 0.0
10 33 0.0
11 33 0.0
12 33 1.1604042144911107e-08
13 33 4.0988678710035354e-08
14 33 7.82912454626705e-10
15 33 7.462634244937823e-08
16 33 9.69886277457405e-08
17 33 4.815349714673969e-07
18 33 2.5701752967249596e-06
19 33 1.966463478867532e-06
20 33 3.6664518369653374e-07
21 33 4.171146200028095e-07
22 33 2.149488659181828e-06
23 33 3.1809625019300226e-06
24 33 5.967818476991433e-06
25 33 2.7077602216973024e-05
26 33 1.120549790771626e-05
27 33 5.820334033410738e-05
28 33 4.4582065979197916e-05
29 33 4.5137436434309704e-05
30 33 0.00021998660119012015
31 33 0.00014951321925709305
32 33 2.691271336797394e-05
33 33 6.681611891154423e-05
34 33 1.1106343706344351e-05
35 33 2.7172434060844315e-05
36 33 2.1793864140316283e-05
37 33 1.4535571544757249e-05
38 33 4.9682352408246874e-06
39 33 2.271732417807712e-05
40 33 1.1203769588692867e-05
41 33 3.5851140768844883e-06
42 33 4.016953740329561e-05
43 33 2.546548297535752e-06
44 33 8.592894042414101e-06
45 33 1.4717565757515414e-05
46 33 4.410711766459721e-05
47 33 1.3141510897914455e-05
48 33 1.1152247567643316e-05
49 33 9.494489103985875e-06

0 34 0.0
1 34 0.0
2 34 0.0
3 34 0.0
4 34 0.0
5 34 0.0
6 34 0.0
7 34 0.0
8 34 0.0
9 34 0.0
10 34 0.0
11 34 1.5865729750066635e-08
12 34 2.3048254871545092e-08
13 34 5.550132218812951e-09
14 34 6.69191091387008e-08
15 34 3.140804793705074e-08
16 34 2.6463818569219744e-07
17 34 2.1741544126397014e-06
18 34 7.957103588934372e-07
19 34 1.3979181417746093e-06
20 34 9.132629770643975e-07
21 34 2.1356882855238745e-06
22 34 2.4544902994046836e-06
23 34 1.8960483552028077e-06
24 34 1.8413885238147392e-06
25 34 4.117157877913526e-05
26 34 6.0510886130467386e-05
27 34 4.8343711312613724e-05
28 34 8.696949121888014e-06
29 34 0.00015248923657054157
30 34 0.0002321862694324098
31 34 5.5891088221901854e-05
32 34 0.00011940492533711086
33 34 4.65231638066748e-05
34 34 1.9326879883522644e-05
35 34 1.072205944116776e-05
36 34 1.6438669626021774e-05
37 34 1.8776879129178944e-05
38 34 1.4405129071002342e-05
39 34 1.1252872734445022e-05
40 34 5.024617075281382e-06
41 34 2.915691436478575e-05
42 34 1.0233285721133573e-06
43 34 3.41244882648431e-06
44 34 4.798180641509422e-06
45 34 5.165544687808247e-06
46 34 1.9330061448431134e-05
47 34 8.874217077011604e-06
48 34 1.1673177858609742e-05
49 34 7.753003304972209e-06

0 35 0.0
1 35 0.0
2 35 0.0
3 35 0.0
4 35 0.0
5 35 0.0
6 35 0.0
7 35 0.0
8 35 0.0
9 35 0.0
10 35 0.0
11 35 0.0
12 35 2.047710590807872e-08
13 35 0.0
14 35 0.0
15 35 3.181515538883746e-07
16 35 1.1179553915401449e-06
17 35 6.066693994839406e-08
18 35 1.3090114942558358e-06
19 35 1.70550366303388e-07
20 35 2.415594392797658e-06
21 35 2.014204175902871e-06
22 35 5.842719077125429e-07
23 35 6.384876710438711e-07
24 35 9.454059051078722e-06
25 35 1.0767822591951424e-05
26 35 8.985531120606533e-05
27 35 3.681144421579196e-05
28 35 0.00011498831941216469
29 35 0.00021342098614232616
30 35 0.0001971514755638646
31 35 0.00014435188178521126
32 35 4.385758965071142e-05
33 35 2.194514203022258e-05
34 35 2.5000727914580897e-05
35 35 1.0303174241084463e-05
36 35 8.008708130247569e-06
37 35 7.800494675223755e-06
38 35 5.5558179994269054e-06
39 35 3.3749134583519506e-06
40 35 1.4012671951227152e-05
41 35 5.2285990673528006e-06
42 35 4.5693690778837385e-06
43 35 7.584431976961374e-06
44 35 2.2004436168691896e-06
45 35 4.096443965025788e-06
46 35 2.726128523144365e-06
47 35 1.612491561252486e-05
48 35 3.321180746817351e-05
49 35 7.890207624041385e-06

0 36 0.0
1 36 0.0
2 36 0.0
3 36 0.0
4 36 0.0
5 36 0.0
6 36 0.0
7 36 0.0
8 36 0.0
9 36 0.0
10 36 0.0
11 36 0.0
12 36 1.692233794742382e-07
13 36 2.5148378760152447e-07
14 36 2.0048524430404006e-07
15 36 8.789266223157939e-10
16 36 8.74621360058363e-08
17 36 5.416168816329436e-06
18 36 1.0578613339926859e-06
19 36 4.66085941975914e-07
20 36 2.802776428643406e-06
21 36 1.8672232943056918e-06
22 36 3.865109775079066e-06
23 36 9.152587206170648e-07
24 36 4.83548644717705e-06
25 36 1.828137433492258e-05
26 36 9.424618787000749e-05
27 36 0.00015547086810354649
28 36 0.00010396143499736501
29 36 8.160651956850472e-05
30 36 7.89180186329584e-05
31 36 6.235567599664491e-05
32 36 6.29345381374898e-05
33 36 1.879076911651141e-05
34 36 3.241843037944051e-05
35 36 1.8732038561204488e-05
36 36 2.3585084324750042e-05
37 36 1.1681300005318541e-05
38 36 1.2072692612681283e-05
39 36 1.3439789232079882e-05
40 36 7.914631275486992e-06
41 36 4.8233172493379435e-06
42 36 7.9764589183623e-06
43 36 5.460235320220664e-06
44 36 2.4552723876183577e-06
45 36 2.9266890542749064e-06
46 36 1.8702198843304992e-06
47 36 9.235947010288424e-06
48 36 1.0363529431005808e-05
49 36 4.725746270194468e-06

0 37 0.0
1 37 0.0
2 37 0.0
3 37 0.0
4 37 0.0
5 37 0.0
6 37 0.0
7 37 0.0
8 37 0.0
9 37 0.0
10 37 0.0
11 37 0.0
12 37 2.9487778424533694e-12
13 37 7.3930000405190705e-09
14 37 3.371543106877911e-08
15 37 9.006316154493054e-09
16 37 6.690294968538922e-08
17 37 4.326948431712854e-07
18 37 6.59691481341452e-07
19 37 6.619847219054193e-07
20 37 9.77563443696487e-07
21 37 3.6852798925014795e-06
22 37 1.4883807961618773e-06
23 37 6.835067063935622e-07
24 37 1.9532106221785747e-05
25 37 5.552744300951996e-06
26 37 1.672414571099673e-05
27 37 4.8167993315279356e-05
28 37 0.0001061285593268803
29 37 4.907394630371094e-05
30 37 6.642718888337139e-05
31 37 0.00012815080790089709
32 37 6.228372937928123e-05
33 37 2.4996640837547564e-05
34 37 5.765646303719517e-05
35 37 1.4019096595778279e-05
36 37 3.434411108448428e-05
37 37 2.6228423768505e-06
38 37 7.395796734307377e-06
39 37 1.1324115347600504e-05
40 37 2.2947718957013537e-06
41 37 1.0041939695037941e-05
42 37 2.1843231065845456e-06
43 37 8.112585126835142e-06
44 37 2.7511870836421656e-06
45 37 1.6933234104984687e-06
46 37 1.0285803456879628e-05
47 37 2.9492711543351257e-06
48 37 5.890270959004286e-07
49 37 7.1330645062783995e-06

0 38 0.0
1 38 0.0
2 38 0.0
3 38 0.0
4 38 0.0
5 38 0.0
6 38 0.0
7 38 0.0
8 38 0.0
9 38 0.0
10 38 7.219554344063467e-08
11 38 0.0
12 38 3.7037491715698506e-07
13 38 9.757581843620522e-09
14 38 4.675404107926877e-08
15 38 0.0
16 38 1.4194327843065327e-07
17 38 5.701788101805062e-07
18 38 1.408853880559539e-06
19 38 1.1573691823591646e-06
20 38 1.53604583208514e-06
21 38 1.7812541071807616e-06
22 38 2.5428400639053162e-06
23 38 1.9918876697804566e-06
24 38 1.8164176164631054e-06
25 38 1.0225454106400892e-05
26 38 4.26791459830194e-05
27 38 6.50853381467324e-05
28 38 9.472120473359067e-05
29 38 0.00018253570663206506
30 38 0.00014128537329915488
31 38 0.0003019937730654797
32 38 4.334409004267201e-05
33 38 8.083903781836314e-05
34 38 3.516385111934745e-05
35 38 5.2835716952317635e-06
36 38 9.56117672688871e-06
37 38 1.298445978394257e-05
38 38 4.914558883476301e-06
39 38 1.2310100466039588e-06
40 38 6.995836725794108e-06
41 38 6.841997138190188e-06
42 38 4.203949564493213e-07
43 38 6.97889409052528e-06
44 38 5.5035189540873145e-06
45 38 6.5322717268565e-07
46 38 2.0798271022332214e-06
47 38 3.798078122857781e-06
48 38 2.5093355162111923e-06
49 38 2.725841453157236e-06

0 39 0.0
1 39 0.0
2 39 0.0
3 39 0.0
4 39 0.0
5 39 0.0
6 39 0.0
7 39 0.0
8 39 0.0
9 39 0.0
10 39 8.856643208399116e-09
11 39 0.0
12 39 0.0
13 39 2.592171581243147e-07
14 39 4.525754604591125e-09
15 39 2.0803752912253127e-08
16 39 2.8260518552175067e-08
17 39 5.686617023873573e-07
18 39 2.95450424552485e-08
19 39 3.3027314318125454e-07
20 39 1.4521410809095592e-06
21 39 3.3052947698072576e-07
22 39 6.537091205342824e-07
23 39 5.608330441527301e-07
24 39 1.1256620492435795e-06
25 39 5.7909649011261196e-06
26 39 7.348709839739011e-05
27 39 4.5681359570301775e-05
28 39 0.00013556807640931182
29 39 0.00014188215613343934
30 39 1.671822335197088e-05
31 39 3.319556981205524e-05
32 39 7.507549975832596e-05
33 39 2.590506108186318e-05
34 39 3.3843969687946714e-05
35 39 3.5673147730533375e-05
36 39 2.5485667571924878e-05
37 39 6.664860898091474e-06
38 39 2.2295289186409058e-05
39 39 8.35519197760292e-06
40 39 7.607770469514876e-07
41 39 2.4452959097601735e-06
42 39 6.327663340528731e-07
43 39 5.264595400898964e-07
44 39 2.2421747206253857e-06
45 39 1.4658395731445052e-06
46 39 1.5195694686432281e-05
47 39 1.0870093110797472e-07
48 39 1.1978467673162121e-06
49 39 1.3365544584835272e-05

0 40 0.0
1 40 0.0
2 40 0.0
3 40 0.0
4 40 0.0
5 40 0.0
6 40 0.0
7 40 0.0
8 40 0.0
9 40 0.0
10 40 0.0
11 40 0.0
12 40 2.185692789746415e-07
13 40 2.9257816539062607e-09
14 40 9.409927200143191e-09
15 40 7.076561805758723e-09
16 40 6.403851408942338e-07
17 40 4.2260194971194894e-07
18 40 4.827815555783417e-07
19 40 1.034252954937355e-06
20 40 3.7443462670198083e-07
21 40 2.3416974078885366e-07
22 40 2.6432163194621814e-06
23 40 2.751748392974137e-06
24 40 3.493638357493456e-06
25 40 2.758731975971622e-05
26 40 3.0177300159128295e-05
27 40 1.0550689945995976e-05
28 40 4.493978507142342e-05
29 40 2.9929831210041112e-05
30 40 0.00013235533739504679
31 40 0.00010896331049699856
32 40 0.00012463290990470915
33 40 9.811990364742493e-05
34 40 3.509845206237241e-05
35 40 1.3981312897706272e-05
36 40 2.120831584580412e-05
37 40 1.4998450491388956e-05
38 40 1.3156646286501318e-05
39 40 1.5415868972871393e-05
40 40 4.416536083050902e-06
41 40 6.396110071595466e-07
42 40 1.8354672401801565e-06
43 40 6.2462082101101985e-06
44 40 2.0593475063060615e-06
45 40 9.09958915407786e-07
46 40 4.886261553416953e-06
47 40 3.759039815786085e-06
48 40 1.0708795221397238e-06
49 40 5.171684400027375e-06

0 41 0.0
1 41 0.0
2 41 0.0
3 41 0.0
4 41 0.0
5 41 0.0
6 41 0.0
7 41 0.0
8 41 0.0
9 41 0.0
10 41 0.0
11 41 3.57762803399051e-11
12 41 3.011493019487113e-12
13 41 0.0
14 41 1.6532796874277727e-07
15 41 1.313570011726115e-08
16 41 1.2154274905512446e-07
17 41 1.4660193906025795e-06
18 41 8.64380559477547e-09
19 41 6.127425426205695e-08
20 41 1.7632764640426956e-06
21 41 3.4424318880504075e-07
22 41 6.725975256284911e-07
23 41 9.136530131121631e-07
24 41 7.241604171174591e-06
25 41 3.3603413588265853e-06
26 41 3.0228942795778322e-05
27 41 7.812690843911607e-06
28 41 3.815431234626259e-05
29 41 9.839817081293633e-06
30 41 0.00010586308560285156
31 41 9.703172408246573e-05
32 41 0.0002861846138448894
33 41 0.00010560572372713831
34 41 4.781702450274933e-05
35 41 1.3883772488108766e-05
36 41 2.9992896598120906e-05
37 41 1.1700472226531346e-05
38 41 7.777853137629984e-06
39 41 2.314946554064535e-06
40 41 3.6785870749991517e-06
41 41 2.547769372656837e-07
42 41 5.873098958268014e-06
43 41 5.99428991572293e-07
44 41 7.390208772028335e-06
45 41 1.4839318390094197e-06
46 41 1.7370391646045582e-06
47 41 7.927274503111252e-06
48 41 1.1818253560770726e-05
49 41 5.524958465228179e-07

0 42 0.0
1 42 0.0
2 42 0.0
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 0.0
8 42 0.0
9 42 0.0
10 42 0.0
11 42 3.531208941098091e-08
12 42 2.7656735057753154e-09
13 42 4.625140494220586e-07
14 42 7.092997746137511e-07
15 42 4.6917098827791403e-08
16 42 2.6377754343830946e-07
17 42 1.342338087106946e-07
18 42 4.2045073044934316e-09
19 42 3.613918193900826e-08
20 42 4.6796375301967787e-07
21 42 9.368914814359417e-07
22 42 1.4050607774842861e-07
23 42 5.66377591617026e-06
24 42 5.4960292883360475e-06
25 42 3.610149994027447e-05
26 42 1.8611611490740556e-05
27 42 5.524610489511928e-05
28 42 2.8141314324953405e-05
29 42 5.3850240283822164e-05
30 42 0.0003840914151477182
31 42 0.00011283477213629437
32 42 0.0002703067182139906
33 42 5.696256609836069e-05
34 42 2.907732512814071e-05
35 42 1.0476801689094595e-05
36 42 1.105465556817793e-05
37 42 7.823383660539112e-06
38 42 2.4924324905921063e-05
39 42 4.712893787818048e-06
40 42 8.574113098588659e-06
41 42 1.895739181954863e-06
42 42 1.8926494669866466e-06
43 42 5.8680436313833976e-06
44 42 3.4329876384282327e-07
45 42 4.93717412700346e-06
46 42 1.4790742037103854e-06
47 42 5.771566898143847e-07
48 42 5.269967045388365e-07
49 42 6.749399814282805e-07

0 43 0.0
1 43 0.0
2 43 0.0
3 43 0.0
4 43 0.0
5 43 0.0
6 43 0.0
7 43 0.0
8 43 0.0
9 43 0.0
10 43 0.0
11 43 1.753694935652354e-08
12 43 8.523221789251762e-08
13 43 7.958715952200611e-09
14 43 0.0
15 43 4.332282146455788e-08
16 43 1.2694869588716253e-08
17 43 7.499537735329328e-08
18 43 9.274689926388512e-08
19 43 5.059277764895986e-07
20 43 2.8303376310942306e-07
21 43 8.007091999557697e-07
22 43 2.8973779298722503e-06
23 43 8.771954828112212e-07
24 43 4.709795229125998e-06
25 43 1.2351487296510137e-05
26 43 2.494307007234032e-05
27 43 2.3142483390857578e-05
28 43 1.2370931380030153e-05
29 43 8.030659299866788e-05
30 43 4.024861784848222e-05
31 43 3.9068011663202365e-05
32 43 4.415883793912605e-05
33 43 0.000155720423873206
34 43 2.523733683181537e-05
35 43 1.864828939285418e-05
36 43 2.975109842130533e-06
37 43 3.2704222735006516e-05
38 43 2.161739379960409e-05
39 43 9.783992191008401e-06
40 43 1.1121439704405074e-05
41 43 8.514602879610372e-06
42 43 1.6149293713173766e-06
43 43 2.4053384966947656e-06
44 43 5.913296130374217e-06
45 43 9.598229261083047e-07
46 43 8.520488380308545e-07
47 43 6.364781996106912e-07
48 43 1.3891315555282918e-05
49 43 5.4639294598908946e-06

0 44 0.0
1 44 0.0
2 44 0.0
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 0.0
8 44 0.0
9 44 0.0
10 44 0.0
11 44 0.0
12 44 1.3343954849488518e-08
13 44 0.0
14 44 0.0
15 44 1.712317042612827e-08
16 44 5.4406260241505936e-08
17 44 1.940997924982107e-07
18 44 1.0583197758541629e-07
19 44 7.715263478492861e-08
20 44 1.2672723154369905e-07
21 44 1.3101995900610494e-06
22 44 7.057069935159609e-07
23 44 1.684214866863715e-05
24 44 1.1633454662298582e-05
25 44 1.1967464794785666e-05
26 44 3.400994262524835e-05
27 44 2.2618086030421003e-05
28 44 2.597869715090913e-05
29 44 2.1268348273645485e-05
30 44 3.5952486838029475e-05
31 44 3.711718160724145e-05
32 44 2.2139691528895456e-05
33 44 6.041454947658324e-05
34 44 1.824170236147549e-05
35 44 1.5206204702464186e-05
36 44 1.6915312413588858e-05
37 44 1.0010134104737813e-05
38 44 1.4120910015169231e-05
39 44 1.3992091902644993e-05
40 44 3.859760153447258e-07
41 44 2.600217946506023e-06
42 44 1.6986191111641271e-06
43 44 6.069246999687599e-07
44 44 5.837337110564304e-06
45 44 8.318585308393998e-07
46 44 7.672755792676633e-07
47 44 5.545003993968481e-07
48 44 1.9070404270592217e-06
49 44 6.818505581578749e-07

0 45 0.0
1 45 0.0
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 0.0
8 45 0.0
9 45 0.0
10 45 0.0
11 45 0.0
12 45 0.0
13 45 9.961784664065164e-09
14 45 3.5165391791912347e-07
15 45 9.793781074713291e-08
16 45 7.592528557766838e-07
17 45 3.9939366868670236e-09
18 45 3.44412558596784e-07
19 45 9.395643359124801e-08
20 45 3.7374209697995103e-06
21 45 1.7212477454172713e-06
22 45 1.1236923735440013e-06
23 45 9.663132901744055e-06
24 45 2.751472929133423e-06
25 45 9.83031984004137e-06
26 45 6.993736367795691e-05
27 45 2.374503080962919e-05
28 45 4.996178709748271e-05
29 45 3.571049828023893e-05
30 45 4.564960603912309e-05
31 45 1.967934280297549e-05
32 45 8.57224413995939e-06
33 45 6.880472602131972e-05
34 45 1.8481911319490938e-05
35 45 1.103813716850928e-05
36 45 3.114563802990169e-05
37 45 1.2474569222161464e-05
38 45 3.8221352855618e-05
39 45 1.746984601320396e-05
40 45 4.57024287696949e-06
41 45 2.5471145342674538e-06
42 45 2.4557554626304965e-06
43 45 1.5832845664474893e-06
44 45 3.1992687176417456e-06
45 45 1.931104786876342e-06
46 45 8.196635477403936e-07
47 45 6.526701461681427e-07
48 45 2.1961812419359626e-07
49 45 3.576868413155362e-07

0 46 0.0
1 46 0.0
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 0.0
8 46 0.0
9 46 0.0
10 46 0.0
11 46 1.6689573169717303e-10
12 46 2.9802674007589805e-09
13 46 0.0
14 46 9.417139307190962e-08
15 46 2.464746544980132e-06
16 46 2.4868026294583184e-09
17 46 4.948664286820594e-08
18 46 8.573144900976475e-07
19 46 1.4292458871391183e-06
20 46 1.709075023209265e-08
21 46 3.450583663053628e-07
22 46 1.522240603188422e-07
23 46 2.425039673509964e-06
24 46 3.1899131900803754e-07
25 46 1.9159778368570214e-05
26 46 4.378298941964366e-05
27 46 1.734323411505038e-05
28 46 5.027039082425505e-05
29 46 7.556921996951054e-05
30 46 6.341186242254692e-05
31 46 3.473084364955471e-05
32 46 7.276442467716616e-05
33 46 1.9860579655639595e-05
34 46 1.9703245981467736e-05
35 46 2.569960362961142e-05
36 46 2.94491944382487e-06
37 46 1.069353115088633e-05
38 46 1.2436634356807901e-05
39 46 7.29529525788921e-06
40 46 9.441790278167408e-06
41 46 9.567918116995698e-08
42 46 2.854496618158228e-06
43 46 2.672742113318289e-07
44 46 2.580874680863804e-07
45 46 1.464886082106109e-07
46 46 1.331341361476032e-06
47 46 5.020297710809977e-08
48 46 1.3095756347054552e-07
49 46 1.0974585903945556e-07

0 47 0.0
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 0.0
8 47 0.0
9 47 0.0
10 47 0.0
11 47 0.0
12 47 0.0
13 47 0.0
14 47 1.697179172430508e-07
15 47 7.114793018709079e-08
16 47 0.0
17 47 9.772122204225744e-07
18 47 7.750157411709056e-09
19 47 9.480004570365823e-10
20 47 6.289056959644556e-07
21 47 2.2799625908881376e-06
22 47 1.5709835548373317e-07
23 47 9.3629617239002e-06
24 47 1.831654393587818e-06
25 47 7.735083015131203e-06
26 47 3.810370873424498e-05
27 47 1.8383263933852604e-05
28 47 1.2121207792426144e-05
29 47 7.280955289152823e-05
30 47 1.6594775193163594e-05
31 47 2.0378621101586355e-05
32 47 9.802047558944174e-05
33 47 3.8831819283723276e-05
34 47 1.1520689634982228e-05
35 47 9.609612702997644e-06
36 47 1.7491613140765227e-05
37 47 3.281748176237205e-06
38 47 1.7470123510164594e-05
39 47 1.8232226270167731e-06
40 47 3.41008481867084e-06
41 47 2.860179133482916e-06
42 47 3.126928466304025e-06
43 47 9.632441199944423e-07
44 47 3.1066446297162655e-06
45 47 6.747961919332481e-07
46 47 2.0267661763435412e-06
47 47 1.001116874688956e-06
48 47 1.9199361674755383e-06
49 47 2.6639062488816474e-07

0 48 0.0
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 0.0
10 48 0.0
11 48 1.3803562895992641e-08
12 48 0.0
13 48 2.0222490435528247e-12
14 48 0.0
15 48 3.7281523974180505e-07
16 48 3.913065520843096e-06
17 48 3.3265022787217502e-09
18 48 1.7840560027597815e-07
19 48 3.125177742963085e-06
20 48 1.5694893245612038e-06
21 48 4.085371981176458e-06
22 48 4.946441007255803e-07
23 48 5.265494263103703e-06
24 48 6.678430061789365e-06
25 48 7.318154507815555e-06
26 48 9.263018743398109e-06
27 48 2.7280273934487103e-05
28 48 0.00012069838284686103
29 48 9.201091123344336e-05
30 48 4.143999293624814e-05
31 48 9.390614502619914e-06
32 48 4.531293682594248e-05
33 48 1.8304978610954495e-05
34 48 2.80665649232788e-05
35 48 1.4334452171959718e-05
36 48 5.925341268592279e-05
37 48 1.012218247293998e-05
38 48 7.608284188432948e-06
39 48 8.224702166448235e-06
40 48 8.444927025874054e-06
41 48 3.973333344434166e-07
42 48 2.930540382196282e-06
43 48 2.907435377705414e-06
44 48 7.009309161783106e-08
45 48 2.455276949907153e-07
46 48 1.834894613944313e-07
47 48 2.145044804428922e-06
48 48 7.1417479704406815e-06
49 48 8.22335892145022e-07

0 49 0.0
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 0.0
11 49 0.0
12 49 6.074252851487001e-08
13 49 7.880162082014303e-09
14 49 4.766594035297639e-09
15 49 0.0
16 49 3.619232920277277e-08
17 49 2.945452255892537e-06
18 49 5.1975230891983677e-08
19 49 2.0656117862008535e-06
20 49 9.001265971456308e-06
21 49 1.2942491606652094e-05
22 49 2.8432249931033284e-06
23 49 1.4107203346740478e-05
24 49 9.629791992329937e-06
25 49 3.668786415116583e-05
26 49 4.358922247763124e-05
27 49 9.302931742724228e-06
28 49 6.662629532178342e-05
29 49 0.00010400364505324701
30 49 6.975349451715672e-05
31 49 1.9887701969806225e-05
32 49 2.852221564418313e-05
33 49 2.184138276352194e-05
34 49 3.403731859794811e-05
35 49 6.507236518557544e-05
36 49 1.9566912535209413e-05
37 49 2.3832020174633633e-05
38 49 5.7657309840215285e-06
39 49 5.964778655779012e-06
40 49 1.2860995544923621e-05
41 49 3.3833751878253425e-06
42 49 3.638863211930476e-06
43 49 5.773945401699115e-06
44 49 1.1559170433830744e-06
45 49 2.828014686376099e-06
46 49 1.1555396945416833e-06
47 49 9.39128238465854e-08
48 49 2.0396195577377426e-07
49 49 6.163794884074994e-06



==> feature_importances/topology_core2019_CH4HPSTP_restrictedpi_1d.txt <==
0 0 8.159667275760579e-05
1 0 0.00024296192225624913
2 0 0.00019757475324665854
3 0 0.0003881390088750584
4 0 0.00038068831104338957
5 0 0.0007456700522177499
6 0 0.0007100074271394407
7 0 0.0006538752757575713
8 0 0.0004268434063171468
9 0 0.00021076592478809603
10 0 0.00011987969477155838
11 0 0.00012994650621351683
12 0 0.00016207783808574777
13 0 0.0001408042573379354
14 0 0.00017646652740517976
15 0 0.00029948518450360575
16 0 0.00036560361753221584
17 0 0.00021248729491331366
18 0 0.0004433923302300616
19 0 0.00046645414989624574
20 0 0.0004617575108284061
21 0 0.0005836474522389204
22 0 0.0005853974142994523
23 0 0.0004017133667575849
24 0 0.00027580143819561293
25 0 0.0001831845146100564
26 0 0.00019189245462602
27 0 0.00016171686540285876
28 0 0.0001472736051826494
29 0 0.00016513895627650227
30 0 0.00017577799371335133
31 0 0.0002883138994466683
32 0 0.00044073672898556625
33 0 0.00037961064914037747
34 0 0.00029124518033068775
35 0 0.00026166663432473035
36 0 0.00017956661348804707
37 0 0.00018553181177690913
38 0 0.00023738377376550195
39 0 0.00014433857399096862
40 0 0.00014492713340144464
41 0 0.0001731613596046866
42 0 8.942665288067381e-05
43 0 9.463475442461852e-05
44 0 6.718344957756267e-05
45 0 5.6710777601062206e-05
46 0 0.000127222468537492
47 0 0.00014776933086389565
48 0 0.00014652778974693284
49 0 0.0006605551719113974

0 1 9.632519769613213e-05
1 1 0.00014968539038656808
2 1 0.00017658991915433402
3 1 0.00010437841909754386
4 1 0.0001572867617446313
5 1 0.00016372254498534897
6 1 0.00023172365468831962
7 1 0.0002535857094455802
8 1 0.00026007071848619604
9 1 0.00020188644132320432
10 1 0.00011280149450203118
11 1 6.998425200288888e-05
12 1 7.361083613682913e-05
13 1 0.0001567348766079219
14 1 0.00014994031267962166
15 1 0.0002878089731489182
16 1 0.0003459185887549178
17 1 0.0002607053975777427
18 1 0.00036828357158549666
19 1 0.0003068011506200572
20 1 0.00038798536158207795
21 1 0.00022091445970807034
22 1 0.00029368943482017517
23 1 0.00018014190691460595
24 1 0.0001324170304448809
25 1 0.00010254001361838373
26 1 0.00013877828980658942
27 1 0.0001310330799815751
28 1 0.0001292019743712241
29 1 0.000150731146715082
30 1 0.0001537896187322579
31 1 0.0001958702223673305
32 1 0.00029094903985510076
33 1 0.00022521425377354734
34 1 0.00020429703321725922
35 1 0.00015353135901826658
36 1 0.0001432323173626274
37 1 0.00017063586547692042
38 1 0.00012520967113890843
39 1 0.00011505265819585114
40 1 0.00024138775927346243
41 1 6.118273302503585e-05
42 1 5.681794997229947e-05
43 1 5.552071226515868e-05
44 1 4.539081727047294e-05
45 1 7.10912109385058e-05
46 1 6.788014548052917e-05
47 1 6.481965537001339e-05
48 1 5.2634912849515756e-05
49 1 0.0001745766304230772

0 2 0.0006829036969536818
1 2 0.00020913697689866264
2 2 0.0001248082389674922
3 2 0.0001166115930773733
4 2 0.00011445497512855837
5 2 0.00018849295230536226
6 2 0.00023215740601904914
7 2 0.00020055647374509787
8 2 0.00018091973414824332
9 2 0.0001454634313539198
10 2 0.0001258508891439153
11 2 0.0001215218468665991
12 2 9.758429003507458e-05
13 2 0.0001383982423275935
14 2 0.00015382636589261967
15 2 0.00018455533074180762
16 2 0.0006050877911380251
17 2 0.00043783265836693663
18 2 0.0006659108517299825
19 2 0.0003272405524869951
20 2 0.0003105253560268805
21 2 0.00020990275775490956
22 2 0.0002851369829726188
23 2 0.00013239509821286343
24 2 0.00013444352240387375
25 2 8.688234800003787e-05
26 2 0.00013078609279523014
27 2 0.000125064172315911
28 2 0.00017844765124277242
29 2 0.0001935027358903727
30 2 0.0002084378925859911
31 2 0.00018543657342763847
32 2 0.0002927626075226776
33 2 0.00031257441560161967
34 2 0.00026947916916206574
35 2 0.00019635715485412735
36 2 0.0002070674161813362
37 2 0.00022696375473970718
38 2 0.0001079868259526671
39 2 8.776489894869486e-05
40 2 8.928486670130133e-05
41 2 7.226442122439029e-05
42 2 5.480368492145324e-05
43 2 5.6011544342288166e-05
44 2 3.9777796983355175e-05
45 2 5.6708627892864086e-05
46 2 7.521050516131156e-05
47 2 7.409861484608121e-05
48 2 5.2264898735182446e-05
49 2 0.0011263368141837345

0 3 0.0003866551933954729
1 3 0.0005392715962957615
2 3 0.0011863050103324312
3 3 0.000281163277044101
4 3 0.00014592427846796808
5 3 0.00018233001389825535
6 3 0.0002942645426576977
7 3 0.0002752644608968259
8 3 0.00020865164945763268
9 3 0.00015886712807528262
10 3 0.00019872007340597812
11 3 0.00018332775112910987
12 3 0.0001311760718429097
13 3 0.00012536483049402835
14 3 0.0002576947790262107
15 3 0.0003189775285665013
16 3 0.000532312025514435
17 3 0.0004257112992466876
18 3 0.0006464850485917136
19 3 0.00031110560655590695
20 3 0.0004436776101923621
21 3 0.0002143201805475719
22 3 0.00015544023523723284
23 3 0.00016594212516748996
24 3 0.00013605561088255886
25 3 0.00018767208659357194
26 3 0.0001969591457942958
27 3 0.00020251576841268782
28 3 0.0002877782983350691
29 3 0.00019241158770188252
30 3 0.00018858035964598006
31 3 0.00022912453856267407
32 3 0.00030117482714341195
33 3 0.00040902058524064155
34 3 0.0003129421999082922
35 3 0.0002845530655483489
36 3 0.00022883189115431444
37 3 0.0003034156949262044
38 3 0.00013870898859918857
39 3 8.719800538794584e-05
40 3 0.00013278749996762667
41 3 7.324908948644025e-05
42 3 5.97875361893958e-05
43 3 5.8392583822912384e-05
44 3 6.244885559941716e-05
45 3 5.214720542322711e-05
46 3 3.8737679885713245e-05
47 3 4.4796741468145274e-05
48 3 0.0003896590178055463
49 3 0.0016730932224407582

0 4 0.0002845574807429111
1 4 0.00024842146090434374
2 4 0.00035531434326459147
3 4 0.00018218835392745571
4 4 0.00019870616124463856
5 4 0.0003094363602892803
6 4 0.00030646465658782236
7 4 0.0005491866156273878
8 4 0.00023775114816844428
9 4 0.0001368514572627991
10 4 0.00016995996842510139
11 4 0.00030885374633136454
12 4 0.00018096590129053577
13 4 0.0005397627141831455
14 4 0.0003511472167666033
15 4 0.00040066799506414046
16 4 0.0006018477366015652
17 4 0.0005885581288354563
18 4 0.00047715748914310246
19 4 0.0006994941573270668
20 4 0.00036452452429771274
21 4 0.0002726474106156605
22 4 0.0001994599825289794
23 4 0.0002651971677744634
24 4 0.0001908485509875331
25 4 0.00031745447079654894
26 4 0.0003588969694885963
27 4 0.00032267324898839744
28 4 0.0003370782023820084
29 4 0.00045054644414037044
30 4 0.00024873065992325234
31 4 0.00035375233942837764
32 4 0.0003877437238461756
33 4 0.000409448277660418
34 4 0.0003593409734075502
35 4 0.00033370705612709086
36 4 0.000268497845148076
37 4 0.00031908151732937175
38 4 0.0002602679231672312
39 4 0.00010934257723521068
40 4 0.00011042624320389213
41 4 0.00011869808783629176
42 4 5.09804041888119e-05
43 4 8.146279381022453e-05
44 4 7.203188777922568e-05
45 4 6.025042144736108e-05
46 4 5.750819207844112e-05
47 4 8.796513340944349e-05
48 4 0.00014745261969263944
49 4 0.002094982308519006

0 5 0.0003425703699713603
1 5 0.00023005170497233685
2 5 0.00034392644323012495
3 5 0.0004361945019452554
4 5 0.0009418606244779366
5 5 0.0004996455140311118
6 5 0.00045299668348359513
7 5 0.0008065249116903683
8 5 0.00036519525292825144
9 5 0.0002353087795449324
10 5 0.00024563917422611023
11 5 0.0003549734581225949
12 5 0.00033934677000045367
13 5 0.0003583033648534916
14 5 0.0002950837868185018
15 5 0.00039746238361258946
16 5 0.00036144901720264265
17 5 0.0005906111529380178
18 5 0.0007161459018041641
19 5 0.0006862252393584117
20 5 0.00037543855423369525
21 5 0.0002514478484214916
22 5 0.00022486350141615627
23 5 0.00018879898898009682
24 5 0.00023085593609920295
25 5 0.00020581839571619134
26 5 0.00041839940929657343
27 5 0.00023314818368028975
28 5 0.0002653003882213031
29 5 0.000550909192003549
30 5 0.0003296621259099638
31 5 0.00031179809109745614
32 5 0.00036117931075261976
33 5 0.0002854406298329785
34 5 0.00037379578152284916
35 5 0.00037995929336631076
36 5 0.0004408601061140113
37 5 0.0002857860068870375
38 5 0.00019086988795364023
39 5 0.00014879980803734778
40 5 0.0002076285769180914
41 5 0.00010635948679094088
42 5 9.991916800754347e-05
43 5 0.00012670772456603227
44 5 0.00012707784981847952
45 5 4.735335498672595e-05
46 5 8.90960583648735e-05
47 5 0.0010318410921841034
48 5 0.0006524818850608638
49 5 0.017651167546884314

0 6 0.0002862140778530067
1 6 0.0008942338683857609
2 6 0.0013652228150931975
3 6 0.0025021786862180337
4 6 0.001364550330601068
5 6 0.0008808481493052884
6 6 0.0006860693505482151
7 6 0.0010797560032161603
8 6 0.0005290648255049176
9 6 0.00032903994711452254
10 6 0.0002330529983702717
11 6 0.0004761288948402992
12 6 0.0003876458995505319
13 6 0.0004078708951429086
14 6 0.0003448483682129634
15 6 0.00034194697419916213
16 6 0.0005325097889190008
17 6 0.0007775185789484632
18 6 0.0007237029747090234
19 6 0.00043335642103988566
20 6 0.0002354293391718371
21 6 0.0001841197039135505
22 6 0.0002025792196362827
23 6 0.00018768953895077184
24 6 0.00017232015949965519
25 6 0.00020199614922178458
26 6 0.00017969860631804457
27 6 0.00016210774265838126
28 6 0.00018739468574138584
29 6 0.00023796953655705937
30 6 0.0002452249196747538
31 6 0.0002028234382689841
32 6 0.00022666642820367037
33 6 0.00019071639740023545
34 6 0.00031696167085744565
35 6 0.00027841429033602475
36 6 0.00021840374786117386
37 6 0.0003614006027183733
38 6 0.00032645800976787066
39 6 0.00018541918277399798
40 6 0.00022733161805269065
41 6 0.0002514367218166686
42 6 0.00017014393762845346
43 6 0.00017981383975291558
44 6 0.00021392628204249117
45 6 0.00010218489861387768
46 6 0.0019938054601428665
47 6 0.004200468902836218
48 6 0.0024400150686499436
49 6 0.00961107737747462

0 7 0.0016098656527182794
1 7 0.003467674411528341
2 7 0.004088088238670414
3 7 0.003412421377228159
4 7 0.004499674521443902
5 7 0.0021474029263886603
6 7 0.000940400004057108
7 7 0.0006303517894062876
8 7 0.000326021065032692
9 7 0.00018284358718729024
10 7 0.00015675342260407314
11 7 0.0004701223639267424
12 7 0.0011222406588861753
13 7 0.0005873691471915254
14 7 0.0005758435532791349
15 7 0.0006241342096578989
16 7 0.0015260864537517333
17 7 0.0009868225018118619
18 7 0.0006486111026693197
19 7 0.0004257973202103099
20 7 0.00023781759393138295
21 7 0.00016725565444318744
22 7 0.00017486521191729343
23 7 0.00017226287132166072
24 7 0.00011586508356536841
25 7 0.00020592809664159961
26 7 0.00022668012655406773
27 7 0.00020434558044445144
28 7 0.0001991751556610738
29 7 0.0001272254637315091
30 7 0.00024903674654816574
31 7 0.00023537822034994812
32 7 0.00020719033749178425
33 7 0.00039423929508225047
34 7 0.0002877763947695502
35 7 0.0005417486915404898
36 7 0.0002501875828949394
37 7 0.0003540618216099661
38 7 0.000576119524184625
39 7 0.0002449992593696548
40 7 0.0003326586647981202
41 7 0.00021020336961809617
42 7 0.0001846884193413583
43 7 0.0003235393762677678
44 7 0.0003445779261287914
45 7 0.0009280833308196272
46 7 0.006219234604617207
47 7 0.0005636033521061277
48 7 0.0003004485743117048
49 7 0.001852111067559562

0 8 0.0007676713096438826
1 8 0.0012024901276039572
2 8 0.0037537868689293736
3 8 0.004414189574322438
4 8 0.0015274438602149787
5 8 0.002352040898555075
6 8 0.0008230736767879943
7 8 0.0004238892107778186
8 8 0.00035880555914160164
9 8 0.0001436422016288115
10 8 0.00022932864361339175
11 8 0.000666737684229002
12 8 0.000752605290704836
13 8 0.0006890616133948536
14 8 0.0011670199259415828
15 8 0.0007663300812506559
16 8 0.0012383773507990477
17 8 0.0009506113843075524
18 8 0.000543122726798259
19 8 0.00023927116032105035
20 8 0.00019843736246362691
21 8 0.000133717956867966
22 8 0.00014694626706544296
23 8 0.00019707069222587477
24 8 0.00010692298164550165
25 8 0.0001425068196663689
26 8 0.00019671873045633113
27 8 0.00026003553823600935
28 8 0.00016819496812799792
29 8 0.00011547976584333017
30 8 0.00024720340825992943
31 8 0.0002751745841110968
32 8 0.00010358111527751422
33 8 0.00013240026625800582
34 8 0.00022527521790636213
35 8 0.00040593087907611576
36 8 0.0002599160317676923
37 8 0.00022152671529233745
38 8 0.00036635576683434983
39 8 0.0016865560329285161
40 8 0.0003806541542669976
41 8 9.932210725957405e-05
42 8 7.947397527191588e-05
43 8 7.156754454731016e-05
44 8 7.48444294241258e-05
45 8 3.675284759031688e-05
46 8 4.048348884469346e-05
47 8 5.609167801435434e-05
48 8 0.00016142925602502734
49 8 0.00022610777855169801

0 9 0.0008351501697133449
1 9 0.002101793276265884
2 9 0.0009631727486579707
3 9 0.0014527345137314558
4 9 0.0009257792974981937
5 9 0.000448355348261684
6 9 0.0003872516878478373
7 9 0.0003798855248034482
8 9 0.000234923238381801
9 9 0.00017866403644457905
10 9 0.00019939573995555456
11 9 0.0003022275791876753
12 9 0.00041089789679193294
13 9 0.0004168656491175656
14 9 0.00047796429696733375
15 9 0.0008173546668172771
16 9 0.0006687865504404936
17 9 0.0003188424395715049
18 9 0.00019926435227973763
19 9 0.00020475765495384161
20 9 0.0001443091617854085
21 9 0.0001519372092033012
22 9 0.0001136064563127283
23 9 0.00010360096053365581
24 9 0.00016791156151235912
25 9 0.0001244493085805039
26 9 0.0002604249583541062
27 9 0.00023227929480649603
28 9 0.00014015588953231962
29 9 0.00010570812796396738
30 9 0.0005629514216208413
31 9 0.0004322066292147119
32 9 0.00010691321841057862
33 9 5.171483287999066e-05
34 9 7.911841891923833e-05
35 9 0.0002056114949073776
36 9 6.407326849453557e-05
37 9 8.837830263140713e-05
38 9 7.464738163414221e-05
39 9 6.573568821056779e-05
40 9 8.449752684599641e-05
41 9 4.855402273615546e-05
42 9 8.430261592093798e-05
43 9 3.6367875473332846e-05
44 9 5.2946956804017266e-05
45 9 1.338831021905276e-05
46 9 2.0905532588472033e-05
47 9 3.336041261787469e-05
48 9 2.729784120740681e-05
49 9 3.475832319198443e-05

0 10 0.0004859693404431491
1 10 0.0015894526244311304
2 10 0.0009421197427519953
3 10 0.00044421494386914095
4 10 0.00034776516993127856
5 10 0.00039769601754398336
6 10 0.0003023735070412508
7 10 0.00028885189110783223
8 10 0.00020870520391695605
9 10 0.00018836926940835362
10 10 0.0002895551547871641
11 10 0.00030912197032963016
12 10 0.00033768297390368606
13 10 0.0002996525984780114
14 10 0.0006211948728053269
15 10 0.0003984876553601044
16 10 0.00024085012521409888
17 10 0.00019101585815823376
18 10 0.00014838933198250715
19 10 0.00010895697109605046
20 10 0.0001311366085431507
21 10 9.820695120771064e-05
22 10 9.579004929062263e-05
23 10 0.00010112483044113466
24 10 0.00016871439059426194
25 10 0.0002298614925431077
26 10 0.0002733822690098453
27 10 0.00021681647131208983
28 10 0.0001380499290658932
29 10 0.0001218967208612748
30 10 0.00013978444716526868
31 10 6.058355217056635e-05
32 10 5.8720526784293e-05
33 10 5.769897790368471e-05
34 10 6.673190232022019e-05
35 10 4.0288446769537406e-05
36 10 4.4807444514900704e-05
37 10 4.530280385471154e-05
38 10 4.3564410973923755e-05
39 10 2.6760409234151698e-05
40 10 7.728182839786207e-05
41 10 6.47770108854895e-05
42 10 3.767556507744023e-05
43 10 2.138502638101957e-05
44 10 1.027027876771892e-05
45 10 1.0644527337771494e-05
46 10 2.126859356925243e-05
47 10 5.605015759844687e-06
48 10 7.358369747247467e-06
49 10 5.132344742139023e-05

0 11 3.0362839217401577e-05
1 11 0.0007151397060576143
2 11 0.00035535437469537916
3 11 0.0002661760609780621
4 11 0.00042050900934725166
5 11 0.00028156477286827235
6 11 0.00037220246823749297
7 11 0.0003026096275590729
8 11 0.0003569804720360836
9 11 0.00018911949545254516
10 11 0.00033369388244568947
11 11 0.0003231337329741278
12 11 0.0003157669186556845
13 11 0.00038780520526734974
14 11 0.0003292007084489491
15 11 0.00023684739705716906
16 11 0.00017772313479610672
17 11 0.0001463186290300643
18 11 9.377473306634606e-05
19 11 6.897972071568378e-05
20 11 7.044498607820664e-05
21 11 0.00010249220578483921
22 11 0.00011756589289469766
23 11 0.00012961261847790607
24 11 7.775367333241402e-05
25 11 8.976932237429844e-05
26 11 6.991006804419125e-05
27 11 0.00011102056781752624
28 11 0.00011694645366990022
29 11 0.00012104121296145669
30 11 0.00030719086729714685
31 11 9.511091777086232e-05
32 11 0.00011309104924876027
33 11 5.6158254959662744e-05
34 11 7.208974815173718e-05
35 11 4.867580134013313e-05
36 11 3.5221756240597244e-05
37 11 2.561735795742972e-05
38 11 4.2073273154971165e-05
39 11 3.997855607477045e-05
40 11 5.259741579581159e-05
41 11 4.040296818640882e-05
42 11 3.010452629186933e-05
43 11 4.76563894217487e-05
44 11 3.495717038942327e-06
45 11 5.947978569521461e-06
46 11 6.662338711175105e-07
47 11 5.590363660860448e-06
48 11 3.968718561044565e-06
49 11 1.9758899498835733e-05

0 12 2.148870756446506e-05
1 12 7.392457823146445e-05
2 12 0.00039317209847621076
3 12 0.0002639711399600335
4 12 0.00040351413637523375
5 12 0.00039895245155245667
6 12 0.0003160243100067558
7 12 0.00019149532778996048
8 12 0.00017058311268613012
9 12 0.00025164467941078325
10 12 0.0002742363164413827
11 12 0.0003013373529638311
12 12 0.00025640031646070085
13 12 0.0002297949956525373
14 12 0.00027959540838313855
15 12 0.00023655563496621383
16 12 0.00017821210323699815
17 12 0.00010283496949708607
18 12 9.053391562627843e-05
19 12 8.005484139071565e-05
20 12 7.273567689007477e-05
21 12 8.767494031481167e-05
22 12 9.431981105681412e-05
23 12 7.166013919090049e-05
24 12 8.766430133525444e-05
25 12 8.437841194074064e-05
26 12 0.00012173127395710933
27 12 6.185017932119532e-05
28 12 8.404970172941223e-05
29 12 9.62110067165179e-05
30 12 0.0003002354075359543
31 12 0.00013863249791712653
32 12 6.049522548076935e-05
33 12 3.7623226227260865e-05
34 12 3.7693700183880907e-05
35 12 4.4128633540020536e-05
36 12 6.732542189273612e-05
37 12 5.6890375501035755e-05
38 12 1.4225728090986262e-05
39 12 2.0761431035294273e-05
40 12 2.728767640850419e-05
41 12 2.7355371937213695e-05
42 12 8.072830330934872e-06
43 12 1.1567126423759537e-05
44 12 5.176046836820064e-06
45 12 1.245518016214689e-05
46 12 4.533146570972526e-06
47 12 7.196957826982196e-06
48 12 6.780672657833247e-06
49 12 6.380778624207746e-06

0 13 3.5702333294465585e-06
1 13 3.42320691882043e-05
2 13 0.00016765627978031341
3 13 0.0003894895962483879
4 13 0.00029123687787800754
5 13 0.0001855738695383999
6 13 0.0001631549283324969
7 13 0.00015124456037700002
8 13 0.0001692700697214464
9 13 0.0001482794047422842
10 13 0.00018771847984714725
11 13 0.0001818118251894698
12 13 0.00023103924117372245
13 13 0.00030161847199152483
14 13 0.000282712392282911
15 13 0.0001952265788488566
16 13 0.00014618003130350846
17 13 0.00011547350818905938
18 13 8.627489078298514e-05
19 13 5.690370263756509e-05
20 13 5.388405910513316e-05
21 13 6.943825862639112e-05
22 13 6.370159212165178e-05
23 13 7.022245907876398e-05
24 13 7.699174709423224e-05
25 13 5.166609370247535e-05
26 13 0.00015994128224331702
27 13 6.347794172965151e-05
28 13 6.195758745085675e-05
29 13 3.963554381450293e-05
30 13 8.58430441659654e-05
31 13 3.941351080794164e-05
32 13 5.320416325993997e-05
33 13 2.628927056153831e-05
34 13 3.402050331322807e-05
35 13 7.04241276103844e-05
36 13 2.726109949553259e-05
37 13 6.3303790063668956e-06
38 13 1.0237253840871886e-05
39 13 2.547681502101984e-05
40 13 1.4066603830014676e-05
41 13 1.9505484740416362e-05
42 13 1.72216685010911e-05
43 13 1.6160489629200902e-06
44 13 7.372460579828439e-06
45 13 6.098877251376153e-06
46 13 6.151788482819201e-06
47 13 2.9794660582210992e-06
48 13 2.225810908689686e-06
49 13 1.1426569133588661e-05

0 14 6.90752968107252e-08
1 14 1.3717531436229911e-05
2 14 5.07419880363065e-05
3 14 8.865881707690935e-05
4 14 0.00010215627206108533
5 14 0.000130888502311764
6 14 0.00013891257232450215
7 14 8.742449101455518e-05
8 14 0.00011451125399230068
9 14 0.00011091364531305793
10 14 0.0001561100605088274
11 14 0.00021022092172058742
12 14 0.00019510424922336578
13 14 0.00019807672601890517
14 14 0.00021004065940528492
15 14 0.0001946073837063591
16 14 0.000187524487313808
17 14 0.00010964532674369976
18 14 0.00011368028854011301
19 14 7.673607985329278e-05
20 14 9.16312158363518e-05
21 14 8.548680827967962e-05
22 14 8.066633781422439e-05
23 14 5.162731136098846e-05
24 14 5.235163107999823e-05
25 14 4.69086029079799e-05
26 14 5.9954170686843785e-05
27 14 6.111922633352771e-05
28 14 7.469556061425902e-05
29 14 4.692708826261999e-05
30 14 2.5075331089600848e-05
31 14 0.00011593334351220654
32 14 0.00010226677468209797
33 14 5.416864665357838e-05
34 14 1.6969192226829018e-05
35 14 2.9871188298094777e-05
36 14 1.5915440648631406e-05
37 14 6.07149595505518e-06
38 14 5.3739148742890206e-05
39 14 3.472752722640125e-05
40 14 3.7135413734397e-05
41 14 1.4851639727467139e-05
42 14 6.677611352234381e-06
43 14 2.4127585775644e-06
44 14 1.6929557394295147e-06
45 14 3.0346209822260537e-07
46 14 4.998138922319368e-06
47 14 2.0842158759313563e-06
48 14 1.1321810726464503e-06
49 14 3.4521117424298027e-06

0 15 7.218930197355785e-06
1 15 2.2449574388471398e-06
2 15 2.197035767277834e-05
3 15 3.06075390554209e-05
4 15 7.543732025693552e-05
5 15 6.163221573227149e-05
6 15 8.168003941082427e-05
7 15 8.850020159603687e-05
8 15 0.00010340495919991992
9 15 0.00016642491613149584
10 15 0.000284439373711744
11 15 0.0001688393326942719
12 15 0.00016551130347102508
13 15 0.00020601548383647602
14 15 0.000239511330986133
15 15 0.0005397593363551327
16 15 0.00017274747986069727
17 15 0.00011142785121057353
18 15 0.00010192430588541003
19 15 7.020746406693724e-05
20 15 9.016252508202853e-05
21 15 7.117902872733169e-05
22 15 5.325177837109193e-05
23 15 4.9478508381224795e-05
24 15 4.7257517025508525e-05
25 15 4.078850314021702e-05
26 15 2.9874738424619e-05
27 15 3.0903303873659564e-05
28 15 6.231593581422391e-05
29 15 3.789099220328589e-05
30 15 1.9754446185483083e-05
31 15 3.301633956420114e-05
32 15 2.1183996243751713e-05
33 15 2.575680659867603e-05
34 15 2.647699582837979e-05
35 15 3.633810329564813e-05
36 15 2.3202026008469052e-05
37 15 9.068794005332995e-06
38 15 1.1109099310691848e-05
39 15 2.6035569827137177e-05
40 15 2.2431016350555034e-05
41 15 6.6817994842206194e-06
42 15 9.609458597942696e-06
43 15 2.1694145145868565e-06
44 15 2.3185570367616674e-06
45 15 3.550650151436536e-07
46 15 6.492049545324885e-08
47 15 1.9651984489359345e-07
48 15 1.3713913398347475e-06
49 15 1.3183995518526216e-06

0 16 8.695012181650512e-07
1 16 4.460650036901827e-06
2 16 1.2259834154854374e-05
3 16 3.8138834020101584e-05
4 16 5.804595070638973e-05
5 16 6.435240918413771e-05
6 16 8.631213007935046e-05
7 16 6.421302984517145e-05
8 16 0.00010068062641488812
9 16 0.00011931186678812254
10 16 0.00024312509705941564
11 16 0.0003576361877293258
12 16 0.0005081654076889675
13 16 0.00042435778414597183
14 16 0.0004786247843171223
15 16 0.0004615432490331111
16 16 0.00026982199822954753
17 16 0.00015473509801522647
18 16 8.073992346726021e-05
19 16 8.40915235355971e-05
20 16 6.911781229408396e-05
21 16 7.70546648533518e-05
22 16 6.602498501231102e-05
23 16 3.1811018994228923e-05
24 16 3.0411484811766444e-05
25 16 2.5661088024064976e-05
26 16 3.578447809899169e-05
27 16 2.7083146643287023e-05
28 16 3.358437814776919e-05
29 16 2.3596748444708098e-05
30 16 1.0446367133224361e-05
31 16 3.8617917814966457e-05
32 16 2.3326813405995184e-05
33 16 4.832903427260754e-05
34 16 4.685945876780828e-05
35 16 9.986616431389685e-06
36 16 6.406291149551519e-05
37 16 4.560750675097616e-05
38 16 2.1710851411977793e-06
39 16 8.323844157797578e-06
40 16 3.685699799268495e-05
41 16 7.5491252716567836e-06
42 16 8.188701122918131e-07
43 16 2.347004914386344e-06
44 16 7.164805434473748e-08
45 16 2.292549211295172e-07
46 16 1.0784747042124168e-07
47 16 8.537639826567391e-07
48 16 4.054342178929308e-06
49 16 8.799926010854818e-07

0 17 2.0280345851934083e-08
1 17 6.0478075950806245e-06
2 17 1.3283164953090312e-05
3 17 3.6822435499007754e-05
4 17 0.00010198471113213279
5 17 9.203247240827923e-05
6 17 9.917328892833839e-05
7 17 0.00012412197262362285
8 17 0.00010117882952818659
9 17 0.00016307280896852788
10 17 0.0001539866615774258
11 17 0.0004329057096810561
12 17 0.0010557895463443306
13 17 0.0005164120731279718
14 17 0.0006331546641049139
15 17 0.0003147397236021393
16 17 0.0001273570162280042
17 17 0.00015564282308359664
18 17 7.81365505645612e-05
19 17 6.0055645817482744e-05
20 17 8.288545388982215e-05
21 17 4.638499412505451e-05
22 17 5.156771943691249e-05
23 17 5.230753841032037e-05
24 17 2.1056968177352562e-05
25 17 2.6647565194957667e-05
26 17 1.317624368842667e-05
27 17 1.5816680708473206e-05
28 17 1.5154868193943832e-05
29 17 3.0902311242548915e-05
30 17 3.415462299656708e-05
31 17 1.7187528695727656e-05
32 17 3.217448117804873e-05
33 17 3.7438781822513484e-05
34 17 3.473517860818375e-05
35 17 8.467772770277497e-06
36 17 3.227928177637046e-05
37 17 1.9074434017103175e-05
38 17 4.949919096418426e-06
39 17 3.195161330237861e-06
40 17 2.7618415151874585e-06
41 17 2.3691596832516988e-07
42 17 6.628401620583161e-06
43 17 7.765853157761622e-06
44 17 1.4136683126411e-06
45 17 2.1854161216945556e-08
46 17 3.712850804787391e-07
47 17 2.3009506596232333e-09
48 17 9.765318024732973e-08
49 17 1.1029406132643464e-06

0 18 6.110085778825111e-07
1 18 2.81450630098957e-06
2 18 2.7006050313718207e-05
3 18 3.167236753405512e-05
4 18 7.790763010661407e-05
5 18 8.778186230463313e-05
6 18 9.186204612279284e-05
7 18 0.00011861552265610636
8 18 0.0001702494773358284
9 18 0.00019027265577540166
10 18 0.00023717374311862783
11 18 0.00047455748284455683
12 18 0.0005595282774204306
13 18 0.0009163279594002673
14 18 0.000351647720022241
15 18 0.0003323218532168222
16 18 0.0002571810854926353
17 18 0.00013688361845968992
18 18 0.00010367156879173588
19 18 6.766061092535333e-05
20 18 6.0511735324662004e-05
21 18 3.912183391426492e-05
22 18 3.4477300576122405e-05
23 18 1.9118766003384528e-05
24 18 1.6866148786159592e-05
25 18 2.0520821864690822e-05
26 18 1.0607818167097376e-05
27 18 9.105518275663553e-06
28 18 1.3138173753327232e-05
29 18 1.6287892181306737e-05
30 18 1.8496975422484555e-05
31 18 2.624984137831532e-05
32 18 2.930404342451516e-05
33 18 6.140795491992949e-06
34 18 1.2203034598220103e-05
35 18 1.5705845849384898e-05
36 18 1.0507755795704216e-05
37 18 5.155339810156727e-06
38 18 1.6976852233381958e-06
39 18 1.0527454491053752e-05
40 18 5.2917769346465515e-06
41 18 6.007962068271488e-07
42 18 1.5142440927643273e-06
43 18 3.97453961964579e-06
44 18 2.1499318552431035e-06
45 18 2.423605373662103e-06
46 18 1.5902183601095652e-07
47 18 6.114882221088689e-07
48 18 5.086421457782539e-09
49 18 3.5828281515524933e-06

0 19 5.453453747643884e-09
1 19 4.698166887524939e-06
2 19 2.3419601761199773e-05
3 19 4.9437938598742864e-05
4 19 0.00012431331233937957
5 19 7.900579790745913e-05
6 19 0.0001184395985275923
7 19 0.00012005958947400675
8 19 0.00018405561155396136
9 19 0.00031682329945289004
10 19 0.001112971181355354
11 19 0.0005233272697419844
12 19 0.0011164483742000816
13 19 0.0018524058510091352
14 19 0.0004772907070902143
15 19 0.00022022911294472715
16 19 0.00017021248976472808
17 19 0.00010595477044490228
18 19 7.562987590912453e-05
19 19 9.557925488121516e-05
20 19 6.438071593146812e-05
21 19 4.7741462046778885e-05
22 19 3.090125894946755e-05
23 19 2.2208921458468113e-05
24 19 1.177560472577763e-05
25 19 9.879533871722648e-06
26 19 6.1647043458337875e-06
27 19 9.559314994422198e-06
28 19 2.8908695029380228e-06
29 19 4.011232040674975e-06
30 19 6.059168021305186e-06
31 19 8.075589705776235e-06
32 19 9.029243238425288e-06
33 19 1.307954806596238e-05
34 19 1.4371829713568124e-05
35 19 6.641777946137683e-06
36 19 4.11041784060566e-06
37 19 1.0111749598311498e-05
38 19 2.829022482856942e-06
39 19 2.5596259269646086e-06
40 19 2.5692992095177274e-06
41 19 8.06576575519286e-07
42 19 9.540833779491657e-08
43 19 4.172183514211289e-07
44 19 4.596905085132737e-06
45 19 3.687533281249784e-06
46 19 1.1197345712763278e-06
47 19 2.8564317236989614e-07
48 19 1.330332549040241e-07
49 19 2.7099305017884865e-06

0 20 6.090959208270967e-07
1 20 4.457674417807441e-05
2 20 2.8695696442987985e-05
3 20 4.217398622859136e-05
4 20 8.241308284480469e-05
5 20 0.00010591516904180816
6 20 7.426952739550982e-05
7 20 0.0002222796410631677
8 20 0.0003094122340862453
9 20 0.0003032050703553868
10 20 0.0007542986589706395
11 20 0.018846414972753585
12 20 0.000429629121791675
13 20 0.00016618961421192613
14 20 0.00012082524407941238
15 20 9.881580692357213e-05
16 20 0.00014229153377127675
17 20 8.962102544381736e-05
18 20 0.00010295275942096117
19 20 8.886398256786421e-05
20 20 0.00011022512650079666
21 20 3.248888654658024e-05
22 20 2.2011004819652137e-05
23 20 2.1401618384089503e-05
24 20 1.3425246291435317e-05
25 20 5.224656189584055e-06
26 20 1.0659703969274152e-05
27 20 2.441594995102167e-06
28 20 4.382661869239966e-06
29 20 3.141467486929522e-06
30 20 1.8542422149082292e-05
31 20 2.3203547149393645e-05
32 20 1.1763617490077839e-05
33 20 7.835340445646108e-06
34 20 9.085831501741796e-06
35 20 6.643693338733314e-06
36 20 5.843020803645167e-07
37 20 7.856858128115101e-07
38 20 5.591168428078335e-06
39 20 1.7572452457880174e-06
40 20 3.865517277284645e-06
41 20 1.3351207504086936e-06
42 20 2.3723220379627405e-06
43 20 7.20970936040615e-07
44 20 2.1638592498133667e-07
45 20 2.1672405794448186e-06
46 20 1.381329101544569e-06
47 20 2.961526848201016e-07
48 20 3.1109838148964415e-08
49 20 4.134514626878252e-06

0 21 3.035358040237494e-07
1 21 8.52247940127184e-05
2 21 5.994897934882512e-05
3 21 7.985537629262705e-05
4 21 0.00012385151034797467
5 21 0.0001594158454214319
6 21 0.00015250669371065804
7 21 0.00018846603403095368
8 21 0.00034535718616693307
9 21 0.001500105412232508
10 21 0.0005182525844157342
11 21 0.0003612837940166507
12 21 0.00028551682678592904
13 21 0.0003060999097015479
14 21 0.0001204778116327629
15 21 0.00011078717418933239
16 21 0.0001285054276056156
17 21 7.743764881585019e-05
18 21 8.977281671976808e-05
19 21 6.380939590223793e-05
20 21 3.512527184100736e-05
21 21 2.7738959666447425e-05
22 21 2.170567564224348e-05
23 21 1.6756492636350455e-05
24 21 1.3495948543775767e-05
25 21 1.6005631725983648e-05
26 21 3.087010701807898e-06
27 21 3.028585253921731e-06
28 21 8.596755329964648e-06
29 21 1.6096040245706558e-05
30 21 1.4295671064280963e-05
31 21 6.615044590837433e-06
32 21 6.695186962088433e-07
33 21 6.569452946277414e-06
34 21 4.175864226966544e-06
35 21 4.8931991399753095e-08
36 21 5.077352918460498e-06
37 21 1.2235664943000977e-06
38 21 7.145048930274725e-08
39 21 9.657723984301953e-07
40 21 2.6467081525850435e-06
41 21 4.787726319628067e-07
42 21 1.282402772257847e-07
43 21 5.440978489079301e-06
44 21 2.1738384868968677e-07
45 21 2.08364132289492e-06
46 21 1.554012721892127e-06
47 21 1.5804286794480706e-06
48 21 2.1816964783999198e-07
49 21 1.3695299586453528e-12

0 22 9.348115923197151e-12
1 22 6.016307154988129e-06
2 22 5.1421711126786405e-05
3 22 0.00017867467064785464
4 22 0.0004158786417159687
5 22 0.0002125694742551337
6 22 0.00018289977822504816
7 22 0.00034550634653982226
8 22 0.0007450738512411899
9 22 0.0009289212449362889
10 22 0.0009719498105800332
11 22 0.0005308068919937856
12 22 0.00016197564346103589
13 22 0.000131111333873717
14 22 0.0001530689589607575
15 22 0.00015420756293349218
16 22 6.166758387109153e-05
17 22 5.135773870751943e-05
18 22 4.318327680801728e-05
19 22 5.8324978410516145e-05
20 22 3.055268813167865e-05
21 22 2.442022195218302e-05
22 22 1.121950035704297e-05
23 22 2.1047423525263078e-05
24 22 6.550134898929776e-06
25 22 4.63224728483285e-06
26 22 3.60974729384637e-06
27 22 5.497867730973954e-06
28 22 5.5953237395931554e-06
29 22 1.651300065733497e-05
30 22 7.5290772914217465e-06
31 22 7.99061709973805e-06
32 22 1.6441679201443937e-06
33 22 4.094720355896168e-09
34 22 5.953187811029585e-06
35 22 1.258657325381234e-07
36 22 7.372875402759299e-07
37 22 5.017081038171712e-06
38 22 1.8987422526936398e-06
39 22 1.7033905168636538e-06
40 22 4.0881120696769304e-06
41 22 2.449113690795746e-06
42 22 3.524194866138088e-06
43 22 1.7707377498459054e-06
44 22 7.380244037158049e-08
45 22 4.6478682010894657e-07
46 22 2.480857862019428e-06
47 22 1.9790778027318152e-10
48 22 0.0
49 22 1.1170905842963027e-06

0 23 1.4764504300801377e-07
1 23 8.370920104309327e-06
2 23 0.000799310463817725
3 23 0.00039162736203281147
4 23 0.0002790216200779213
5 23 0.0005404965419626671
6 23 0.00043665222503651475
7 23 0.0007324153415189677
8 23 0.0006383258578735229
9 23 0.0007145864172554108
10 23 0.000483690594382769
11 23 0.0003991486711075062
12 23 0.00018720127086646165
13 23 0.00018203012551470038
14 23 0.00033312370512711333
15 23 0.00012327778315184796
16 23 0.00010754368930776394
17 23 7.287679993854605e-05
18 23 6.699566952266823e-05
19 23 3.677170192924912e-05
20 23 3.5409852280504634e-05
21 23 1.8146505460265388e-05
22 23 1.7290122322549576e-05
23 23 5.12178427993479e-06
24 23 1.2368771521590964e-05
25 23 5.8186999919140455e-06
26 23 5.074760050132008e-06
27 23 2.318364458432857e-06
28 23 7.621321604335067e-06
29 23 7.533471458861599e-07
30 23 7.297142604034455e-07
31 23 7.408902475181832e-06
32 23 2.9360719590877634e-06
33 23 1.6428503041782353e-06
34 23 3.810201426738214e-06
35 23 6.59323906906815e-07
36 23 6.313032923026016e-06
37 23 4.083612175859398e-06
38 23 2.7602515806656237e-07
39 23 1.3820120197995755e-06
40 23 2.899081093966675e-10
41 23 2.650213044626381e-08
42 23 2.313925801614102e-09
43 23 4.5540365672612634e-07
44 23 2.6985437187368874e-06
45 23 4.373950048795802e-07
46 23 0.0
47 23 2.335183465326327e-09
48 23 6.624366745346871e-08
49 23 8.011978703136743e-06

0 24 1.0786661967044113e-07
1 24 1.2421849748586668e-05
2 24 0.00015657303642092966
3 24 0.00022900123639502066
4 24 0.0003772676858144873
5 24 0.00030225592302827835
6 24 0.00037912895756881824
7 24 0.0002741761262756868
8 24 0.0004733451008772685
9 24 0.0015331933085551987
10 24 0.0011034536607214557
11 24 0.000518632180885951
12 24 0.00027484919818655237
13 24 0.0002569530195289243
14 24 0.0001294144580937697
15 24 6.805110235435857e-05
16 24 5.575640313784749e-05
17 24 3.9969702675145625e-05
18 24 4.214753396214605e-05
19 24 3.6998092286932234e-05
20 24 2.480625321909708e-05
21 24 1.9162653945594565e-05
22 24 9.161518679363561e-06
23 24 7.903366280717945e-06
24 24 1.907446926350995e-06
25 24 9.335883514912595e-07
26 24 7.992620733730337e-06
27 24 8.845100988668956e-06
28 24 2.922607373597319e-06
29 24 1.1390236174689567e-06
30 24 1.983043304675394e-06
31 24 3.6509522522006607e-06
32 24 1.9286858108444917e-06
33 24 2.6944159140568205e-07
34 24 1.1238144485720956e-06
35 24 1.2653689089246687e-06
36 24 2.0523146081096822e-08
37 24 1.3067060294183075e-06
38 24 2.7464739361749002e-06
39 24 4.945451858576277e-07
40 24 1.5376842055656014e-07
41 24 1.744944883182533e-06
42 24 3.6393278773214162e-06
43 24 8.554138709160248e-07
44 24 6.983140738100893e-06
45 24 4.713298625919748e-08
46 24 1.703759049657245e-07
47 24 5.630388731411109e-08
48 24 0.0
49 24 1.582396483383662e-06

0 25 6.266772011724684e-08
1 25 9.051726474465617e-06
2 25 7.724510939088995e-05
3 25 0.00012109080426949258
4 25 0.0003315583917676341
5 25 0.0003761697889865521
6 25 0.00055771395422809
7 25 0.0002303654305027557
8 25 0.0007832836497405373
9 25 0.0007543075850220547
10 25 0.00054975233201077
11 25 0.0002654025938544429
12 25 0.00015653783608303822
13 25 0.00013661593329856273
14 25 0.00022071460901054173
15 25 5.950648809986373e-05
16 25 4.507947073139734e-05
17 25 4.765619550961257e-05
18 25 3.371593595327027e-05
19 25 1.4654896941637705e-05
20 25 1.8724076653875276e-05
21 25 2.4162017637229313e-05
22 25 1.2215774585731214e-05
23 25 3.1366569093336275e-06
24 25 9.881362697944718e-06
25 25 1.0339565961332475e-06
26 25 2.875290261061882e-06
27 25 9.215203758259346e-07
28 25 1.5049770975331934e-07
29 25 1.0807644757034379e-06
30 25 1.108849889648329e-06
31 25 1.7687942244988826e-06
32 25 2.1449984846951298e-07
33 25 8.953380105656473e-08
34 25 2.0405082989740447e-06
35 25 2.520437192503409e-06
36 25 1.3158547569610958e-06
37 25 8.35370148779868e-07
38 25 2.7351904930467065e-06
39 25 7.574607370463376e-07
40 25 8.727861621147605e-07
41 25 1.3182455872919731e-06
42 25 9.092603525407889e-07
43 25 6.02891065028209e-09
44 25 0.0
45 25 0.0
46 25 1.6889037013700197e-08
47 25 1.0101946226112732e-08
48 25 0.0
49 25 7.839399303451582e-07

0 26 3.5041140054271665e-08
1 26 2.2906599746059235e-06
2 26 9.240604872187007e-06
3 26 7.03280798824283e-05
4 26 0.0003437419619963211
5 26 0.00029601706966979465
6 26 0.00015113235602787534
7 26 0.0002948516843731192
8 26 0.00024735943286964985
9 26 0.0004148684988499739
10 26 0.0002898152396540718
11 26 0.00022488090439930802
12 26 0.00015845324826084149
13 26 7.205259791060482e-05
14 26 0.0001219985697050005
15 26 7.902699165389702e-05
16 26 6.309624476333463e-05
17 26 3.066925826931427e-05
18 26 1.603612160564986e-05
19 26 2.1716553176572938e-05
20 26 1.0742615286572964e-05
21 26 1.0935304540653677e-05
22 26 5.703696375181327e-06
23 26 3.5502225565233562e-06
24 26 7.953033512909495e-06
25 26 5.8272194432068745e-06
26 26 2.0819647305683006e-06
27 26 2.913585160429062e-06
28 26 7.703303932387688e-06
29 26 8.328632285894693e-07
30 26 9.014267464499077e-07
31 26 4.774852515209821e-06
32 26 1.0365355481658884e-06
33 26 2.2830575006566086e-07
34 26 2.6154956151166246e-06
35 26 2.660042714315976e-08
36 26 6.151902552625028e-07
37 26 1.7666966473232985e-06
38 26 9.993214539178797e-07
39 26 1.9828795360772904e-07
40 26 9.753398728207993e-07
41 26 3.180467016770707e-08
42 26 1.2712532535243742e-07
43 26 1.094963602159298e-06
44 26 4.7594280501250503e-07
45 26 3.1132427751765017e-09
46 26 1.6547176731032297e-06
47 26 8.89540725106875e-08
48 26 0.0
49 26 0.0

0 27 0.0
1 27 8.863039644815485e-07
2 27 6.467852590114126e-06
3 27 2.014789586696469e-05
4 27 7.107614381329434e-05
5 27 0.000414982002480727
6 27 0.000293413750901287
7 27 0.00016181626387636784
8 27 0.00013669052243626034
9 27 0.0001687259871187371
10 27 8.037225532423264e-05
11 27 0.00012017451537507418
12 27 8.290969417719793e-05
13 27 5.340692286154622e-05
14 27 9.27577298147572e-05
15 27 4.218095257487003e-05
16 27 5.499928836159072e-05
17 27 4.945487740559157e-05
18 27 1.5612782850080756e-05
19 27 2.162375204146977e-05
20 27 9.868808801957013e-06
21 27 3.000894318975072e-06
22 27 4.073095242486997e-06
23 27 2.1652455833865015e-06
24 27 5.937764702559206e-06
25 27 3.3376129306265025e-06
26 27 3.307431054137066e-06
27 27 1.1000805769943639e-06
28 27 1.0205243694575104e-06
29 27 4.272108254726195e-08
30 27 1.0371922768610627e-06
31 27 4.692977030533899e-07
32 27 3.877561899182398e-07
33 27 8.24768536221034e-07
34 27 3.202576115795187e-07
35 27 7.108435238585719e-07
36 27 3.1718237779288973e-07
37 27 1.6084839879258138e-07
38 27 5.413232441347768e-08
39 27 1.4941151341699874e-08
40 27 3.6712571749628254e-07
41 27 6.051508178097428e-07
42 27 2.3750247878941284e-09
43 27 0.0
44 27 1.0477687754702116e-06
45 27 0.0
46 27 1.8638903140861565e-06
47 27 1.4374483238492012e-06
48 27 0.0
49 27 1.577644327191936e-10

0 28 8.917298592645125e-10
1 28 5.227320653279213e-06
2 28 1.3731869985730084e-05
3 28 1.5198342923156259e-05
4 28 3.597409394725158e-05
5 28 0.0002076732148397496
6 28 0.0003023949570457448
7 28 6.546273341960324e-05
8 28 5.339395906039792e-05
9 28 8.918926426730806e-05
10 28 6.0687134909243875e-05
11 28 4.7375486941879694e-05
12 28 9.411956865434052e-05
13 28 7.504742457746774e-05
14 28 7.33145441643301e-05
15 28 3.8210323495968025e-05
16 28 5.2756385986044946e-05
17 28 4.0615735708214995e-05
18 28 1.5175654377658144e-05
19 28 1.2811130489299694e-05
20 28 1.6505183438158417e-05
21 28 4.474105304257446e-06
22 28 3.387068403800723e-06
23 28 2.214659237947658e-06
24 28 1.9636426378563415e-06
25 28 1.2682270878255324e-06
26 28 1.200050771613885e-06
27 28 1.304164517477206e-06
28 28 1.4268956041725945e-07
29 28 1.902095243287051e-07
30 28 1.5115564695841258e-06
31 28 5.570122606824184e-08
32 28 1.815024215461436e-08
33 28 2.893001849121428e-07
34 28 7.988047991861588e-10
35 28 1.6315684457363613e-06
36 28 4.951189357610236e-09
37 28 2.645264094966902e-07
38 28 6.292970057821929e-08
39 28 2.6357321070120815e-07
40 28 1.7401341184126213e-07
41 28 1.1346363502373016e-07
42 28 2.373374709986035e-08
43 28 8.478374882982046e-07
44 28 2.8832594570634194e-07
45 28 1.1390147922881364e-06
46 28 7.276469199391966e-07
47 28 4.2887460278634194e-08
48 28 3.2520886819503083e-07
49 28 2.6404872221816862e-08

0 29 1.3804093624132454e-08
1 29 6.616529456768076e-07
2 29 9.182885702448925e-06
3 29 1.525707920632447e-05
4 29 2.546313886727632e-05
5 29 0.0003839584237430331
6 29 0.0002501514831253451
7 29 8.94849425010197e-05
8 29 0.0001563877596031678
9 29 8.79479919133916e-05
10 29 0.0001143918748042733
11 29 4.9569459013164676e-05
12 29 7.576890358098118e-05
13 29 6.919348139567888e-05
14 29 3.1886885305117815e-05
15 29 4.632535810553316e-05
16 29 3.698619715162266e-05
17 29 3.1793174938754074e-05
18 29 2.76083211999469e-05
19 29 1.477304301458147e-05
20 29 5.843705795173925e-06
21 29 3.3724896042504586e-06
22 29 2.5982301971166874e-06
23 29 1.3641672604005191e-06
24 29 2.868162669824478e-07
25 29 1.558457734584978e-06
26 29 2.5110385961566428e-08
27 29 5.144195352143856e-07
28 29 3.7868784744255956e-07
29 29 1.6152306575444066e-07
30 29 6.819901632029171e-11
31 29 9.268065681863765e-07
32 29 2.3056550415721903e-07
33 29 1.0330266748447725e-08
34 29 3.235106750309656e-08
35 29 7.828089323858967e-08
36 29 0.0
37 29 1.3440966384989524e-08
38 29 1.406119562305109e-06
39 29 4.857812945820239e-06
40 29 9.700614974220244e-08
41 29 3.1838614719591354e-10
42 29 6.916602691867972e-07
43 29 6.349112860700845e-07
44 29 1.825567251872953e-06
45 29 1.0888807397243524e-07
46 29 0.0
47 29 0.0
48 29 2.8272937659669786e-08
49 29 1.1064342114616652e-06

0 30 1.1580257698357393e-09
1 30 5.32784422784609e-07
2 30 3.688505713275899e-06
3 30 1.0853138376962803e-05
4 30 3.555688426147595e-05
5 30 3.488475849883063e-05
6 30 7.541818749001811e-05
7 30 0.00015138374918200305
8 30 3.848467636086042e-05
9 30 5.024322180952217e-05
10 30 4.4035248555091644e-05
11 30 5.739773583931221e-05
12 30 3.301944125550085e-05
13 30 6.620059006967023e-05
14 30 4.369314258002114e-05
15 30 2.1000956221982542e-05
16 30 3.144884089499333e-05
17 30 2.4492454099211306e-05
18 30 2.691387587056885e-05
19 30 1.481342760977934e-05
20 30 7.2433451713359555e-06
21 30 9.605892040136684e-06
22 30 1.998981347945088e-06
23 30 7.705977964781726e-07
24 30 2.643916543493629e-07
25 30 3.123273226930655e-08
26 30 1.0025438623134977e-07
27 30 2.541313059233867e-06
28 30 4.926454307471768e-07
29 30 1.864601600989858e-06
30 30 8.127359366539649e-07
31 30 3.107296548833998e-08
32 30 2.1237083920386938e-07
33 30 2.4892628753028884e-08
34 30 9.616309648862371e-07
35 30 7.34744480881163e-08
36 30 8.944433955848728e-08
37 30 1.4905926948251426e-06
38 30 7.798105091265623e-07
39 30 5.703424442719093e-07
40 30 0.0
41 30 1.0136626966226335e-06
42 30 1.959053568588163e-06
43 30 1.2659824554345731e-07
44 30 0.0
45 30 5.957249644700467e-08
46 30 5.338909173186101e-07
47 30 0.0
48 30 0.0
49 30 0.0

0 31 4.842359629257204e-08
1 31 8.060632093437969e-07
2 31 2.8557428040547953e-06
3 31 2.932820291499765e-05
4 31 6.591697976171478e-05
5 31 2.9883835714647182e-05
6 31 7.262061762403717e-05
7 31 0.00011499927391511718
8 31 8.014604397985723e-05
9 31 0.00016061466026767146
10 31 0.0001390957550599707
11 31 4.59707834184e-05
12 31 3.325965814740813e-05
13 31 2.588650426284363e-05
14 31 4.2148253280225335e-05
15 31 3.096278298087912e-05
16 31 1.70335685257713e-05
17 31 3.2758574388743675e-05
18 31 1.691983246895573e-05
19 31 2.027739983243356e-05
20 31 8.606401749095034e-06
21 31 1.4443137004316987e-05
22 31 2.4792334461881132e-06
23 31 2.144362700126772e-06
24 31 3.83944153542084e-07
25 31 6.082653441992103e-06
26 31 3.417434572286205e-08
27 31 9.524648126112609e-07
28 31 8.443879060585338e-07
29 31 3.5024835473182923e-07
30 31 5.389339889781736e-07
31 31 3.338074903801204e-10
32 31 1.736979268775152e-07
33 31 3.3327200419207916e-07
34 31 6.804401167203376e-07
35 31 1.0927880426430166e-06
36 31 7.646018076876869e-07
37 31 0.0
38 31 1.502147084418773e-07
39 31 6.813665431932161e-07
40 31 0.0
41 31 1.3262386474243554e-07
42 31 1.3903988439074285e-07
43 31 0.0
44 31 3.421097961545162e-08
45 31 4.15233284434422e-08
46 31 0.0
47 31 3.761494827648233e-07
48 31 1.409695020989566e-07
49 31 0.0

0 32 1.8003649284306674e-09
1 32 1.6678788302615178e-06
2 32 6.245993714576863e-06
3 32 8.802319067095827e-06
4 32 0.0012443556440919492
5 32 0.00024177358757495102
6 32 5.861245954403883e-05
7 32 0.0001321689817412027
8 32 0.0002548618624141284
9 32 0.0003898514031460216
10 32 0.000337585087384583
11 32 0.0001105045143747611
12 32 3.451147031605353e-05
13 32 0.00011311258471764207
14 32 7.415030494070193e-05
15 32 2.1021093496256968e-05
16 32 3.533317047873653e-05
17 32 1.9882149306674846e-05
18 32 2.247797440557743e-05
19 32 1.2759048312198178e-05
20 32 8.924262815593888e-06
21 32 1.615036428357555e-06
22 32 3.956628053310166e-06
23 32 3.6975250065005284e-07
24 32 3.7943733225521126e-07
25 32 9.820801952026979e-07
26 32 5.465852277075725e-10
27 32 3.209720628837242e-07
28 32 7.198625703760371e-09
29 32 3.4317532640666624e-08
30 32 1.0996685731977203e-07
31 32 3.936953379496505e-07
32 32 4.921387455167089e-07
33 32 0.0
34 32 8.992969096868883e-08
35 32 6.794126389804683e-08
36 32 1.0030988557090202e-07
37 32 6.769025753147893e-10
38 32 3.5968066555904e-07
39 32 4.265134325447397e-09
40 32 7.145943244044201e-07
41 32 0.0
42 32 4.328069808212736e-09
43 32 8.728383645634874e-07
44 32 0.0
45 32 0.0
46 32 8.971696744366058e-08
47 32 0.0
48 32 1.8834790793319461e-06
49 32 4.083773404627846e-07

0 33 4.367751452564031e-09
1 33 8.249269384753942e-07
2 33 6.876872575952187e-06
3 33 5.356225509542852e-06
4 33 0.0001669610158630502
5 33 7.478695293576983e-05
6 33 3.5495684283131844e-05
7 33 3.984780007109007e-05
8 33 5.317769802335971e-05
9 33 3.2275097637912856e-05
10 33 0.00011727029781919818
11 33 0.00011809635029370526
12 33 0.00016028075718216474
13 33 6.949041213991206e-05
14 33 2.9906628322857276e-05
15 33 5.2173998674493684e-05
16 33 1.195139150007441e-05
17 33 1.7157706756159448e-05
18 33 1.8243355902656075e-05
19 33 1.3385911468526947e-05
20 33 1.7841715507215102e-06
21 33 1.0685567180392756e-06
22 33 1.71796271634997e-07
23 33 7.452611450013024e-08
24 33 2.499877841761584e-09
25 33 2.773451402213134e-08
26 33 4.454587150434773e-07
27 33 3.0285108134963756e-07
28 33 9.378126012223185e-10
29 33 4.012336464427093e-09
30 33 3.6053322089988965e-10
31 33 2.174129371483872e-08
32 33 3.3860319420741885e-07
33 33 2.2636062669240961e-07
34 33 5.8836436160505e-08
35 33 0.0
36 33 4.440271096356531e-08
37 33 5.631195177883873e-07
38 33 0.0
39 33 0.0
40 33 3.299479533938744e-09
41 33 0.0
42 33 2.6746127434242267e-08
43 33 4.708359054979176e-09
44 33 4.839032043537078e-10
45 33 7.288848470524749e-08
46 33 7.785755744062416e-08
47 33 0.0
48 33 0.0
49 33 2.205809289627194e-06

0 34 1.347685658169569e-07
1 34 7.2605843024538e-07
2 34 4.145305822862973e-06
3 34 5.9022205640777115e-06
4 34 3.173179327791211e-05
5 34 4.761226554527735e-05
6 34 1.9703493818868596e-05
7 34 9.731715222539626e-06
8 34 3.859696641822653e-05
9 34 2.2463253930851486e-05
10 34 0.00012358456115692536
11 34 0.0001816010789655341
12 34 0.00044169268178705334
13 34 7.639935777189681e-05
14 34 5.814857729987864e-05
15 34 3.751396671609021e-05
16 34 2.721125553767668e-05
17 34 1.7905435928842576e-05
18 34 1.619293070190215e-05
19 34 3.762732139627647e-06
20 34 6.222958070605864e-07
21 34 9.335360319618808e-07
22 34 1.6714977317490005e-06
23 34 1.6787786287283159e-06
24 34 3.0339365124532226e-07
25 34 4.379806494932934e-07
26 34 1.5114920703828789e-06
27 34 1.777795138805363e-06
28 34 1.3332790143284026e-06
29 34 1.4137017134503088e-06
30 34 1.9740666060916497e-07
31 34 2.821577656472788e-07
32 34 0.0
33 34 1.6652354939643923e-08
34 34 1.1198802533431414e-08
35 34 2.3289961095134774e-07
36 34 1.9300631225570516e-07
37 34 2.3625260934258518e-07
38 34 3.765282950699511e-09
39 34 8.421720696387189e-10
40 34 0.0
41 34 3.3545609870713296e-06
42 34 0.0
43 34 9.383283500584602e-07
44 34 0.0
45 34 0.0
46 34 2.396910625677047e-07
47 34 1.2822076384173835e-08
48 34 2.9008557139172653e-06
49 34 5.972988005783003e-07

0 35 1.3779461783147593e-07
1 35 1.2837383207458686e-06
2 35 6.960856034967089e-06
3 35 2.442741511456e-06
4 35 1.8716048182664796e-05
5 35 1.5603209253535123e-05
6 35 3.260556683624699e-05
7 35 2.281137298648084e-05
8 35 2.670389623166524e-05
9 35 0.0003538659563390697
10 35 8.71635078768962e-05
11 35 0.00021317239791900384
12 35 0.0001598578219250254
13 35 0.00019311392914408577
14 35 4.562007195914078e-05
15 35 8.258488724455161e-05
16 35 3.570678428142535e-05
17 35 6.855528296747357e-06
18 35 6.427915824578818e-06
19 35 1.4576282744416871e-05
20 35 1.1150888896146399e-06
21 35 3.227401194816546e-07
22 35 1.806149928215599e-07
23 35 1.0949761166783962e-06
24 35 9.845785310058e-07
25 35 3.7014552331519095e-09
26 35 1.0564619310143498e-07
27 35 2.4356147994709827e-08
28 35 2.9883081920165094e-06
29 35 3.418287428046731e-08
30 35 0.0
31 35 3.290377146825739e-06
32 35 4.444896905543635e-07
33 35 0.0
34 35 9.846510538422132e-07
35 35 6.823067513933979e-08
36 35 0.0
37 35 0.0
38 35 0.0
39 35 1.045700303195134e-06
40 35 0.0
41 35 1.5266163877986454e-07
42 35 1.5904829450838685e-06
43 35 1.533619396755186e-07
44 35 0.0
45 35 1.7114323248924174e-08
46 35 1.4360760041836658e-06
47 35 8.663972533162212e-07
48 35 3.021158692739812e-06
49 35 7.170590807689907e-07

0 36 2.8670616985870814e-13
1 36 7.981412266995822e-07
2 36 3.3686373905912503e-06
3 36 6.633018992688288e-06
4 36 1.9054342270569848e-05
5 36 1.851991540078702e-05
6 36 9.729777067812994e-06
7 36 8.147414138492395e-05
8 36 1.8545035426137592e-05
9 36 4.68622137733619e-05
10 36 0.0001287705663354802
11 36 0.00010356256471689431
12 36 0.00011835938175952472
13 36 6.428938917435029e-05
14 36 2.77294686251266e-05
15 36 4.486695284840652e-05
16 36 2.4553877931222136e-05
17 36 1.945907967313767e-05
18 36 2.570246555791268e-06
19 36 1.1991708548879453e-06
20 36 8.162166529643491e-07
21 36 3.237279022608242e-07
22 36 7.138072408909425e-08
23 36 4.98705565470905e-08
24 36 1.9005162129555157e-07
25 36 2.054945173697359e-09
26 36 3.375193631768443e-07
27 36 1.1947287654099108e-06
28 36 2.6866217208046845e-06
29 36 1.3643903557557659e-07
30 36 1.1767270573425038e-06
31 36 2.396085385801766e-06
32 36 0.0
33 36 0.0
34 36 0.0
35 36 0.0
36 36 1.3531281822554045e-08
37 36 3.321269530828828e-07
38 36 0.0
39 36 8.050603426688346e-08
40 36 2.6688064468167575e-06
41 36 9.17163622672868e-07
42 36 2.953005488668717e-06
43 36 0.0
44 36 0.0
45 36 0.0
46 36 0.0
47 36 3.180512934618747e-06
48 36 1.6860967732663735e-06
49 36 6.402669469045272e-10

0 37 0.0
1 37 7.689183147622015e-07
2 37 3.967169411399894e-06
3 37 1.3583784044752875e-05
4 37 2.748723252875935e-05
5 37 1.9127241697357625e-05
6 37 1.6316536360470172e-05
7 37 3.3366609356130156e-05
8 37 8.395567245258594e-06
9 37 9.409277096253579e-06
10 37 8.741009775293532e-06
11 37 0.0001262934136803538
12 37 4.632178839827049e-05
13 37 0.00010996443937682902
14 37 0.00015007342375190121
15 37 6.904547542893446e-05
16 37 3.2938395357417515e-05
17 37 1.6074735980327882e-05
18 37 1.0105709732634378e-05
19 37 4.809274979518342e-06
20 37 1.6678643587458219e-06
21 37 5.184265346949201e-07
22 37 4.215138345492482e-07
23 37 5.504048884171176e-08
24 37 7.959215825930408e-12
25 37 7.577519893153824e-07
26 37 7.938349929859063e-07
27 37 0.0
28 37 1.033093871455635e-08
29 37 1.804418862018084e-07
30 37 9.998456661299646e-06
31 37 5.977712853286054e-06
32 37 1.4273067078349176e-06
33 37 0.0
34 37 2.744900834419745e-09
35 37 0.0
36 37 0.0
37 37 2.113316238652442e-07
38 37 1.2240235132191072e-08
39 37 2.4628418537599875e-10
40 37 8.982952689450106e-08
41 37 0.0
42 37 1.76502144780526e-06
43 37 3.9650010922243737e-07
44 37 1.0958167273205395e-06
45 37 2.435135938636179e-10
46 37 0.0
47 37 1.322283140116149e-07
48 37 0.0
49 37 0.0

0 38 0.0
1 38 1.7491323636526145e-07
2 38 7.442574912645799e-06
3 38 2.3589649490505798e-05
4 38 1.3109368071054452e-05
5 38 2.6502280602539747e-05
6 38 2.2135615226571535e-05
7 38 7.311576234416281e-05
8 38 6.87734200007044e-05
9 38 0.00013989876021970696
10 38 5.188593142746265e-05
11 38 4.094944388108887e-05
12 38 8.226265059481694e-05
13 38 0.00015605838102668944
14 38 0.0002683052994935401
15 38 0.00012086366978799205
16 38 2.590299980862475e-05
17 38 1.7641217887363472e-05
18 38 9.446277427569608e-06
19 38 2.1903366291426376e-06
20 38 6.68429276520259e-07
21 38 1.2024333428247182e-06
22 38 8.945285441968314e-07
23 38 3.0606564878156125e-08
24 38 9.018265957752819e-07
25 38 3.159308639418055e-08
26 38 2.530377469996921e-06
27 38 3.976456510505954e-06
28 38 1.7913039932012553e-06
29 38 6.904655759070835e-08
30 38 1.8545760778041088e-06
31 38 2.322858481720871e-10
32 38 8.98315654538862e-10
33 38 1.332712260845161e-06
34 38 0.0
35 38 0.0
36 38 0.0
37 38 8.67159162192446e-08
38 38 2.758813945807546e-07
39 38 7.109842855977618e-10
40 38 0.0
41 38 9.224930072378609e-08
42 38 0.0
43 38 0.0
44 38 0.0
45 38 0.0
46 38 0.0
47 38 1.5330666776146225e-06
48 38 1.1431369604907308e-06
49 38 0.0

0 39 0.0
1 39 1.6010222974825104e-07
2 39 8.966891157481933e-06
3 39 1.630701466582164e-05
4 39 0.00011278454098451972
5 39 0.00010868081873710269
6 39 3.36138060206102e-05
7 39 3.2965759287953245e-05
8 39 3.300702217719215e-05
9 39 8.757089092930317e-05
10 39 4.4692878597428425e-05
11 39 4.161618919315457e-05
12 39 2.078255204046684e-05
13 39 7.382077540675342e-05
14 39 8.494803349762048e-05
15 39 4.149455071164993e-05
16 39 1.5630178288469926e-05
17 39 5.625930712262955e-06
18 39 1.7023954729533933e-06
19 39 1.2942446318349215e-06
20 39 2.39764560902378e-07
21 39 4.481281294790519e-10
22 39 7.797333648960673e-08
23 39 3.9164734295730423e-07
24 39 4.77515533120608e-08
25 39 0.0
26 39 2.2655841154623595e-08
27 39 1.8563639802034824e-07
28 39 0.0
29 39 1.2196798795064178e-06
30 39 4.442163509737936e-06
31 39 3.7703915137857602e-06
32 39 7.135064748649565e-08
33 39 0.0
34 39 1.5452140033463347e-07
35 39 6.173550611999618e-07
36 39 0.0
37 39 3.863758491746904e-06
38 39 7.365511869797523e-07
39 39 0.0
40 39 2.2088859053611236e-07
41 39 0.0
42 39 8.643526995022536e-09
43 39 0.0
44 39 0.0
45 39 0.0
46 39 2.116703783004146e-06
47 39 6.915922471946884e-10
48 39 0.0
49 39 7.21282981036292e-07

0 40 1.65054829814926e-08
1 40 0.0
2 40 4.5405549083587105e-06
3 40 2.5720730354669264e-05
4 40 7.037825492534458e-05
5 40 4.807339034950988e-05
6 40 4.44762382034643e-06
7 40 1.502560316868336e-05
8 40 5.3566098679646304e-05
9 40 2.503920390286303e-05
10 40 3.038646984621076e-05
11 40 8.19097504595969e-05
12 40 3.3766143604195336e-05
13 40 4.058431595936153e-05
14 40 1.0715963303026526e-05
15 40 1.0727867627697332e-05
16 40 1.3750561559596205e-05
17 40 1.4474690592554294e-06
18 40 8.039471583280792e-07
19 40 3.901903897562034e-06
20 40 2.1005781691195864e-06
21 40 1.4748815460640354e-08
22 40 1.0545285871535462e-07
23 40 4.845646831618247e-07
24 40 9.86047936466924e-08
25 40 1.333317291556494e-08
26 40 0.0
27 40 3.069915055717137e-08
28 40 0.0
29 40 0.0
30 40 2.3128920167353933e-08
31 40 0.0
32 40 0.0
33 40 0.0
34 40 6.066085066589473e-11
35 40 0.0
36 40 0.0
37 40 0.0
38 40 0.0
39 40 5.9474076021282945e-08
40 40 0.0
41 40 1.2908421471529809e-08
42 40 0.0
43 40 0.0
44 40 0.0
45 40 0.0
46 40 0.0
47 40 0.0
48 40 0.0
49 40 0.0

0 41 0.0
1 41 2.2806605989840296e-06
2 41 4.761290575847833e-06
3 41 1.5143756883158556e-06
4 41 1.5042389032784863e-05
5 41 5.968447226753143e-06
6 41 1.8499781342710886e-05
7 41 2.4332496354456726e-05
8 41 3.309384871607566e-05
9 41 4.29174202061949e-05
10 41 2.887139174322806e-05
11 41 0.00016370057195567856
12 41 2.3623197921365522e-05
13 41 9.910819768987027e-06
14 41 1.7876811095345547e-05
15 41 2.7220925748857852e-06
16 41 5.476661451785174e-06
17 41 1.4847293673558316e-06
18 41 2.855624108462977e-06
19 41 5.460916439683824e-07
20 41 5.593992556492376e-07
21 41 9.312685042948108e-07
22 41 7.389634908106558e-09
23 41 8.299453155025522e-08
24 41 1.429953037155456e-07
25 41 0.0
26 41 8.348179335301484e-07
27 41 2.692744433067537e-07
28 41 0.0
29 41 0.0
30 41 0.0
31 41 7.782807105920737e-08
32 41 5.89460384452086e-09
33 41 0.0
34 41 0.0
35 41 0.0
36 41 0.0
37 41 1.9035645449483385e-06
38 41 0.0
39 41 8.2313267617295e-09
40 41 0.0
41 41 1.0682544650979202e-10
42 41 0.0
43 41 3.154600599418401e-10
44 41 0.0
45 41 2.419475889310185e-07
46 41 0.0
47 41 3.2512060796065743e-10
48 41 0.0
49 41 2.7199217500741684e-10

0 42 0.0
1 42 3.532052147300077e-07
2 42 4.262504905180016e-07
3 42 2.9881192064213657e-06
4 42 1.1769855760842167e-05
5 42 6.833704648281224e-06
6 42 2.0064629407612228e-05
7 42 6.163327822075454e-06
8 42 2.1392348318016006e-05
9 42 2.3454089033439952e-05
10 42 4.42498030887867e-05
11 42 8.017329173402383e-05
12 42 1.6242862391212893e-05
13 42 9.452294013336059e-06
14 42 1.3131863312549e-05
15 42 1.1464565841006946e-05
16 42 1.186801176749126e-05
17 42 4.987183141695186e-06
18 42 3.218760785920708e-06
19 42 5.875488540445524e-07
20 42 2.4850131435272757e-06
21 42 3.2296886924755593e-06
22 42 2.845640036261564e-06
23 42 7.8691572081608e-09
24 42 0.0
25 42 2.281762867007305e-08
26 42 4.202333676971917e-10
27 42 0.0
28 42 1.4723039052420326e-06
29 42 0.0
30 42 0.0
31 42 0.0
32 42 0.0
33 42 3.0877869403505327e-06
34 42 0.0
35 42 4.3421725188183885e-08
36 42 0.0
37 42 1.0871981591645388e-06
38 42 0.0
39 42 0.0
40 42 0.0
41 42 0.0
42 42 0.0
43 42 0.0
44 42 0.0
45 42 0.0
46 42 0.0
47 42 0.0
48 42 0.0
49 42 0.0

0 43 0.0
1 43 1.2321311223821786e-09
2 43 4.915525198681141e-06
3 43 4.500856292163488e-06
4 43 1.1608682538366015e-05
5 43 2.286572654078705e-05
6 43 1.2770001054719117e-05
7 43 9.626650482028805e-05
8 43 5.924469102135616e-05
9 43 0.00011326865038643252
10 43 0.0002483585970603036
11 43 8.034123651212578e-05
12 43 1.5598687234796623e-05
13 43 1.1473063689535605e-05
14 43 1.227471497001835e-05
15 43 1.904697575656178e-05
16 43 9.529625630469734e-06
17 43 1.1020281733208436e-06
18 43 2.141950579718784e-06
19 43 1.4357125863949965e-08
20 43 1.7727297453467797e-07
21 43 7.824287044771255e-08
22 43 1.9695039746160946e-07
23 43 8.824712776902106e-07
24 43 8.760506366996431e-08
25 43 2.5630395455424644e-08
26 43 0.0
27 43 0.0
28 43 0.0
29 43 0.0
30 43 0.0
31 43 0.0
32 43 1.7193821804640503e-09
33 43 0.0
34 43 0.0
35 43 5.975543166137142e-07
36 43 0.0
37 43 9.655519237227126e-09
38 43 0.0
39 43 9.452684981483175e-07
40 43 0.0
41 43 0.0
42 43 0.0
43 43 0.0
44 43 0.0
45 43 1.7317173617108492e-08
46 43 0.0
47 43 0.0
48 43 0.0
49 43 3.044648917349644e-07

0 44 0.0
1 44 5.321055359786584e-07
2 44 2.9259469884470826e-07
3 44 5.982768229563972e-06
4 44 6.000199339418139e-06
5 44 4.345276359571232e-06
6 44 2.8409687630562623e-05
7 44 5.969418987798887e-05
8 44 0.00011233052690712781
9 44 7.810809793142065e-05
10 44 0.00033249716477016584
11 44 0.00020631530562072333
12 44 6.93767134196791e-05
13 44 4.154000340739952e-05
14 44 2.1659101410088677e-05
15 44 7.4232631153509205e-06
16 44 9.149801798783206e-06
17 44 1.18847610780285e-06
18 44 3.3049053074716303e-06
19 44 3.307181621279785e-06
20 44 6.93750839404764e-07
21 44 5.387035526359204e-06
22 44 3.772579522191058e-07
23 44 0.0
24 44 1.277478354873567e-10
25 44 8.57329043542763e-08
26 44 0.0
27 44 3.6000592703018916e-07
28 44 2.2311363122012292e-10
29 44 1.0063120718664171e-06
30 44 0.0
31 44 0.0
32 44 1.5575996377282295e-07
33 44 0.0
34 44 0.0
35 44 0.0
36 44 0.0
37 44 2.395216611184323e-07
38 44 0.0
39 44 0.0
40 44 0.0
41 44 0.0
42 44 0.0
43 44 0.0
44 44 0.0
45 44 0.0
46 44 0.0
47 44 0.0
48 44 0.0
49 44 0.0

0 45 0.0
1 45 0.0
2 45 3.2702162225256464e-06
3 45 2.9496222106851357e-06
4 45 6.03497157306411e-06
5 45 7.64614297254908e-06
6 45 1.7692558194377435e-05
7 45 1.2111637538833942e-05
8 45 1.9006718581898504e-05
9 45 6.667875169154328e-05
10 45 7.901592360631147e-05
11 45 0.00017651403719088585
12 45 4.113146071113592e-05
13 45 4.3588098436690016e-05
14 45 1.3388512926340165e-05
15 45 1.004797977362569e-05
16 45 6.3678379555573206e-06
17 45 2.4729190715367943e-06
18 45 3.681357749559115e-06
19 45 4.187930550797787e-06
20 45 0.0
21 45 0.0
22 45 6.325852206760598e-07
23 45 0.0
24 45 0.0
25 45 0.0
26 45 2.5559454505969136e-07
27 45 0.0
28 45 1.08778669125545e-07
29 45 0.0
30 45 0.0
31 45 0.0
32 45 1.6240173360772945e-07
33 45 1.622884547536649e-08
34 45 1.5758057319370695e-06
35 45 1.6434081694583312e-08
36 45 0.0
37 45 0.0
38 45 0.0
39 45 1.216505317551269e-11
40 45 6.462140843753546e-09
41 45 0.0
42 45 0.0
43 45 0.0
44 45 9.237444732739157e-09
45 45 0.0
46 45 0.0
47 45 0.0
48 45 0.0
49 45 0.0

0 46 0.0
1 46 0.0
2 46 4.676091842839872e-07
3 46 7.953851574501475e-07
4 46 1.4864331851624307e-05
5 46 4.2246760769217556e-05
6 46 3.50452820264727e-05
7 46 2.3261631459495868e-05
8 46 3.442565672795686e-05
9 46 3.218750688372302e-05
10 46 5.481368950809424e-05
11 46 5.710069396219134e-05
12 46 3.900078072487692e-05
13 46 2.89909962610464e-05
14 46 2.8388965569082304e-05
15 46 2.1369299348059302e-05
16 46 2.1746341175668464e-05
17 46 4.908541033114387e-06
18 46 1.932251917207533e-06
19 46 1.6142531045492884e-07
20 46 1.0364470664824868e-07
21 46 2.9658290382397477e-06
22 46 0.0
23 46 0.0
24 46 5.010233226781243e-09
25 46 5.176119809766283e-08
26 46 0.0
27 46 0.0
28 46 7.900152157041535e-07
29 46 0.0
30 46 0.0
31 46 0.0
32 46 0.0
33 46 0.0
34 46 0.0
35 46 8.502574837700209e-07
36 46 0.0
37 46 0.0
38 46 1.0443038818461289e-08
39 46 0.0
40 46 0.0
41 46 0.0
42 46 0.0
43 46 0.0
44 46 0.0
45 46 0.0
46 46 0.0
47 46 0.0
48 46 0.0
49 46 0.0

0 47 0.0
1 47 1.4725844665113822e-07
2 47 8.25381729167483e-08
3 47 1.5544946502685806e-07
4 47 4.997107408093447e-06
5 47 7.70882866889933e-06
6 47 2.243063796657265e-05
7 47 1.1900288802946503e-05
8 47 9.515682862250364e-06
9 47 1.6744632112905778e-05
10 47 2.867222411124868e-06
11 47 1.3977520258533086e-05
12 47 1.7312657807707254e-05
13 47 8.826429894368265e-06
14 47 3.756371547713045e-05
15 47 8.332857868175444e-06
16 47 2.8843092180388324e-05
17 47 2.5540816568443917e-06
18 47 6.032058792786726e-08
19 47 6.050853928800648e-12
20 47 1.1176596995284466e-07
21 47 2.2419711141251163e-08
22 47 0.0
23 47 0.0
24 47 0.0
25 47 0.0
26 47 0.0
27 47 1.7364946877382725e-07
28 47 0.0
29 47 0.0
30 47 0.0
31 47 2.6984352046096944e-08
32 47 0.0
33 47 4.8330339987578056e-08
34 47 0.0
35 47 0.0
36 47 0.0
37 47 0.0
38 47 0.0
39 47 0.0
40 47 0.0
41 47 0.0
42 47 0.0
43 47 3.380921696510854e-08
44 47 0.0
45 47 0.0
46 47 0.0
47 47 0.0
48 47 0.0
49 47 0.0

0 48 0.0
1 48 0.0
2 48 4.474770953105426e-06
3 48 1.4212271133904748e-06
4 48 1.2791316877423962e-05
5 48 1.8541742224136353e-05
6 48 1.515573285044122e-05
7 48 3.506955954752611e-05
8 48 2.5880107512116542e-05
9 48 5.046636702077237e-06
10 48 6.177863240598407e-06
11 48 1.953679260709393e-05
12 48 1.4697774901941129e-05
13 48 3.1179223294895785e-05
14 48 3.860141593514064e-05
15 48 3.505318784221947e-05
16 48 1.0794894131901998e-05
17 48 3.1103015157585673e-06
18 48 5.1539337464373436e-06
19 48 7.009389090972761e-07
20 48 5.162939197235715e-08
21 48 0.0
22 48 2.7419714335442583e-06
23 48 0.0
24 48 0.0
25 48 6.102096050603902e-08
26 48 0.0
27 48 1.1608548477852917e-08
28 48 1.0761300715715946e-09
29 48 7.706506985393999e-07
30 48 7.553171647014906e-09
31 48 0.0
32 48 0.0
33 48 0.0
34 48 0.0
35 48 0.0
36 48 0.0
37 48 0.0
38 48 0.0
39 48 0.0
40 48 2.384308739899666e-08
41 48 0.0
42 48 1.1439628433251651e-07
43 48 0.0
44 48 0.0
45 48 0.0
46 48 0.0
47 48 0.0
48 48 0.0
49 48 0.0

0 49 0.0
1 49 0.0
2 49 1.4724198625932018e-05
3 49 5.551872669227403e-06
4 49 1.1742744372459095e-07
5 49 4.147177809410471e-05
6 49 2.6148290705587682e-05
7 49 7.803334967664542e-05
8 49 0.00016287016379492363
9 49 0.00019183646845531588
10 49 0.0002859840993531279
11 49 0.0002058966081311189
12 49 0.00010906433359693981
13 49 3.624764726595335e-05
14 49 4.443228424726822e-05
15 49 2.45025521193148e-05
16 49 2.7251300683803723e-05
17 49 2.040502726131283e-05
18 49 4.766839202115047e-06
19 49 1.7106131637000647e-06
20 49 1.089632433396849e-05
21 49 1.1501178645232197e-05
22 49 6.402071323346083e-11
23 49 0.0
24 49 8.027720018575697e-08
25 49 0.0
26 49 0.0
27 49 0.0
28 49 3.94383133944982e-09
29 49 0.0
30 49 0.0
31 49 0.0
32 49 3.3173402240924464e-08
33 49 8.717912702920067e-12
34 49 7.803912775201816e-10
35 49 0.0
36 49 0.0
37 49 0.0
38 49 0.0
39 49 0.0
40 49 0.0
41 49 0.0
42 49 0.0
43 49 0.0
44 49 0.0
45 49 0.0
46 49 0.0
47 49 0.0
48 49 0.0
49 49 0.0



==> feature_importances/topology_core2019_CH4HPSTP_restrictedpi_2d.txt <==
0 0 8.051751588354097e-07
1 0 6.671862152103206e-08
2 0 1.9636237586424125e-07
3 0 1.4380714149801656e-07
4 0 2.2263746058133313e-06
5 0 3.165720587936307e-05
6 0 7.024319335281858e-05
7 0 8.220814606433218e-05
8 0 5.5652887800410094e-05
9 0 5.709223598563528e-05
10 0 3.810612698721302e-05
11 0 8.23906359914149e-05
12 0 6.058487519258261e-05
13 0 5.051271200365033e-05
14 0 4.957038366923824e-05
15 0 5.725746315642071e-05
16 0 8.027177477378902e-05
17 0 0.0002341944309955965
18 0 0.0001544050350005227
19 0 0.00043094514668143345
20 0 0.00034669886530054844
21 0 0.00040860444646200335
22 0 0.0013007227878255956
23 0 0.0017080703069747506
24 0 0.0008949781178900552
25 0 0.0015997985413199686
26 0 0.0004198447592088006
27 0 0.00014458720201033785
28 0 0.00014605147473594068
29 0 0.00010204926798719062
30 0 7.232136216421644e-05
31 0 8.388396252226714e-05
32 0 9.69697072492035e-05
33 0 0.00019159094498016408
34 0 0.00032064941061324176
35 0 0.00022891133715039432
36 0 0.00014931393085998467
37 0 0.00017935246863651943
38 0 8.565807593214174e-05
39 0 7.341640359340372e-05
40 0 5.594527402787025e-05
41 0 5.2444955772370293e-05
42 0 2.9004819937367685e-05
43 0 5.487298659995158e-05
44 0 5.62430007984637e-05
45 0 5.2612606034935225e-05
46 0 4.1033924062273895e-05
47 0 4.115411725175206e-05
48 0 7.102837409369825e-05
49 0 0.00016303144897229034

0 1 0.0
1 1 2.364520910026174e-09
2 1 8.017440529616648e-11
3 1 1.0661031320291786e-06
4 1 9.838535832713027e-06
5 1 2.6434133783466562e-05
6 1 7.900523110067678e-05
7 1 3.647013818833611e-05
8 1 4.7641643119306555e-05
9 1 4.410319169757493e-05
10 1 2.9193561639793117e-05
11 1 4.4037264798268936e-05
12 1 5.2826522046415434e-05
13 1 4.4789008498274344e-05
14 1 3.70769978988454e-05
15 1 4.646451149498348e-05
16 1 6.240033672034608e-05
17 1 9.977676160858246e-05
18 1 0.00010382484165033955
19 1 0.00026797526487685834
20 1 0.0003158853237925326
21 1 0.0002588138729934904
22 1 0.0008535329751307793
23 1 0.0009566754102424332
24 1 0.00048032202921879897
25 1 0.0005490131372670137
26 1 0.0003057466282639868
27 1 0.00011873304628957893
28 1 5.972291026885095e-05
29 1 6.668433517803527e-05
30 1 6.846746967348804e-05
31 1 4.979275631512473e-05
32 1 6.45237260896587e-05
33 1 0.00010956724353573845
34 1 0.00023789914060610935
35 1 0.00016739145821519438
36 1 8.787621549118829e-05
37 1 0.00010664220246080509
38 1 6.36009222314723e-05
39 1 4.3253004566025266e-05
40 1 6.167985772050023e-05
41 1 4.20994309321923e-05
42 1 2.6656791932717676e-05
43 1 4.616435541404147e-05
44 1 3.155700819357957e-05
45 1 4.1378381481869825e-05
46 1 2.5285201818022197e-05
47 1 4.6177267590364704e-05
48 1 3.752921564269862e-05
49 1 0.0001345606884840582

0 2 0.0
1 2 9.702236414905385e-08
2 2 4.546369223622095e-07
3 2 2.806680073780497e-06
4 2 9.560772205865075e-06
5 2 1.9592090816728586e-05
6 2 3.097435059586929e-05
7 2 3.762712973036948e-05
8 2 4.412401660613117e-05
9 2 5.4202759472678086e-05
10 2 4.981984833206155e-05
11 2 6.21289907588057e-05
12 2 2.1816667929363683e-05
13 2 2.197845072867884e-05
14 2 2.3307963849640382e-05
15 2 2.2857744307637955e-05
16 2 3.928626482063143e-05
17 2 9.02297470569066e-05
18 2 0.00010844780109732422
19 2 0.00018048908249310286
20 2 0.00022342988498163502
21 2 0.00024583881676673596
22 2 0.0012379944825500813
23 2 0.0010927677752499557
24 2 0.0002666835407414131
25 2 0.000307469388947476
26 2 0.0003571450741815045
27 2 0.0001226680099789222
28 2 5.480031697484552e-05
29 2 8.214618891446516e-05
30 2 4.1722264840135226e-05
31 2 6.934151140730007e-05
32 2 6.170074805348e-05
33 2 0.0001116023333796682
34 2 0.00013434313624487287
35 2 0.0002571448721760842
36 2 8.765557167254323e-05
37 2 9.001564648692114e-05
38 2 3.2255815275264605e-05
39 2 3.957153046881802e-05
40 2 3.142317203851005e-05
41 2 2.947282439893632e-05
42 2 2.034863615922622e-05
43 2 1.832191828268755e-05
44 2 1.739053924222351e-05
45 2 4.152835460301718e-05
46 2 1.5153977471295244e-05
47 2 2.7292624284715962e-05
48 2 6.78800703668672e-05
49 2 7.456459050902129e-05

0 3 0.0
1 3 0.0
2 3 1.1496400300565046e-06
3 3 1.0340324690579632e-06
4 3 9.157795312473695e-06
5 3 9.826636314654124e-06
6 3 5.52120001736103e-05
7 3 3.562878216750648e-05
8 3 3.135434141494093e-05
9 3 4.6418943789292766e-05
10 3 4.0835410042135274e-05
11 3 2.3843658229357967e-05
12 3 3.700739122713625e-05
13 3 3.873204285344805e-05
14 3 1.657086275285335e-05
15 3 3.111612262201073e-05
16 3 3.0261997263306186e-05
17 3 0.00010187349311813226
18 3 3.510770781064628e-05
19 3 8.521599318805738e-05
20 3 0.00013024911327496846
21 3 7.153095183561974e-05
22 3 0.002529538215811036
23 3 0.0009764981404773291
24 3 0.0005541356638119879
25 3 0.0002680742690765068
26 3 0.00032223124852700944
27 3 6.678342905472011e-05
28 3 0.00010390820938292538
29 3 6.699101952194206e-05
30 3 7.228976160408446e-05
31 3 5.455184544691017e-05
32 3 7.330885566735073e-05
33 3 0.00011707991254787087
34 3 0.0002336434655296541
35 3 0.0002512721418895384
36 3 0.0001033648267066517
37 3 4.3511942455524664e-05
38 3 3.738118259185552e-05
39 3 3.29800790584658e-05
40 3 3.629900474680505e-05
41 3 4.0895279325010754e-05
42 3 1.2107799149544392e-05
43 3 1.641357142520408e-05
44 3 3.1879089468697605e-05
45 3 2.8442618706997937e-05
46 3 2.915052014775595e-05
47 3 2.3326211719258024e-05
48 3 4.162724273156854e-05
49 3 4.970759409031054e-05

0 4 4.819946965305417e-08
1 4 5.412148471982437e-09
2 4 2.748658193513242e-07
3 4 6.428159527387754e-06
4 4 2.2591719950432966e-06
5 4 1.645130534366727e-05
6 4 4.092149606898636e-05
7 4 4.4332601605459136e-05
8 4 2.9217777482166672e-05
9 4 3.122565295103431e-05
10 4 0.00013200433955997396
11 4 3.2382298873664217e-05
12 4 2.675565865553268e-05
13 4 1.602198520578014e-05
14 4 2.52535123099387e-05
15 4 3.3018660890883586e-05
16 4 5.2844116364937784e-05
17 4 7.46985270775011e-05
18 4 7.337473025469368e-05
19 4 0.00010882352798719628
20 4 0.00023680740584399089
21 4 0.000227434049778213
22 4 0.0020308980620153804
23 4 0.003918451224372795
24 4 0.00034582572065120366
25 4 0.0008239960861790807
26 4 0.0002171813515850694
27 4 0.00010143819445477355
28 4 9.32452027745487e-05
29 4 7.96857248282604e-05
30 4 6.25987570146765e-05
31 4 6.486374773352368e-05
32 4 7.103050966334414e-05
33 4 7.46803309443122e-05
34 4 0.00022234814301163734
35 4 0.0006216356388565709
36 4 0.00011419998060732452
37 4 5.9532798231511264e-05
38 4 5.2311875326913967e-05
39 4 2.987148386286365e-05
40 4 4.3504532808865965e-05
41 4 2.0149056998191272e-05
42 4 4.068618803107389e-05
43 4 2.6861305568296427e-05
44 4 2.45470302470982e-05
45 4 3.7135250008442255e-05
46 4 3.349501045529783e-05
47 4 2.818297777754633e-05
48 4 0.00010317771227782745
49 4 0.0001481585779576552

0 5 0.0
1 5 0.0
2 5 2.236721987430169e-07
3 5 1.6007921935496881e-06
4 5 3.859984407329067e-06
5 5 9.657606447027949e-06
6 5 4.0956667077056664e-05
7 5 3.259818415465899e-05
8 5 1.7589816398989228e-05
9 5 2.4535653494218664e-05
10 5 0.00012326194906213115
11 5 3.478586189421336e-05
12 5 4.0500156153349876e-05
13 5 3.267410347950664e-05
14 5 2.5610539104337788e-05
15 5 2.1571303415349378e-05
16 5 4.027032591621214e-05
17 5 5.630445237618853e-05
18 5 6.269842330538036e-05
19 5 0.00013588622415655426
20 5 0.00022340086787924808
21 5 0.00024361309839518268
22 5 0.0004357705056820567
23 5 0.005325241124865438
24 5 0.000548878719886676
25 5 0.0003001037891527348
26 5 0.0001841060014122419
27 5 8.143955148247556e-05
28 5 7.251284671804534e-05
29 5 6.758663562008478e-05
30 5 6.511919495540808e-05
31 5 5.974970185133391e-05
32 5 7.76028380646757e-05
33 5 5.998500204360923e-05
34 5 0.00017529820435825523
35 5 0.00034823183920713397
36 5 0.0002114839009607082
37 5 6.963951953076062e-05
38 5 6.13502150305591e-05
39 5 4.1747537486797215e-05
40 5 4.321082628626713e-05
41 5 2.7537757993480507e-05
42 5 3.497213533820459e-05
43 5 2.8991325164766177e-05
44 5 3.2511247312530976e-05
45 5 4.4365132372995926e-05
46 5 3.5255602055545474e-05
47 5 3.013215276169044e-05
48 5 5.841743022843428e-05
49 5 9.435443847331786e-05

0 6 0.0
1 6 8.635406270579691e-08
2 6 6.768861423621524e-08
3 6 2.2594991505579557e-06
4 6 1.0605270420724942e-05
5 6 4.8701839983176045e-06
6 6 2.2371785845510376e-05
7 6 3.933170652255733e-05
8 6 3.8185909963373046e-05
9 6 4.000307701612308e-05
10 6 6.258388284846047e-05
11 6 2.6996146957810565e-05
12 6 1.7412651367314522e-05
13 6 2.485114116812256e-05
14 6 1.3324038468050409e-05
15 6 3.872617942188853e-05
16 6 3.293591275002755e-05
17 6 4.671591522357926e-05
18 6 5.05828529245212e-05
19 6 0.00012296513094401022
20 6 0.00040370225559747903
21 6 0.0001929024283136269
22 6 0.0010288234684284034
23 6 0.002457323122633121
24 6 0.0003676068040000402
25 6 0.0003448268415013109
26 6 0.00016911033694103306
27 6 7.798555415539064e-05
28 6 8.238539143581999e-05
29 6 6.367205063383196e-05
30 6 8.507844203478875e-05
31 6 6.537023535335049e-05
32 6 9.40436112879475e-05
33 6 9.894732354924345e-05
34 6 0.00014054238288803387
35 6 0.0004186253331088612
36 6 0.00013087103358877845
37 6 9.111600660439916e-05
38 6 5.237475069850451e-05
39 6 7.67132069498473e-05
40 6 5.25122670482788e-05
41 6 3.6468826394661446e-05
42 6 3.398972452237818e-05
43 6 1.4771841749680181e-05
44 6 3.099423778810735e-05
45 6 4.283716865970622e-05
46 6 5.523941398354995e-05
47 6 1.3539935799385121e-05
48 6 6.605899495728942e-05
49 6 4.7600686316746414e-05

0 7 1.0448437513022507e-08
1 7 9.312143126760405e-08
2 7 1.9188378371679412e-07
3 7 3.700244749279098e-07
4 7 1.993394650721584e-06
5 7 1.1979192354957981e-05
6 7 3.0860648961492854e-05
7 7 4.318896144155889e-05
8 7 4.6734681181764624e-05
9 7 2.5447782806449757e-05
10 7 0.0001328749487403881
11 7 4.1612336615983454e-05
12 7 4.6453831693002354e-05
13 7 3.599518254714156e-05
14 7 2.9583445133695377e-05
15 7 2.163327559992317e-05
16 7 2.9494308372674654e-05
17 7 6.931944060975528e-05
18 7 8.840453586877855e-05
19 7 9.039100520696963e-05
20 7 0.0002755812956094313
21 7 0.00038648252128335503
22 7 0.0009126972476083664
23 7 0.0013480306483863774
24 7 0.0003716005417320983
25 7 0.0003238716133578138
26 7 0.00017329246805187267
27 7 7.597365785762505e-05
28 7 7.014268215019724e-05
29 7 8.750796621827926e-05
30 7 6.729390134458574e-05
31 7 4.933401289706859e-05
32 7 0.00010223518790743547
33 7 0.00012342703645859182
34 7 0.00020862567675574654
35 7 0.0003506647375310803
36 7 0.00018353269585537804
37 7 7.761650725234554e-05
38 7 4.851215713261943e-05
39 7 7.541442650795396e-05
40 7 3.336199021476677e-05
41 7 2.17806161998451e-05
42 7 2.6100669543865338e-05
43 7 4.8886373876291965e-05
44 7 3.586810738017762e-05
45 7 3.3078458092804125e-05
46 7 1.5840966787594965e-05
47 7 3.363566522901305e-05
48 7 6.602736475435817e-05
49 7 8.65992644634074e-05

0 8 0.0
1 8 1.0050166804804098e-07
2 8 2.1180245121443025e-08
3 8 2.888361957521525e-07
4 8 1.986559399451445e-06
5 8 9.449308927562487e-06
6 8 2.2392019299632396e-05
7 8 5.089972100140479e-05
8 8 3.418000055830343e-05
9 8 4.190649340469355e-05
10 8 8.562316909771993e-05
11 8 5.057282495207667e-05
12 8 3.809268159716654e-05
13 8 2.840826689059808e-05
14 8 3.0312258652845145e-05
15 8 3.867340423349773e-05
16 8 4.02066526385826e-05
17 8 8.594791647171102e-05
18 8 7.521084975920681e-05
19 8 9.79751486442298e-05
20 8 0.0004376248938802207
21 8 0.000321237405545537
22 8 0.001060086612039164
23 8 0.00253596374045818
24 8 0.0008185588011250286
25 8 0.0002396706487373775
26 8 0.0001104650683906144
27 8 0.00011608146769265526
28 8 8.99446193439591e-05
29 8 0.00010163073095802291
30 8 9.521008270798097e-05
31 8 7.854077327497036e-05
32 8 0.00010367889311233168
33 8 0.00015151374670052656
34 8 0.00015990289784239035
35 8 0.00020513642294363993
36 8 0.00028326748062840114
37 8 0.0001072152961113384
38 8 3.73628067890387e-05
39 8 0.00011719321047803366
40 8 7.328833861362739e-05
41 8 3.612365075696513e-05
42 8 4.681482053681566e-05
43 8 3.680050661890876e-05
44 8 3.162467315249899e-05
45 8 1.5076285206100859e-05
46 8 5.015503960572642e-05
47 8 2.3797338474766047e-05
48 8 3.704891257855609e-05
49 8 0.00019208761631437916

0 9 0.0
1 9 0.0
2 9 2.2819708339620194e-07
3 9 1.2691966943075137e-07
4 9 1.8271391673738246e-06
5 9 8.043065051574195e-06
6 9 3.292447263664457e-05
7 9 4.8236887335395255e-05
8 9 1.9372953681458427e-05
9 9 4.1796096938559296e-05
10 9 8.501819672178389e-05
11 9 6.672340866789677e-05
12 9 3.4901264407437544e-05
13 9 4.018900889781652e-05
14 9 4.038901390501593e-05
15 9 3.0343202764084844e-05
16 9 5.34560453902988e-05
17 9 0.00014967337151626262
18 9 0.00011089762195291658
19 9 0.00013851910647261423
20 9 0.0009399427984664746
21 9 0.00022982477371236336
22 9 0.0012602993690730652
23 9 0.0013916455958580284
24 9 0.0006762986849973514
25 9 0.0002254863912347626
26 9 0.00014038748529828253
27 9 0.00013564895289038244
28 9 0.0001019663069004408
29 9 9.126656844403944e-05
30 9 7.245921379705203e-05
31 9 7.540047566004089e-05
32 9 0.00014682060304864466
33 9 0.0001944787218712922
34 9 0.00011004758608150642
35 9 0.0001063883309547297
36 9 0.0002212128834843664
37 9 0.00013513988574773313
38 9 6.998188947967209e-05
39 9 7.248353723016708e-05
40 9 5.571815152487295e-05
41 9 5.0709461255863296e-05
42 9 6.638045910755819e-05
43 9 4.6226178769267463e-05
44 9 3.36602954665929e-05
45 9 2.163558645870594e-05
46 9 2.8867006601627373e-05
47 9 3.5873617912051686e-05
48 9 8.822929921280885e-05
49 9 0.00017624357856787655

0 10 8.933565096203568e-08
1 10 1.1343222866679208e-09
2 10 4.587619848766018e-06
3 10 1.1680679992540556e-07
4 10 2.5995849838141324e-06
5 10 1.4730564748899375e-05
6 10 2.6607949545335753e-05
7 10 4.82425106683923e-05
8 10 3.229302279142469e-05
9 10 2.802928754714656e-05
10 10 5.956341818983483e-05
11 10 4.996909016680314e-05
12 10 3.7052170068644074e-05
13 10 3.4825824836106785e-05
14 10 3.641766904214352e-05
15 10 4.55619872942034e-05
16 10 6.917013574179381e-05
17 10 0.00025127592207488316
18 10 9.482007073630141e-05
19 10 0.00026199252175090253
20 10 0.0010143219374845612
21 10 0.0004988953255039339
22 10 0.0025104353916377544
23 10 0.0020782102460914823
24 10 0.00023149222421889809
25 10 0.00012678238604967121
26 10 0.00012048571440146115
27 10 0.00011517971648497685
28 10 7.274558727716334e-05
29 10 0.00011289861184547668
30 10 0.0001318294753462189
31 10 8.161771997125227e-05
32 10 0.0001001653513368905
33 10 0.0001039365587451639
34 10 0.00011944864058178194
35 10 0.00017253066537256046
36 10 0.0001992277912750713
37 10 8.469369906780115e-05
38 10 7.943809794398123e-05
39 10 8.279555187933564e-05
40 10 7.181220007720584e-05
41 10 5.829902059842495e-05
42 10 3.142816531248204e-05
43 10 5.143831960128294e-05
44 10 2.8435089121629725e-05
45 10 3.913859102315995e-05
46 10 3.0912573857601925e-05
47 10 2.9487826532948306e-05
48 10 0.0001248723143192404
49 10 0.0005719866413159532

0 11 0.0
1 11 0.0
2 11 6.318135703330771e-07
3 11 4.3313513644220484e-07
4 11 4.96620072877106e-06
5 11 2.255495971070132e-06
6 11 3.434512787222603e-05
7 11 2.644604626667684e-05
8 11 2.4254064559149342e-05
9 11 2.7688912092270766e-05
10 11 6.27175977545402e-05
11 11 3.8642009414324626e-05
12 11 6.469740680745222e-05
13 11 2.626074369015918e-05
14 11 4.1222390842297226e-05
15 11 3.739578241974603e-05
16 11 8.597210487332026e-05
17 11 0.00014686963733351012
18 11 0.0001424790040096
19 11 0.0003397008468521987
20 11 0.00034492222249277236
21 11 0.002101001051301962
22 11 0.0014541058652700325
23 11 0.00215918899583635
24 11 0.0003610869716130738
25 11 0.00014131088369683672
26 11 0.0001368026181952482
27 11 0.00023862526509754072
28 11 0.000139170653034428
29 11 0.00014656869871499108
30 11 0.00010088397287419587
31 11 0.00012088842104845306
32 11 7.881980321444602e-05
33 11 0.00012360036320432225
34 11 0.00010285347488093133
35 11 7.224597038513e-05
36 11 8.387276250052106e-05
37 11 0.0001031328858245203
38 11 9.926729884193503e-05
39 11 9.617921319365586e-05
40 11 9.425521143685127e-05
41 11 5.8707138921262e-05
42 11 3.9428005224826515e-05
43 11 3.1697174876604705e-05
44 11 2.597518721148313e-05
45 11 3.0329132498656243e-05
46 11 3.8289625977059534e-05
47 11 4.2213647618216104e-05
48 11 7.63556856836262e-05
49 11 0.0009280887763067132

0 12 0.0
1 12 1.1076269117760607e-08
2 12 1.7340788626835003e-06
3 12 8.595910901332853e-10
4 12 9.687894537156475e-07
5 12 7.526053418850696e-06
6 12 2.8571875084526446e-05
7 12 2.0260472799155474e-05
8 12 2.4165061295900938e-05
9 12 4.7121853148237385e-05
10 12 4.308567946223768e-05
11 12 4.8484553260206934e-05
12 12 4.569855135735429e-05
13 12 4.6871535000369085e-05
14 12 4.3046537810117906e-05
15 12 5.523385891472673e-05
16 12 7.566517234024158e-05
17 12 0.0001244008145346287
18 12 0.0001768816785757259
19 12 0.0005084555800588843
20 12 0.000777503057767616
21 12 0.002009746455571696
22 12 0.002922773685154248
23 12 0.0012260523100731421
24 12 0.0006030122616251997
25 12 0.0002151048612240848
26 12 0.0002634399102920928
27 12 0.00013486402758066226
28 12 0.00015426435152293816
29 12 0.00013110110793238168
30 12 7.569996142099572e-05
31 12 7.623090242111412e-05
32 12 9.203713355152781e-05
33 12 7.402857077700966e-05
34 12 0.00010322773957090356
35 12 0.00010305254415323021
36 12 0.00011474025994116845
37 12 0.00011268077404131912
38 12 9.191996262107966e-05
39 12 0.00023633712053109377
40 12 4.6023323283503737e-05
41 12 3.100982726043087e-05
42 12 0.00010963899428968778
43 12 3.2728676055035164e-05
44 12 2.463689887206736e-05
45 12 3.8269027812484435e-05
46 12 4.8080924463029024e-05
47 12 4.0078602789783025e-05
48 12 8.034135022203683e-05
49 12 0.0007516877301588657

0 13 0.0
1 13 0.0
2 13 7.990509863284958e-09
3 13 5.856488574161581e-07
4 13 2.0283398905817125e-07
5 13 1.1720014106734376e-05
6 13 2.261092931023401e-05
7 13 6.138278740431931e-05
8 13 3.3879992244433826e-05
9 13 4.947438495300832e-05
10 13 6.214625139085073e-05
11 13 2.8860986763678104e-05
12 13 4.457127415082543e-05
13 13 3.57702670025186e-05
14 13 2.770463680386179e-05
15 13 4.167168010965283e-05
16 13 8.061190281997974e-05
17 13 0.00012909185019433102
18 13 0.00018704354861861768
19 13 0.0006549687463517604
20 13 0.0006446530902505785
21 13 0.0017223974073971768
22 13 0.0006989719654913191
23 13 0.0024961900974404287
24 13 0.0012499169154158549
25 13 0.00012753780347700481
26 13 0.00019986588063685375
27 13 0.00021230712451385584
28 13 0.00019928399528711718
29 13 0.00011559568489641345
30 13 0.00010621489882608879
31 13 0.00012450576660224047
32 13 0.00010262376068754286
33 13 0.00010172834880054316
34 13 9.011769370051959e-05
35 13 0.00010645469552544147
36 13 8.988517183726676e-05
37 13 0.0001168844103746211
38 13 0.00011435447451396891
39 13 0.00018411341052045182
40 13 5.1494371181613324e-05
41 13 3.275798085513651e-05
42 13 2.2717826243199387e-05
43 13 3.248876115150176e-05
44 13 5.148061966329703e-05
45 13 3.096695651373851e-05
46 13 3.469843316362281e-05
47 13 7.438971709310935e-05
48 13 5.470422485210606e-05
49 13 0.002709984876581405

0 14 0.0
1 14 0.0
2 14 0.0
3 14 4.969929031861426e-06
4 14 3.3181755150057903e-07
5 14 2.0535557336853936e-06
6 14 6.605547359511034e-06
7 14 2.851280440923721e-05
8 14 2.812848547954622e-05
9 14 4.8661645165732945e-05
10 14 4.090483769068437e-05
11 14 6.0606049595371255e-05
12 14 3.462097079957377e-05
13 14 3.945572557029867e-05
14 14 8.783378701007473e-05
15 14 5.985920578471003e-05
16 14 4.714495819389012e-05
17 14 0.00018850974002489624
18 14 0.00023147711471257227
19 14 0.00030914383912150915
20 14 0.0006565368455614058
21 14 0.0015254726169656246
22 14 0.0009363629569682674
23 14 0.002546599945882267
24 14 0.001180169357753664
25 14 0.0003446876224355779
26 14 0.0001683500103770453
27 14 0.00017205160746306143
28 14 0.0001688130134110924
29 14 0.00014815206941116613
30 14 0.00010118518835066341
31 14 8.326604200785997e-05
32 14 0.00010251321201172675
33 14 8.550225966749738e-05
34 14 6.944645057765982e-05
35 14 9.805429983751653e-05
36 14 0.00010068326316145533
37 14 7.114966431951221e-05
38 14 6.992859747935875e-05
39 14 0.00018626989589516272
40 14 6.841033138036777e-05
41 14 5.977954685810008e-05
42 14 6.44983404823208e-05
43 14 4.113738790800736e-05
44 14 3.8030262949465255e-05
45 14 3.2038979975779914e-05
46 14 3.2042076551514235e-05
47 14 5.8584225885577306e-05
48 14 0.0001282733107113164
49 14 0.0035996727707876

0 15 4.0424605984817425e-07
1 15 3.139354408716844e-08
2 15 2.327272781774167e-07
3 15 2.1936497166065543e-06
4 15 7.157239729818974e-06
5 15 1.8098344989216297e-06
6 15 1.7805616896175135e-06
7 15 2.1641362147457244e-05
8 15 4.1999753360521714e-05
9 15 4.623665780748399e-05
10 15 4.7008326197023936e-05
11 15 4.882842759421082e-05
12 15 5.368266470440634e-05
13 15 4.606853101272109e-05
14 15 6.222699710848391e-05
15 15 6.667166917611033e-05
16 15 9.020478992876459e-05
17 15 9.447479421258727e-05
18 15 0.0002800357342102626
19 15 0.0002230721773765136
20 15 0.0017335160115332002
21 15 0.0007734907362601028
22 15 0.0006106310410086112
23 15 0.0019448095683059455
24 15 0.0016478108318317105
25 15 0.0003213551185787632
26 15 0.00030590914892460316
27 15 0.00019144683594509506
28 15 0.00016979390643388754
29 15 0.0001107513268192435
30 15 6.63976023308315e-05
31 15 6.743864917194005e-05
32 15 9.023608932566154e-05
33 15 4.6158149937991995e-05
34 15 6.348024542608917e-05
35 15 9.896940671685568e-05
36 15 0.00010378749754819388
37 15 0.00010206164560217576
38 15 5.845572853462924e-05
39 15 0.0001848884060090807
40 15 0.00014420336574476496
41 15 3.920363233571888e-05
42 15 5.133007836719134e-05
43 15 5.248479035726187e-05
44 15 5.601352252845261e-05
45 15 2.3888809821372232e-05
46 15 4.5692934781701266e-05
47 15 0.00010203963435001225
48 15 0.00025085262023179147
49 15 0.00345090790561667

0 16 0.0
1 16 0.0
2 16 5.415196831491514e-07
3 16 2.29585012975716e-08
4 16 3.0204829748252324e-06
5 16 1.0760416771750006e-05
6 16 2.0522132095520562e-06
7 16 1.0772321710357547e-05
8 16 3.978701101101162e-05
9 16 3.106233246279756e-05
10 16 4.8039495078638863e-05
11 16 3.581975930613948e-05
12 16 4.436025310626936e-05
13 16 4.658945656817501e-05
14 16 3.4102899270602475e-05
15 16 6.080993881087479e-05
16 16 8.075692281885337e-05
17 16 0.00011830471967052287
18 16 0.000223097034341455
19 16 0.0004068789581721238
20 16 0.0005231255125772022
21 16 0.00034205665473925015
22 16 0.0010086459195395412
23 16 0.004801055355530057
24 16 0.004004929196419173
25 16 0.0004406154576092583
26 16 0.00029890074291633365
27 16 0.00017418377319100103
28 16 0.00011168106433915236
29 16 0.0001294733238744769
30 16 7.081769116733372e-05
31 16 5.6005783205973746e-05
32 16 8.177327335951519e-05
33 16 8.66102821615329e-05
34 16 0.0001021623963610655
35 16 7.754047407546749e-05
36 16 8.88487764636023e-05
37 16 7.600395764101336e-05
38 16 9.832674614923206e-05
39 16 0.00011067016799410248
40 16 7.909740578112935e-05
41 16 4.325008099491762e-05
42 16 3.229383244824843e-05
43 16 6.37103170007289e-05
44 16 3.118936022509153e-05
45 16 6.314461868655325e-05
46 16 4.635173220412696e-05
47 16 6.900074929136848e-05
48 16 0.0005113960592877714
49 16 0.006082574342910721

0 17 0.0
1 17 0.0
2 17 0.0
3 17 2.634362931166292e-06
4 17 1.0801886174703641e-06
5 17 8.802946761757184e-06
6 17 9.292604371426474e-06
7 17 1.055815443080428e-05
8 17 2.941745078497908e-05
9 17 6.398521669344158e-05
10 17 3.8454403259558146e-05
11 17 4.032760210431213e-05
12 17 4.1186778069246756e-05
13 17 4.183233774585017e-05
14 17 5.2299112329332334e-05
15 17 4.016405575460058e-05
16 17 0.00010945959728216563
17 17 0.00020726183725433976
18 17 0.00014282387251261423
19 17 0.0002739220445751933
20 17 0.00016309897161815583
21 17 0.0006108502555807469
22 17 0.0008607714677768108
23 17 0.0015145075574589481
24 17 0.0013446477781399366
25 17 0.0002714904654963104
26 17 0.00027806172295876124
27 17 0.00021945563484811529
28 17 0.00016336872501878839
29 17 0.0001043997170758909
30 17 7.289920724117189e-05
31 17 4.902515114225031e-05
32 17 8.42928473181498e-05
33 17 7.550963633311599e-05
34 17 8.23321820572637e-05
35 17 8.408920158425935e-05
36 17 7.046569963607468e-05
37 17 0.00011831625503580597
38 17 0.00011283803555343764
39 17 0.00020321066621273147
40 17 0.0001096352921828951
41 17 5.943352758555684e-05
42 17 4.609187906631377e-05
43 17 9.461779652052863e-05
44 17 0.0001087264773049839
45 17 5.160888804126387e-05
46 17 7.693030236314941e-05
47 17 0.0002529797425628009
48 17 8.201089643388281e-05
49 17 0.013064476611928055

0 18 0.0
1 18 0.0
2 18 4.481168029574383e-07
3 18 3.449306101890221e-07
4 18 2.2659082568479257e-07
5 18 9.421887749236285e-06
6 18 1.0383646591224777e-06
7 18 8.808612987515716e-06
8 18 1.385030857078518e-05
9 18 3.314513908612984e-05
10 18 3.106974419378107e-05
11 18 7.448836259164213e-05
12 18 4.903157698768997e-05
13 18 5.363885763799048e-05
14 18 4.436028792709381e-05
15 18 4.0173841222444733e-05
16 18 9.829617903667311e-05
17 18 0.00016659306679823663
18 18 0.00023820732584860726
19 18 0.00021697880975769077
20 18 0.0003636954163238465
21 18 0.0004854532998022961
22 18 0.0006338396187516126
23 18 0.00028400551064547457
24 18 0.04470896879314003
25 18 0.0001793361339380863
26 18 0.00016816855472391175
27 18 0.00017749594371563565
28 18 0.00015868842675226217
29 18 9.880552997087624e-05
30 18 8.987965438287956e-05
31 18 7.595443427054998e-05
32 18 4.8509712253652744e-05
33 18 0.00011539615514965287
34 18 7.79934023647054e-05
35 18 0.00010017485584717572
36 18 7.451392716112286e-05
37 18 5.5837097899639615e-05
38 18 0.00012047806943731706
39 18 9.76064272808652e-05
40 18 8.115809693467244e-05
41 18 2.9976641538524933e-05
42 18 7.520139233003342e-05
43 18 9.048913477611419e-05
44 18 5.31585566914001e-05
45 18 0.0001545866835805478
46 18 5.57245461183889e-05
47 18 9.729150771152179e-05
48 18 2.9243170723149913e-05
49 18 0.0029626232339188996

0 19 0.0
1 19 0.0
2 19 1.359351232826378e-07
3 19 2.858035653202839e-07
4 19 1.7465663039405528e-06
5 19 2.9967023835351645e-07
6 19 3.0360946812843736e-06
7 19 2.2072912772514673e-07
8 19 2.869088423243732e-06
9 19 2.357531605376458e-05
10 19 4.304357219214071e-05
11 19 4.5999271077908226e-05
12 19 3.968305920239909e-05
13 19 6.868405598045208e-05
14 19 6.036873371749592e-05
15 19 7.335964635036327e-05
16 19 8.318445209115671e-05
17 19 0.00024826514979697946
18 19 0.0003494533138061864
19 19 0.0001492245145767548
20 19 0.0007705722097861831
21 19 0.0005680908938511864
22 19 0.0004514744581919234
23 19 0.011551940959905022
24 19 0.26477599781113387
25 19 0.00017868418309575917
26 19 0.00015886352245415478
27 19 0.00012594543362199413
28 19 0.00016715489770079484
29 19 7.004164792814362e-05
30 19 6.128381332852057e-05
31 19 7.642575960821266e-05
32 19 7.252328683442229e-05
33 19 8.0475617128698e-05
34 19 8.019750405503349e-05
35 19 9.794573332960473e-05
36 19 7.128906158640045e-05
37 19 5.878700325811713e-05
38 19 6.219702428780355e-05
39 19 6.507265037294615e-05
40 19 6.963090121680623e-05
41 19 5.682960970491615e-05
42 19 9.644452981296315e-05
43 19 5.21537350875488e-05
44 19 3.1926354883321025e-05
45 19 3.629764899946312e-05
46 19 3.3166886593802145e-05
47 19 5.593762194793154e-05
48 19 7.546227747497108e-05
49 19 0.0003276927975748833

0 20 0.0
1 20 0.0
2 20 1.3424799252384834e-07
3 20 6.928994997129879e-08
4 20 2.565510444281825e-09
5 20 2.0433756298155757e-08
6 20 6.926792208173006e-07
7 20 8.741776259346487e-07
8 20 6.35313592054783e-06
9 20 7.270026945206214e-06
10 20 2.6193188473092827e-05
11 20 2.6255426234333546e-05
12 20 5.201281696362025e-05
13 20 4.442188586977535e-05
14 20 4.734681897060611e-05
15 20 4.78746433283333e-05
16 20 9.242112838469714e-05
17 20 0.00015765255925251684
18 20 0.00011507443874207687
19 20 0.0002008392599469708
20 20 0.000843790763462583
21 20 0.00017259702366173297
22 20 0.00026327830845565797
23 20 0.06208356229374987
24 20 0.017946573303039143
25 20 0.00018266299030647056
26 20 9.950286600598182e-05
27 20 0.00010067562774120743
28 20 7.90845390233851e-05
29 20 5.0450831779867476e-05
30 20 6.612906193870986e-05
31 20 7.009141997036873e-05
32 20 9.350656126055166e-05
33 20 7.480413869888663e-05
34 20 5.0587681071214314e-05
35 20 6.401477636596694e-05
36 20 6.633898475786168e-05
37 20 6.735842018520052e-05
38 20 6.492272933062035e-05
39 20 3.219746286725359e-05
40 20 2.064144436877938e-05
41 20 3.552387909760159e-05
42 20 4.4550073814783494e-05
43 20 4.558826792479979e-05
44 20 3.206914864346784e-05
45 20 5.428201526035611e-05
46 20 4.3782811032461664e-05
47 20 3.975321749300789e-05
48 20 4.2916780290256176e-05
49 20 0.00023482948348588995

0 21 0.0
1 21 2.603362809974763e-07
2 21 2.6778253612751047e-08
3 21 0.0
4 21 6.000864940647671e-08
5 21 2.452419664402981e-07
6 21 1.6644516105571985e-07
7 21 5.825221090782596e-07
8 21 2.3681977287667383e-06
9 21 1.2801818165739973e-05
10 21 1.975151116459246e-05
11 21 1.6598535397667433e-05
12 21 2.0658118857842606e-05
13 21 5.529615407730251e-05
14 21 4.76260519006411e-05
15 21 5.910376576751263e-05
16 21 3.844340032911066e-05
17 21 8.534629532050644e-05
18 21 0.00013038321877129738
19 21 0.00014274997935586662
20 21 0.00018437254014982648
21 21 0.00014820832429705223
22 21 0.00022388129907935386
23 21 0.004237056875458092
24 21 9.453927020529175e-05
25 21 0.000101724613689585
26 21 7.19453247529976e-05
27 21 3.404499101280147e-05
28 21 6.238254436092403e-05
29 21 3.827014183625105e-05
30 21 4.477788336253212e-05
31 21 4.830178932405846e-05
32 21 4.5179698820119985e-05
33 21 6.56689017220991e-05
34 21 7.745671747364609e-05
35 21 5.277206379704776e-05
36 21 4.121669389899525e-05
37 21 4.2606531195602036e-05
38 21 3.644453371020597e-05
39 21 3.367937475415049e-05
40 21 5.534587741718305e-05
41 21 4.143101873723173e-05
42 21 4.009373389490357e-05
43 21 1.459198602678113e-05
44 21 4.095377163982888e-05
45 21 3.962726265500608e-05
46 21 2.8393043707647528e-05
47 21 6.083398988086133e-05
48 21 3.111584314271988e-05
49 21 8.325236202724924e-05

0 22 0.0
1 22 0.0
2 22 0.0
3 22 0.0
4 22 0.0
5 22 3.504166796221659e-09
6 22 2.034275259091142e-06
7 22 2.07834622258434e-07
8 22 4.406123273048309e-07
9 22 1.590895016944823e-06
10 22 1.2080205741605491e-05
11 22 1.2592436961513392e-05
12 22 1.8431910197752936e-05
13 22 3.959718785013089e-05
14 22 4.4899181431624144e-05
15 22 7.401109484750808e-05
16 22 6.609325716138464e-05
17 22 7.886180740635373e-05
18 22 9.03269818722518e-05
19 22 0.0001098996487009774
20 22 0.00013525525296923893
21 22 5.477699413231575e-05
22 22 0.00019573799762153285
23 22 0.00011144926905479152
24 22 7.995499941949612e-05
25 22 9.217163284230143e-05
26 22 9.331741963620368e-05
27 22 5.47999592803486e-05
28 22 2.4557178566431534e-05
29 22 2.535573140101882e-05
30 22 2.2701646196305234e-05
31 22 4.010411247152305e-05
32 22 2.7658856295872834e-05
33 22 3.823730041788947e-05
34 22 3.326311338328951e-05
35 22 3.0620666940844973e-05
36 22 4.404395100724101e-05
37 22 2.505193181664501e-05
38 22 2.4667723990464777e-05
39 22 2.1079261683429838e-05
40 22 2.1803403567681214e-05
41 22 4.136849659866153e-05
42 22 5.99961274972008e-05
43 22 3.2240376055935445e-05
44 22 2.4851251605847122e-05
45 22 1.8996659786423354e-05
46 22 1.2841150641740768e-05
47 22 3.1729610803934545e-05
48 22 2.6574987051138567e-05
49 22 0.0001616845743891699

0 23 0.0
1 23 0.0
2 23 0.0
3 23 0.0
4 23 1.4012262685959371e-08
5 23 4.7548023142579024e-07
6 23 5.250029023641827e-08
7 23 2.0641685448653995e-07
8 23 1.6894683128824635e-07
9 23 3.5516588053916593e-06
10 23 3.6604952216071115e-07
11 23 4.658228479624767e-06
12 23 2.6603085423599288e-05
13 23 2.2317715111675157e-05
14 23 2.7827022796096224e-05
15 23 8.253271979663858e-05
16 23 5.360616646383533e-05
17 23 3.948127991621477e-05
18 23 5.4629100814647735e-05
19 23 0.00010122180618793519
20 23 0.00011174933081951928
21 23 8.748223529314799e-05
22 23 6.0249016976063864e-05
23 23 6.598405334673129e-05
24 23 4.7591320916288056e-05
25 23 7.268136864343515e-05
26 23 5.102530244202663e-05
27 23 4.2298237628566246e-05
28 23 2.1638525892066007e-05
29 23 2.6004004457004336e-05
30 23 3.464444836241704e-05
31 23 2.817698904724954e-05
32 23 4.103554748083673e-05
33 23 2.749402135864296e-05
34 23 2.4091263182608767e-05
35 23 3.255831284929946e-05
36 23 1.470576192710873e-05
37 23 4.6520629757775084e-05
38 23 2.2307888123906965e-05
39 23 2.6085696183105527e-05
40 23 1.6091055982739422e-05
41 23 3.0500115874918574e-05
42 23 7.642683715805513e-06
43 23 2.201394840064035e-05
44 23 3.712172797349422e-05
45 23 3.6302531457201624e-05
46 23 4.6465078949925444e-05
47 23 0.00012701136030646281
48 23 7.297448424209398e-05
49 23 0.00028783638565929565

0 24 0.0
1 24 0.0
2 24 0.0
3 24 0.0
4 24 0.0
5 24 2.076326370154325e-09
6 24 7.193545315140247e-07
7 24 1.399300610019741e-07
8 24 1.5565903757515375e-07
9 24 9.843318853713107e-08
10 24 3.7669307953024466e-06
11 24 1.2364577856352453e-05
12 24 8.44529132250075e-06
13 24 2.0631499504998998e-05
14 24 3.33069141794681e-05
15 24 4.901037411406422e-05
16 24 2.1690094720389403e-05
17 24 2.4940909955527078e-05
18 24 6.018092433225293e-05
19 24 9.008285814994329e-05
20 24 8.82382032555164e-05
21 24 8.028306750842726e-05
22 24 4.6475634646784905e-05
23 24 5.452626810170004e-05
24 24 4.6990476374558394e-05
25 24 4.196353965988789e-05
26 24 2.7978301177908753e-05
27 24 2.7762471569791008e-05
28 24 2.3610567970152805e-05
29 24 2.9056549448191488e-05
30 24 2.2941906940741752e-05
31 24 3.9068560063601845e-05
32 24 1.8829085631186846e-05
33 24 1.7945982886611895e-05
34 24 2.7090334307296825e-05
35 24 1.918238051769066e-05
36 24 1.3737732205895061e-05
37 24 2.7312431593676364e-05
38 24 1.2389313971184696e-05
39 24 2.7141441685383993e-05
40 24 2.6396415245505972e-05
41 24 1.5543551241084717e-05
42 24 8.25976159615455e-06
43 24 1.3453806574082192e-05
44 24 3.47750061883261e-05
45 24 1.3419143137298583e-05
46 24 1.679749973936737e-05
47 24 3.538652390638883e-05
48 24 0.00010555394040163753
49 24 0.00018532060588850717

0 25 0.0
1 25 0.0
2 25 0.0
3 25 0.0
4 25 1.4300120854359952e-08
5 25 5.6401218449586406e-09
6 25 2.4151996159496368e-06
7 25 4.8853913175828156e-11
8 25 0.0
9 25 1.2208273488352956e-09
10 25 1.0618785308037633e-06
11 25 3.12856447934235e-06
12 25 5.368058697403729e-06
13 25 1.4743473437327554e-05
14 25 1.4063822743305407e-05
15 25 1.6609378787753855e-05
16 25 5.144176241654038e-05
17 25 3.2674763215794864e-05
18 25 3.29454858289271e-05
19 25 4.611596715170105e-05
20 25 5.4914450751195046e-05
21 25 3.830378935701903e-05
22 25 3.8912988937023536e-05
23 25 7.318422687540798e-05
24 25 4.108089596417083e-05
25 25 1.721925968510973e-05
26 25 2.7570743576590223e-05
27 25 1.869820142494879e-05
28 25 2.461622609005178e-05
29 25 2.6379123999459022e-05
30 25 3.167696133832566e-05
31 25 2.7371364428720087e-05
32 25 2.3293098565321597e-05
33 25 2.062893222814079e-05
34 25 2.0532557999086078e-05
35 25 2.2968542474235272e-05
36 25 2.2897282156183794e-05
37 25 1.5104124614910184e-05
38 25 2.1520190025731787e-05
39 25 2.2658510748138318e-05
40 25 1.0965736939456198e-05
41 25 8.989222987974746e-06
42 25 1.1216406080912656e-05
43 25 1.7749259668972477e-05
44 25 7.935239771555005e-06
45 25 4.7042285268108406e-05
46 25 1.2482777869567726e-05
47 25 0.000144865366017993
48 25 0.0001548036708720457
49 25 0.00041261104905347305

0 26 0.0
1 26 0.0
2 26 0.0
3 26 0.0
4 26 0.0
5 26 7.527638143482485e-07
6 26 2.7486035470524347e-08
7 26 0.0
8 26 1.9959846821942782e-07
9 26 1.1859639480426633e-07
10 26 6.765908996640902e-07
11 26 1.5238659801094766e-07
12 26 4.792089531897954e-07
13 26 4.717245141703954e-06
14 26 1.2667764682498599e-05
15 26 3.6145747975218005e-05
16 26 1.5674299268004207e-05
17 26 2.5369127720223084e-05
18 26 2.1961024837863237e-05
19 26 1.903011394966033e-05
20 26 1.8500580642938467e-05
21 26 1.985156814837252e-05
22 26 3.945400778854572e-05
23 26 2.454453839131654e-05
24 26 3.8355759512147695e-05
25 26 3.8093941586798056e-05
26 26 1.5593406084289633e-05
27 26 2.3196046539371128e-05
28 26 1.112278990673698e-05
29 26 1.9391426217813113e-05
30 26 3.046594203513831e-05
31 26 2.294420559806286e-05
32 26 1.5034714948525684e-05
33 26 1.1428009565767474e-05
34 26 2.1563916984796536e-05
35 26 1.1616110315316259e-05
36 26 9.019852211276536e-06
37 26 2.2138399809458517e-05
38 26 1.635440049262573e-05
39 26 2.8978655907817747e-05
40 26 1.7127475328341412e-05
41 26 1.2920358953043812e-05
42 26 2.348145205339797e-05
43 26 1.4687279752393609e-05
44 26 8.796509001792087e-06
45 26 2.8560391167412532e-05
46 26 2.2813043145346765e-05
47 26 4.782402552423193e-05
48 26 7.474431799319857e-05
49 26 0.00034318516595737856

0 27 0.0
1 27 0.0
2 27 0.0
3 27 1.9234776350944608e-08
4 27 0.0
5 27 5.233358559947753e-09
6 27 1.2279307404737775e-08
7 27 3.8709069421391657e-08
8 27 0.0
9 27 1.894585959485268e-10
10 27 6.586977489021531e-07
11 27 3.944347616734468e-06
12 27 4.668278848798635e-07
13 27 8.77718390535367e-06
14 27 5.533168324577619e-06
15 27 9.77346020289082e-06
16 27 1.1547836121200423e-05
17 27 1.0605322454652341e-05
18 27 1.8272245503365616e-05
19 27 1.875500020718635e-05
20 27 2.0155532084386096e-05
21 27 2.6023683466400725e-05
22 27 3.332055576825309e-05
23 27 3.323188312399558e-05
24 27 3.1468285340277926e-05
25 27 2.7960540603452246e-05
26 27 1.6936946495489005e-05
27 27 1.308393583816116e-05
28 27 2.67877932474197e-05
29 27 8.768120291510412e-06
30 27 2.280568585139116e-05
31 27 2.0424995920027693e-05
32 27 1.0877235139149843e-05
33 27 2.828550054519149e-05
34 27 2.401664522063755e-05
35 27 1.3408114136386538e-05
36 27 8.3260056132522e-06
37 27 1.667949343497144e-05
38 27 1.7078851302000747e-05
39 27 3.136895580986306e-06
40 27 2.5054257775028612e-05
41 27 1.4686217266159792e-05
42 27 1.4340221711817916e-05
43 27 2.0512967959592335e-05
44 27 1.2895583087633628e-05
45 27 1.7096687839105006e-05
46 27 1.1369953131695252e-05
47 27 5.167635124855682e-05
48 27 7.17667752735123e-05
49 27 0.00025099033468842523

0 28 0.0
1 28 0.0
2 28 0.0
3 28 0.0
4 28 0.0
5 28 0.0
6 28 1.564145344369006e-07
7 28 9.523745235957721e-09
8 28 8.391955962468413e-09
9 28 3.460870099258634e-08
10 28 1.0981512539608956e-06
11 28 1.1161739375026207e-06
12 28 4.4953050066907136e-06
13 28 2.0733518711458463e-06
14 28 1.1015453738203863e-06
15 28 4.554017329193798e-06
16 28 1.0101877224199705e-05
17 28 8.83811463580938e-06
18 28 1.365341275174924e-05
19 28 1.733096435915777e-05
20 28 2.6099591999398032e-05
21 28 3.2083974061984525e-05
22 28 1.4878574222742769e-05
23 28 5.591663699856746e-05
24 28 1.934164886014404e-05
25 28 3.087367823088991e-05
26 28 1.2988743984360128e-05
27 28 1.351529755521428e-05
28 28 2.051496164773545e-05
29 28 5.408142590633975e-06
30 28 1.852464819538103e-05
31 28 1.3225165004741158e-05
32 28 3.342990649915203e-05
33 28 1.8932856937648575e-05
34 28 2.1359010027003025e-05
35 28 6.99864022115133e-06
36 28 1.603572473246892e-05
37 28 1.601237486198689e-05
38 28 1.1173593134955501e-05
39 28 2.2560981589167513e-05
40 28 6.8517751574647345e-06
41 28 1.732400077947404e-05
42 28 1.0032163248382799e-05
43 28 5.854951290030313e-06
44 28 1.312711454217422e-05
45 28 1.754053445582794e-05
46 28 4.115062149247349e-05
47 28 2.888180451270641e-05
48 28 0.00030942173619892977
49 28 0.00013512634862026713

0 29 0.0
1 29 0.0
2 29 0.0
3 29 0.0
4 29 0.0
5 29 0.0
6 29 0.0
7 29 0.0
8 29 8.469126941467055e-10
9 29 1.6775725063037114e-08
10 29 2.8035390979007944e-07
11 29 4.359210248322578e-07
12 29 5.062765216430222e-06
13 29 1.651314079352248e-08
14 29 4.6396683234853276e-07
15 29 6.621590089155191e-06
16 29 2.6801555402817476e-06
17 29 4.6296574940381056e-06
18 29 6.762222912915617e-06
19 29 6.1498026287660665e-06
20 29 1.370216525694677e-05
21 29 1.3447561043720513e-05
22 29 1.138407507523606e-05
23 29 2.7848550140121096e-05
24 29 1.0355388680554384e-05
25 29 7.536328371458792e-06
26 29 1.5265507280657066e-05
27 29 3.446112253305381e-05
28 29 3.1008360121481936e-05
29 29 9.642991460395728e-06
30 29 1.5024931869155832e-05
31 29 1.7089982252972734e-05
32 29 1.7591472947862905e-05
33 29 1.1378138701027721e-05
34 29 1.5296361317747803e-05
35 29 1.4102038826704216e-05
36 29 1.351181800794253e-05
37 29 1.922170198543047e-05
38 29 3.4838873334074228e-06
39 29 1.1239101420364698e-05
40 29 8.476051501165992e-06
41 29 7.30714933123164e-06
42 29 2.128841921340888e-05
43 29 9.26310668365351e-06
44 29 2.1506325238522245e-05
45 29 1.8244989057714913e-05
46 29 5.103078191302203e-05
47 29 2.543633286547293e-05
48 29 0.0001001668532323525
49 29 3.235830062878671e-05

0 30 0.0
1 30 0.0
2 30 0.0
3 30 0.0
4 30 0.0
5 30 0.0
6 30 1.9974018010465172e-07
7 30 0.0
8 30 0.0
9 30 0.0
10 30 0.0
11 30 3.313040724076177e-08
12 30 2.0311420074038397e-07
13 30 5.246175133385797e-07
14 30 3.3590608247076574e-06
15 30 2.445189444446463e-07
16 30 2.879971718763133e-06
17 30 3.6654944270539044e-06
18 30 6.26974997075719e-06
19 30 4.151796707667929e-05
20 30 9.05506745637087e-06
21 30 2.249347671349998e-05
22 30 2.4093548379906383e-05
23 30 1.1611048280569971e-05
24 30 1.280220996994687e-05
25 30 1.0313659310430184e-05
26 30 1.7068382943009886e-05
27 30 1.853275314691538e-05
28 30 1.0857723961677505e-05
29 30 2.6456970556052876e-05
30 30 1.1609799151071923e-05
31 30 6.6550247316102075e-06
32 30 2.0684832271846527e-05
33 30 1.086087649977518e-05
34 30 1.2286304172770043e-05
35 30 2.902463482483617e-05
36 30 9.353484142837288e-06
37 30 1.595502903682571e-05
38 30 5.861873266234113e-06
39 30 1.2585053889056094e-05
40 30 9.820256273741329e-06
41 30 1.0449283502014051e-05
42 30 1.2110068023299005e-05
43 30 9.748126387315709e-06
44 30 1.4910952340898818e-05
45 30 1.7875850961045245e-05
46 30 2.0604631675262757e-05
47 30 2.1738417682429223e-05
48 30 1.6642540367097986e-05
49 30 2.8921420929244795e-05

0 31 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 0.0
5 31 0.0
6 31 0.0
7 31 0.0
8 31 2.3903604615141882e-08
9 31 2.873459853365784e-07
10 31 3.147873146511513e-07
11 31 2.3533844086332765e-06
12 31 3.9313766492289526e-07
13 31 2.8777867336669994e-07
14 31 2.233291232780248e-07
15 31 9.969627124246515e-07
16 31 2.6283963212150233e-06
17 31 3.7830265211143524e-06
18 31 1.812383446324746e-06
19 31 5.882092283308585e-06
20 31 4.1672995557419865e-06
21 31 6.735149203784419e-06
22 31 2.3125261362684113e-05
23 31 9.702055178450172e-06
24 31 1.532564541741007e-05
25 31 5.9823401033746086e-06
26 31 1.546141865159656e-05
27 31 1.333120298255828e-05
28 31 1.533427585604261e-05
29 31 1.5628589890261726e-05
30 31 1.9619216646594575e-06
31 31 6.656391952368582e-06
32 31 8.122324971808884e-06
33 31 1.60369017380218e-05
34 31 1.0296511958378668e-05
35 31 9.373324223824544e-06
36 31 5.10682836792612e-06
37 31 7.692589061430605e-06
38 31 1.2021526130865873e-05
39 31 1.3868529200428016e-05
40 31 8.748626346658233e-06
41 31 3.7792695444855926e-06
42 31 1.8946641370682426e-05
43 31 2.2535076271251986e-05
44 31 1.9911785558280968e-05
45 31 1.168780074625764e-05
46 31 2.1617367200506262e-05
47 31 2.5443156417630737e-05
48 31 3.0199447045443893e-05
49 31 1.027279695503445e-05

0 32 0.0
1 32 0.0
2 32 0.0
3 32 0.0
4 32 0.0
5 32 0.0
6 32 0.0
7 32 0.0
8 32 0.0
9 32 0.0
10 32 0.0
11 32 4.689113149045002e-07
12 32 5.037742339224835e-08
13 32 4.6628042627091594e-07
14 32 1.1312119656936243e-07
15 32 3.301487309834326e-06
16 32 5.537236208562493e-06
17 32 5.437930165077324e-07
18 32 3.0969449985891228e-06
19 32 4.730903076144243e-06
20 32 2.84194184588842e-06
21 32 7.837519340304404e-06
22 32 1.9658759632067186e-05
23 32 1.2708365780661105e-05
24 32 1.5173837150942101e-05
25 32 1.2005857247336396e-05
26 32 3.7673591919757553e-06
27 32 8.190324428708251e-06
28 32 1.2648890558254612e-05
29 32 6.691888544679525e-06
30 32 1.73442747809633e-05
31 32 1.1030671614823015e-05
32 32 4.620665665585828e-06
33 32 0.0001373795933099888
34 32 1.3252407684167993e-05
35 32 1.8161739603596043e-05
36 32 3.665017023549943e-05
37 32 9.414264830607488e-06
38 32 5.1058372162917865e-06
39 32 2.5592806027191864e-06
40 32 9.099523704924137e-06
41 32 7.106923346060992e-06
42 32 1.4231613776674945e-05
43 32 2.059477601227107e-05
44 32 1.871852231798283e-05
45 32 9.270826170350434e-06
46 32 9.31859232899802e-06
47 32 1.4733383428547045e-05
48 32 3.092579373357208e-05
49 32 3.14718279217483e-05

0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 0.0
5 33 0.0
6 33 0.0
7 33 0.0
8 33 0.0
9 33 0.0
10 33 0.0
11 33 4.47784658944889e-09
12 33 8.733310523772022e-09
13 33 1.8366186312937375e-08
14 33 1.819947227495949e-06
15 33 3.6375422982612155e-06
16 33 4.26098581830647e-06
17 33 3.1219039028398625e-06
18 33 4.189622448150502e-06
19 33 1.2103006308255272e-06
20 33 5.1174137408876005e-06
21 33 1.6311856659074617e-05
22 33 2.728282792172e-05
23 33 1.2214972949389011e-05
24 33 2.3378202215887507e-05
25 33 8.683165700852699e-06
26 33 2.1821773437583407e-06
27 33 8.673567016178125e-06
28 33 1.3890340238735778e-05
29 33 6.325405930156761e-06
30 33 6.524729545641318e-06
31 33 2.2571447494446817e-05
32 33 5.730609431821703e-06
33 33 6.275387741517692e-05
34 33 1.1317208518906635e-05
35 33 5.491908934723029e-06
36 33 1.0063452642879848e-05
37 33 2.565986420299718e-05
38 33 1.6809497375103886e-05
39 33 1.2202618990934565e-05
40 33 9.837093676688907e-07
41 33 1.0481868134919192e-05
42 33 1.6528837527628706e-05
43 33 2.0359783793102357e-05
44 33 1.50499726364414e-05
45 33 2.3302073070731045e-06
46 33 5.283116419331926e-06
47 33 1.743579060425351e-05
48 33 1.2639246137096516e-05
49 33 2.1578305688618843e-05

0 34 0.0
1 34 0.0
2 34 0.0
3 34 0.0
4 34 0.0
5 34 0.0
6 34 0.0
7 34 0.0
8 34 3.0317641553042067e-09
9 34 1.5411352506891364e-08
10 34 0.0
11 34 3.4231721119087756e-08
12 34 2.8339249910129345e-07
13 34 3.828804402068226e-07
14 34 1.2006901994459454e-06
15 34 1.2223991081927447e-07
16 34 9.612774449118658e-07
17 34 1.6691946283453477e-06
18 34 1.3587800154145784e-06
19 34 1.5545542289891533e-06
20 34 4.454926345938632e-06
21 34 7.432944918032087e-06
22 34 1.3572370948026866e-05
23 34 1.1252648031500179e-05
24 34 1.246901552891492e-05
25 34 5.549735025757599e-06
26 34 3.2092289698384843e-06
27 34 1.7429649986377003e-05
28 34 1.5332698930978735e-05
29 34 1.0803519298423829e-05
30 34 1.1358526159418862e-05
31 34 3.4128249034275936e-06
32 34 1.0402438738422305e-05
33 34 6.232063102084307e-05
34 34 3.476300258948284e-05
35 34 6.0773210607782225e-06
36 34 2.4499880020566842e-05
37 34 9.190961153465347e-06
38 34 2.4039146872189047e-05
39 34 4.12269392187911e-06
40 34 1.0419196744622043e-05
41 34 4.685558009786125e-06
42 34 3.2182355145462844e-06
43 34 2.295056212342335e-05
44 34 5.041268955474193e-06
45 34 1.0851825334643715e-05
46 34 2.6800773943143305e-05
47 34 6.451804319455648e-06
48 34 2.4034194678262928e-05
49 34 1.7165760818101115e-05

0 35 0.0
1 35 0.0
2 35 0.0
3 35 0.0
4 35 0.0
5 35 0.0
6 35 0.0
7 35 0.0
8 35 0.0
9 35 1.3229473543229706e-06
10 35 2.4612107206827705e-09
11 35 2.8056979529994637e-08
12 35 3.904661973417104e-07
13 35 6.42264394689468e-08
14 35 5.238612760339325e-07
15 35 2.599738188804968e-07
16 35 3.0724633559876e-06
17 35 2.1551215349193863e-08
18 35 2.0304175497328483e-06
19 35 3.791550956957013e-06
20 35 4.992570162524646e-06
21 35 1.4505567168388854e-05
22 35 4.449415273349582e-06
23 35 7.071696124983521e-06
24 35 1.9067190633067473e-05
25 35 1.670460968401104e-05
26 35 8.438339723162422e-06
27 35 1.2139705238873693e-05
28 35 1.5119608311306233e-05
29 35 1.1235757351398046e-05
30 35 3.7411971102971232e-06
31 35 5.5813529975757614e-06
32 35 9.088776653403023e-06
33 35 1.2293288693074831e-05
34 35 2.9654075831982255e-05
35 35 3.327531211074569e-05
36 35 5.502307526451718e-05
37 35 2.4667150963352004e-05
38 35 1.5653853316076332e-05
39 35 3.4220405883251805e-06
40 35 4.61298373766529e-06
41 35 7.73328499264894e-06
42 35 5.547067126000297e-06
43 35 1.7808861508614375e-05
44 35 6.935217810135859e-07
45 35 1.9020850222271206e-05
46 35 2.4298733599711926e-05
47 35 2.0436644375988043e-05
48 35 2.8755803977227923e-05
49 35 4.516421130416512e-05

0 36 0.0
1 36 0.0
2 36 0.0
3 36 0.0
4 36 0.0
5 36 0.0
6 36 0.0
7 36 0.0
8 36 0.0
9 36 0.0
10 36 3.65420051836893e-08
11 36 0.0
12 36 3.847074228830051e-08
13 36 0.0
14 36 3.4342984283368287e-07
15 36 4.851094247986843e-07
16 36 4.406195145146119e-07
17 36 7.614892998891596e-07
18 36 5.789601374861137e-07
19 36 8.245573119950189e-08
20 36 5.081091941414647e-07
21 36 8.004654908487445e-06
22 36 2.0586902792022677e-05
23 36 3.1346174931864627e-06
24 36 9.440334283787669e-06
25 36 1.0010327853581595e-05
26 36 1.0243672699028563e-05
27 36 9.462272554737955e-06
28 36 6.473016145509243e-06
29 36 9.341631775066663e-06
30 36 9.02113117038647e-06
31 36 8.395093455609147e-06
32 36 4.964222969007786e-06
33 36 2.0477859117889497e-06
34 36 1.127338826047688e-05
35 36 2.608548363545692e-05
36 36 1.1442105395603504e-05
37 36 1.9454880680650687e-05
38 36 5.633521636815014e-06
39 36 8.926474654765449e-06
40 36 3.7864777557674288e-06
41 36 1.4103721055679842e-05
42 36 2.89734927429694e-06
43 36 3.3756230857329534e-06
44 36 7.473796670952484e-06
45 36 3.6925577767828322e-06
46 36 7.741914889339804e-07
47 36 8.440171356701339e-06
48 36 1.0159838587839396e-05
49 36 5.492045170219165e-05

0 37 0.0
1 37 0.0
2 37 0.0
3 37 0.0
4 37 0.0
5 37 0.0
6 37 0.0
7 37 0.0
8 37 0.0
9 37 9.745210396355415e-10
10 37 3.4757470279071225e-09
11 37 8.826652387872875e-07
12 37 5.7328825200119876e-08
13 37 1.8695103784485714e-08
14 37 2.27184558044579e-10
15 37 5.3386882156708284e-08
16 37 4.97190023265294e-07
17 37 2.817714585909761e-07
18 37 2.1144485350764676e-06
19 37 2.3753797462110994e-06
20 37 5.282962374704868e-06
21 37 4.084720596766089e-06
22 37 2.4939953020571445e-06
23 37 9.074783225455733e-07
24 37 7.628163422172984e-06
25 37 2.5718931178673895e-06
26 37 1.8372399829090323e-06
27 37 3.4489892655744165e-06
28 37 7.186396912438055e-06
29 37 1.7241858175041467e-06
30 37 7.708031481735846e-06
31 37 9.970426721318493e-07
32 37 3.2867551088227373e-06
33 37 6.826328027671635e-06
34 37 4.672825458937811e-06
35 37 0.00011134674732287759
36 37 1.4378370421272815e-05
37 37 2.1641833846007167e-05
38 37 1.2071478405320562e-05
39 37 5.453242465442989e-06
40 37 1.0488622151728886e-05
41 37 7.268567504006205e-06
42 37 4.084815447007089e-06
43 37 9.090163135705341e-06
44 37 2.0257867093868367e-06
45 37 2.4484302239543836e-06
46 37 6.85631724533222e-07
47 37 1.1070229799586702e-06
48 37 4.864651034229235e-06
49 37 1.5842279800866132e-06

0 38 0.0
1 38 0.0
2 38 0.0
3 38 0.0
4 38 0.0
5 38 0.0
6 38 0.0
7 38 0.0
8 38 0.0
9 38 0.0
10 38 0.0
11 38 8.405346353788861e-09
12 38 1.7225837293155387e-10
13 38 1.3026468105987222e-07
14 38 9.48163510996894e-08
15 38 2.6888039348057486e-08
16 38 1.0731406732423374e-07
17 38 1.82929569996199e-07
18 38 4.861741270666817e-08
19 38 1.7893603918232487e-06
20 38 3.470831158204668e-06
21 38 4.455332953142007e-06
22 38 5.5850299953004286e-06
23 38 3.2201625039655453e-06
24 38 1.6340788606778244e-05
25 38 8.849229583656095e-07
26 38 8.084780948735194e-07
27 38 1.0875527828242442e-06
28 38 3.408977500896631e-07
29 38 3.19050740516586e-06
30 38 3.995655621883248e-06
31 38 1.2472926500818594e-05
32 38 3.789071364231277e-06
33 38 2.0554148239071955e-06
34 38 2.1714043717832297e-06
35 38 1.6591118176506644e-05
36 38 1.894734691392125e-05
37 38 4.942160282913191e-06
38 38 1.9980203023425632e-05
39 38 4.4416910013913e-06
40 38 3.464147461520074e-06
41 38 8.04312536524391e-07
42 38 1.923425239578644e-06
43 38 4.592332813823858e-06
44 38 2.261210389173719e-06
45 38 3.3821990950663136e-06
46 38 7.80631765227207e-07
47 38 4.258696433067212e-06
48 38 2.4345904988347073e-06
49 38 3.1928483320324084e-07

0 39 0.0
1 39 0.0
2 39 0.0
3 39 0.0
4 39 0.0
5 39 0.0
6 39 0.0
7 39 0.0
8 39 0.0
9 39 0.0
10 39 4.048830814064003e-08
11 39 2.8216781419387817e-07
12 39 1.7402156568010702e-08
13 39 4.182507013685626e-10
14 39 1.5530121396150434e-08
15 39 2.7891405963068645e-07
16 39 1.8496766908385795e-08
17 39 6.59693650555613e-07
18 39 3.441708729583955e-06
19 39 4.772644929353557e-07
20 39 1.0126279703416677e-05
21 39 2.102034600827557e-06
22 39 9.599402522921538e-06
23 39 4.431345857887259e-06
24 39 8.992146762439412e-07
25 39 4.546191927753413e-06
26 39 2.068662478220763e-06
27 39 3.7138639421024575e-06
28 39 8.526760100620203e-06
29 39 7.925616728777676e-06
30 39 5.4930754915404664e-06
31 39 2.83352912470049e-06
32 39 1.6571902387741226e-06
33 39 7.4774454128292204e-06
34 39 2.167284646199053e-06
35 39 1.033095156227816e-05
36 39 3.224755364236886e-05
37 39 1.975116375166527e-05
38 39 4.9154248861227624e-06
39 39 4.1180385885441314e-06
40 39 3.5147010420486753e-06
41 39 3.95184209679414e-06
42 39 1.2679306680741809e-06
43 39 3.659203674969275e-06
44 39 1.0223982597668284e-05
45 39 1.657189807966012e-06
46 39 1.589927393031302e-06
47 39 4.1099855797562226e-07
48 39 9.54215325900931e-07
49 39 2.0897686313595046e-06

0 40 0.0
1 40 0.0
2 40 0.0
3 40 0.0
4 40 0.0
5 40 0.0
6 40 0.0
7 40 0.0
8 40 0.0
9 40 9.078638146717616e-08
10 40 0.0
11 40 0.0
12 40 1.1094425244018843e-08
13 40 2.0884259693222502e-11
14 40 3.6094571541931656e-06
15 40 1.190672107862966e-09
16 40 1.4799541388106195e-07
17 40 2.879246644420237e-07
18 40 1.402706144549614e-07
19 40 4.75216460253086e-06
20 40 9.778603849535754e-07
21 40 1.1842282496417163e-05
22 40 8.679612165286584e-06
23 40 2.0383374544474127e-06
24 40 1.5985144832014792e-06
25 40 4.292550854835112e-06
26 40 7.967112362122746e-06
27 40 1.926845258514009e-06
28 40 2.2697647552360478e-06
29 40 1.966604817376717e-06
30 40 6.929852618167771e-07
31 40 3.891557467210733e-06
32 40 3.203597780436624e-06
33 40 1.018895173690106e-05
34 40 7.332828352761891e-06
35 40 2.2835720954278564e-06
36 40 8.049016342807073e-05
37 40 5.804426506421647e-06
38 40 9.802536531454146e-06
39 40 9.822810352466868e-06
40 40 9.44430569738627e-06
41 40 5.320266638911592e-06
42 40 1.0512968741550016e-06
43 40 6.463361503877418e-07
44 40 4.604890009640556e-06
45 40 1.3855630613332532e-05
46 40 1.1024421335514958e-06
47 40 6.371115890163563e-06
48 40 6.771276665622043e-07
49 40 1.1112635987797287e-06

0 41 0.0
1 41 0.0
2 41 0.0
3 41 0.0
4 41 0.0
5 41 0.0
6 41 0.0
7 41 0.0
8 41 1.4961786950239876e-07
9 41 0.0
10 41 0.0
11 41 1.9799637638247932e-07
12 41 2.526516457737425e-07
13 41 0.0
14 41 6.35176507769532e-08
15 41 7.97856230647799e-10
16 41 1.251622364222631e-07
17 41 0.0
18 41 1.255167834929019e-07
19 41 2.2555477863486436e-06
20 41 1.5094790013250178e-06
21 41 1.295381264611024e-05
22 41 1.1309187891261373e-06
23 41 1.1359899197760992e-07
24 41 2.4937453272188096e-07
25 41 1.2350091570696626e-06
26 41 5.338238072451574e-06
27 41 2.0178122503951317e-06
28 41 1.1023935690510332e-06
29 41 2.690686000840539e-07
30 41 4.010082391914213e-06
31 41 2.873781682815853e-06
32 41 1.1100881383522473e-06
33 41 3.6221531793238447e-06
34 41 8.975109632788072e-06
35 41 4.389234061434028e-06
36 41 1.5294193926276062e-05
37 41 5.17927686178345e-06
38 41 1.5139682186046987e-06
39 41 7.100372676614539e-06
40 41 7.1632817357872985e-06
41 41 8.821767516718128e-08
42 41 2.0225474972301257e-06
43 41 2.1335063033566777e-07
44 41 5.114202335371731e-06
45 41 3.3666772386858037e-06
46 41 9.941752022729998e-07
47 41 3.0247412336079205e-07
48 41 1.974956269379368e-06
49 41 1.41509588072076e-06

0 42 0.0
1 42 0.0
2 42 0.0
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 0.0
8 42 0.0
9 42 0.0
10 42 0.0
11 42 0.0
12 42 8.028351518361662e-12
13 42 5.6542504678424375e-08
14 42 1.2267324402845035e-06
15 42 0.0
16 42 1.8020798736837906e-08
17 42 6.00232224299094e-08
18 42 1.274746456899495e-06
19 42 8.940982492730652e-07
20 42 1.5001096562976244e-06
21 42 2.023228968443562e-07
22 42 5.348761116295817e-06
23 42 5.124908457477957e-06
24 42 2.1854736263319805e-06
25 42 1.4811051490899744e-07
26 42 3.7213214965396823e-06
27 42 9.363558133920824e-07
28 42 1.7572521866314496e-06
29 42 1.908743678878172e-06
30 42 1.391835577378555e-06
31 42 1.6910036312900685e-06
32 42 3.6721072096024375e-06
33 42 2.941652634349339e-06
34 42 1.439853350825271e-05
35 42 8.455199542008249e-06
36 42 1.5790260086626365e-05
37 42 2.9762098880197107e-06
38 42 4.001629166489029e-06
39 42 3.004223942516724e-06
40 42 5.630068421822569e-07
41 42 6.322148037783871e-07
42 42 1.5996756070941197e-07
43 42 6.21495248097972e-07
44 42 1.297773543104308e-06
45 42 9.657093811905912e-08
46 42 2.4197622487901687e-07
47 42 4.707660825008765e-07
48 42 5.672851913532243e-09
49 42 4.6563897568891113e-07

0 43 0.0
1 43 0.0
2 43 0.0
3 43 0.0
4 43 0.0
5 43 0.0
6 43 0.0
7 43 0.0
8 43 1.1938428425740397e-07
9 43 4.934043878772635e-07
10 43 0.0
11 43 0.0
12 43 0.0
13 43 3.809463448384536e-10
14 43 4.40570379390583e-08
15 43 0.0
16 43 1.3676977331475466e-06
17 43 3.5518814064863938e-06
18 43 4.972373318575872e-07
19 43 1.0408309162777411e-07
20 43 2.2356658523761464e-06
21 43 2.096423847148083e-06
22 43 3.6727954915579263e-06
23 43 2.8320993213824044e-06
24 43 6.080963454381585e-06
25 43 4.198979814617884e-06
26 43 1.2556892954916757e-06
27 43 5.4024442501959555e-06
28 43 5.78068352768764e-07
29 43 6.032590673746389e-07
30 43 4.650714002272712e-07
31 43 6.037897750183313e-06
32 43 3.932875763228767e-06
33 43 5.515877014545979e-07
34 43 2.1774082565885973e-06
35 43 3.0986058727291175e-06
36 43 5.420827929163979e-06
37 43 2.1316066168146165e-06
38 43 2.070330883151038e-06
39 43 7.593298032952997e-06
40 43 2.08815155772444e-06
41 43 3.7324494103560214e-06
42 43 1.2918080680612107e-06
43 43 1.8704352612693945e-07
44 43 4.902695221053452e-07
45 43 1.9868915671465265e-07
46 43 3.1037156150238487e-07
47 43 3.6072319544990294e-07
48 43 1.770545259466357e-06
49 43 1.769590876850104e-07

0 44 0.0
1 44 0.0
2 44 0.0
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 0.0
8 44 1.7896058714048654e-08
9 44 0.0
10 44 9.265652709490238e-09
11 44 0.0
12 44 2.3810209544119622e-08
13 44 7.755876727231699e-11
14 44 0.0
15 44 6.95758850976124e-08
16 44 2.363894925903825e-06
17 44 4.546445989382285e-07
18 44 2.3846343687093763e-06
19 44 5.81903135522002e-08
20 44 5.303589244755488e-07
21 44 1.7153200167762643e-08
22 44 4.942361108283475e-06
23 44 2.9491240979437094e-06
24 44 1.0513531660981767e-05
25 44 1.527246528565174e-05
26 44 7.503439204507583e-08
27 44 6.768567027244578e-07
28 44 9.059089730431192e-07
29 44 4.500059455811345e-06
30 44 1.0818330845689178e-06
31 44 3.569424785981335e-06
32 44 4.65385267405537e-06
33 44 2.772362358360504e-06
34 44 4.350341515466153e-06
35 44 6.531205136862802e-06
36 44 8.578356105520189e-06
37 44 4.84032139628202e-06
38 44 4.299488432859865e-06
39 44 4.85814743378047e-06
40 44 9.237008696250464e-06
41 44 1.5805951525771257e-07
42 44 2.9817766949203855e-06
43 44 1.5062074107905757e-06
44 44 9.905941356988247e-09
45 44 1.2403707618671552e-07
46 44 2.3774795020174826e-08
47 44 8.854027125071687e-08
48 44 2.237504206400222e-07
49 44 7.452290329382269e-07

0 45 0.0
1 45 0.0
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 0.0
8 45 0.0
9 45 0.0
10 45 4.7295387364921516e-08
11 45 0.0
12 45 2.1109902362995993e-07
13 45 0.0
14 45 2.1730565060440256e-08
15 45 8.616214541694975e-09
16 45 0.0
17 45 0.0
18 45 4.800848473057293e-07
19 45 1.3833013433272567e-06
20 45 4.825493139107462e-10
21 45 2.7193426788604423e-06
22 45 4.033297465074223e-06
23 45 2.79193685656412e-06
24 45 6.018321273927776e-07
25 45 1.7994922294949175e-06
26 45 1.5918742048954392e-06
27 45 1.0543914720788654e-05
28 45 1.5646217962123142e-06
29 45 5.5228020736055295e-06
30 45 1.4180176072053244e-06
31 45 4.678933518160838e-07
32 45 1.5605263601835485e-06
33 45 5.540916439178283e-06
34 45 9.712316260547125e-06
35 45 1.8002664314721792e-06
36 45 4.384803661961956e-06
37 45 1.4528068808629193e-06
38 45 2.676092298177789e-06
39 45 8.177112615384792e-06
40 45 2.4074474872308766e-06
41 45 2.2450509085475222e-06
42 45 1.67814271474814e-06
43 45 3.098241618093405e-07
44 45 1.5458516395664432e-07
45 45 1.0630698368639925e-06
46 45 7.094077851362463e-08
47 45 1.5729788952043005e-06
48 45 1.4592799510322941e-06
49 45 3.66847462671992e-07

0 46 0.0
1 46 0.0
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 0.0
8 46 0.0
9 46 3.477132469176976e-09
10 46 0.0
11 46 0.0
12 46 5.013697117497122e-10
13 46 0.0
14 46 0.0
15 46 0.0
16 46 1.875887700006596e-08
17 46 9.926317919707578e-07
18 46 5.469700944989829e-08
19 46 4.0215229721767346e-08
20 46 7.126168292565709e-09
21 46 1.0136075171707694e-06
22 46 3.4574551147221667e-06
23 46 2.471045075677365e-06
24 46 5.035715406469368e-06
25 46 5.312924249795212e-06
26 46 7.142675490417443e-07
27 46 3.858016365553836e-06
28 46 4.056093364843407e-06
29 46 1.3318770525019344e-05
30 46 1.2386446178284283e-06
31 46 3.379295537631478e-06
32 46 3.6300634301734498e-06
33 46 6.607266228269771e-06
34 46 1.6451659812290022e-06
35 46 2.3156919662137975e-06
36 46 1.7566085525238962e-06
37 46 5.033901983874592e-07
38 46 1.069860712770627e-06
39 46 1.2427007380155546e-05
40 46 1.2587742414530417e-06
41 46 4.18847928593763e-06
42 46 1.4975120703028446e-06
43 46 8.734021968409101e-07
44 46 2.0584365353366783e-07
45 46 4.5354760053897486e-07
46 46 6.452220601325135e-07
47 46 3.53880539551892e-07
48 46 5.441033614088647e-07
49 46 1.2585540011642683e-06

0 47 0.0
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 0.0
8 47 0.0
9 47 0.0
10 47 6.063945460188904e-08
11 47 0.0
12 47 2.8708477488402956e-09
13 47 0.0
14 47 0.0
15 47 3.4512392321886883e-09
16 47 0.0
17 47 6.939113988221789e-07
18 47 2.3926330471929123e-07
19 47 4.0761637503884587e-10
20 47 1.599470509312588e-06
21 47 3.022534726099314e-07
22 47 8.495835130901934e-06
23 47 3.41591647884676e-06
24 47 5.854744522530664e-07
25 47 7.874406598260555e-06
26 47 1.3890366923964646e-05
27 47 3.484157282331009e-06
28 47 1.139727853301185e-06
29 47 3.700898070381364e-07
30 47 5.561367311082206e-06
31 47 6.736731597922051e-06
32 47 1.2702883320192722e-05
33 47 1.3994566972099003e-06
34 47 4.734712397189124e-06
35 47 2.831091200321747e-06
36 47 6.644724081259388e-06
37 47 2.5925359087127697e-06
38 47 7.2096311502243275e-06
39 47 2.2806422578644404e-06
40 47 9.252943520450767e-06
41 47 1.1023161030836827e-06
42 47 1.7689502911865774e-07
43 47 7.545385401531371e-07
44 47 4.6228719142877095e-09
45 47 1.4210330769866864e-06
46 47 2.4662285871974318e-06
47 47 1.1753156129382039e-06
48 47 2.1282565763091046e-07
49 47 1.0273760413680486e-06

0 48 0.0
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 5.801095361721334e-07
10 48 0.0
11 48 0.0
12 48 0.0
13 48 4.0245138638787646e-08
14 48 2.7542910099130957e-09
15 48 0.0
16 48 4.776364467938869e-08
17 48 0.0
18 48 0.0
19 48 1.0843502978813517e-08
20 48 1.0050428414112696e-06
21 48 8.228032574250669e-07
22 48 4.930375365372493e-07
23 48 2.1036200854893678e-06
24 48 6.240146315675501e-06
25 48 9.160922832368387e-06
26 48 8.26346129728102e-07
27 48 5.863861492075504e-07
28 48 1.6526471594857022e-06
29 48 2.835115781373831e-06
30 48 2.7261759015284274e-06
31 48 2.6561568740018136e-06
32 48 6.571451921752218e-06
33 48 1.5629406590690917e-05
34 48 1.0554730250771788e-05
35 48 1.323284996666797e-05
36 48 1.2139564466925976e-06
37 48 9.852160869627965e-06
38 48 1.4705573068186254e-06
39 48 1.1144127745670274e-05
40 48 1.4141359759799138e-05
41 48 1.807180731215742e-07
42 48 4.395689813471225e-06
43 48 1.4073743905107913e-06
44 48 1.7839962329404292e-06
45 48 8.385780600013159e-07
46 48 1.8048604806800921e-06
47 48 7.014459237123543e-07
48 48 1.5944365011207237e-07
49 48 1.803690152992848e-06

0 49 0.0
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 4.188379254683203e-09
11 49 2.1718410320688582e-11
12 49 0.0
13 49 0.0
14 49 0.0
15 49 0.0
16 49 1.209841682446392e-07
17 49 5.72697772943593e-07
18 49 4.7833814863122475e-06
19 49 0.0
20 49 2.4291303580941083e-06
21 49 5.092419457652783e-07
22 49 3.57462651371237e-06
23 49 1.0836348484265246e-05
24 49 2.3168476678016938e-07
25 49 2.4360633083778497e-06
26 49 3.918146553055609e-06
27 49 1.3579525158811177e-06
28 49 4.544481336249845e-06
29 49 2.912337891804629e-06
30 49 1.0339075908861113e-05
31 49 1.3126705340316337e-05
32 49 2.1043054440012863e-05
33 49 2.9060409420901302e-05
34 49 1.9616738622447876e-05
35 49 7.036239504353106e-06
36 49 6.019760985639331e-06
37 49 1.3525325986069544e-05
38 49 7.283564407575263e-06
39 49 2.1014209721965605e-06
40 49 9.03676003972562e-06
41 49 7.04089343081093e-06
42 49 3.838016240516697e-06
43 49 2.5205679598809264e-07
44 49 7.006125895422709e-07
45 49 8.374310670913357e-08
46 49 8.745061553679064e-07
47 49 1.7563981899814599e-07
48 49 7.576559673522337e-07
49 49 1.6378211697045428e-06



==> feature_summations/co2hmofs_combo_feature_imp_summations_restricted_0.2.txt <==
target	1d	2d	we
0.01	0.537650452834542	0.150144595898328	0.3122049512671301
0.05	0.5779323889563703	0.14629286092794785	0.2757747501156818
0.1	0.5895816325433731	0.14379182968406262	0.2666265377725643
0.5	0.6003682426434482	0.1475821171169357	0.25204964023961623
2.5	0.2792205007448169	0.44380489384608446	0.2769746054090988


==> feature_summations/combo_bw20k_feature_imp_summations_6targets_restricted.txt <==
target	1d	2d	we
logKH_CO2	0.15777805404043482	0.5641985592329096	0.2780233867266556
logKH_CH4	0.18327670282606506	0.4669064440971231	0.3498168530768118
pure_uptake_CO2_298.00_15000	0.19218842057248772	0.5581102726280676	0.24970130679944472
pure_uptake_CO2_298.00_1600000	0.17142178274985445	0.7227469785211755	0.10583123872896999
CH4LPSTP	0.19320633813372887	0.5913370623440275	0.21545659952224366
CH4HPSTP	0.2332330512809811	0.6619176176083069	0.10484933111071208


==> feature_summations/combo_core2019_feature_imp_summations_6targets_restricted.txt <==
target	1d	2d	we
logKH_CO2	0.16238699520534935	0.21145674419804877	0.626156260596602
logKH_CH4	0.32136098164414256	0.2201678681058537	0.45847115025000384
pure_uptake_CO2_298.00_15000	0.2686977239504486	0.20729141280294147	0.52401086324661
pure_uptake_CO2_298.00_1600000	0.38873900165666647	0.38228544265688313	0.2289755556864505
CH4LPSTP	0.46139706098496536	0.2357183235437479	0.30288461547128676
CH4HPSTP	0.2546080260912112	0.5944007504753078	0.15099122343348087


==> feature_summations/combo_coremofid_feature_imp_summations_4targets_restricted.txt <==
target	1d	2d	we
logKH_CH4	0.3725172799508333	0.29603359423473363	0.33144912581443275
CH4LPSTP	0.5416759648493925	0.2089976714049787	0.24932636374562878
logKH_CO2	0.21791898969645648	0.2522230606709362	0.5298579496326074
CH4HPSTP	0.27593652233388855	0.588762611074129	0.13530086659198262


==> feature_summations/combo_coremofid_feature_imp_summations_6targets_restricted.txt <==
target	1d	2d	we
pure_uptake_CO2_298.00_15000	0.3312146849905366	0.18235806111439185	0.4864272538950717
logKH_CH4	0.3725172799508333	0.29603359423473363	0.33144912581443275
pure_uptake_CO2_298.00_1600000	0.40717425683051833	0.3787535950797326	0.21407214808974898
CH4LPSTP	0.5416759648493925	0.2089976714049787	0.24932636374562878
logKH_CO2	0.21791898969645648	0.2522230606709362	0.5298579496326074
CH4HPSTP	0.27593652233388855	0.588762611074129	0.13530086659198262


==> pers_diags/1595_0.5_pd_1d.txt <==
x y
2.88577 2.89346
3.00251 3.21084
3.03748 3.04672
3.13318 3.13332
3.13335 3.13439
3.16855 3.24659
3.18271 3.25207
3.28622 3.32451
2.5571 2.5912
2.56026 2.56471
2.56198 2.56662
2.5621 2.56664
2.60307 2.61362
3.00253 3.22604
3.03512 3.29972
3.03711 3.04637
3.17431 3.17766
3.48133 3.5254
1.17872 1.32298
1.50278 1.54324
1.63005 1.6369
1.68042 1.68305
1.14418 1.42938
1.11488 1.47358
1.16467 1.42545
1.17342 1.31843
1.17343 1.31842
1.18055 1.3494
1.83411 1.83983
3.03512 3.15376
0.96123 1.70535
1.50027 1.53135
2.60308 2.61364
2.60393 2.60699
3.00299 3.21002
1.73723 1.73942
2.5123 2.51641
1.68577 1.68822
3.00322 3.2466
3.00323 3.19242
3.12983 3.13739
0.96124 3.31542
3.13395 3.13405
3.16096 3.17518
2.55772 2.59384
1.50802 1.62455
3.03514 3.15377
3.13394 3.13404
1.50926 1.62529
3.04999 3.05354
2.37633 2.43175
2.55781 2.59376
3.09381 3.20193
3.25795 3.29843
3.4084 3.41155
3.48367 3.48375
1.58654 3.01258
1.14278 3.2466
1.16457 3.42957
1.37629 1.55418
1.58653 3.01261
3.03477 3.04425
3.0504 3.05396
3.12743 3.13358
3.1325 3.13357
3.16856 3.24659
3.41027 3.4136
1.445 1.44523
1.56729 1.56806
1.5726 1.57344
1.58476 1.70534
3.09804 3.09819
3.13314 3.13329
3.48065 3.5356
3.64959 3.64964
1.44498 1.44522
1.4521 1.45234
2.55772 2.59385
2.60313 2.61371
2.60315 2.60662
3.03511 3.15375
3.3249 3.33459
2.98269 3.22446
0.96124 1.70536
0.96125 1.70537
0.97049 1.70534
0.97047 1.70535
0.70002 1.39996
2.60398 2.60732
3.00251 3.22603
3.01311 3.02193
3.17433 3.17767
3.48134 3.52541
1.73846 1.74034
3.03478 3.04426
3.13316 3.1333
3.13317 3.13331
3.13336 3.1344
1.14524 2.55376
1.1428 2.43298
1.14152 2.55959
1.14217 2.5596
1.14374 2.59777
1.17343 2.433
1.14218 2.55959
1.17343 2.43299
1.14217 2.76362
1.95002 2.54961
2.55773 2.59384
1.46008 1.54873
3.0375 3.04674
3.20275 3.21853
2.50663 2.51062
2.68553 2.6879
1.95001 2.54961
3.00299 3.21003
3.03511 3.29972
3.05 3.05354
3.11632 3.15951
2.55709 2.59239
2.85472 2.86064
1.38284 1.55516
1.58476 1.70535
3.18273 3.25209
1.44014 1.57045
1.68575 1.6882
1.14372 3.24771
3.03479 3.04427
3.05063 3.05419
3.09382 3.20193
3.16095 3.17517
2.55712 2.59122
1.44309 1.44337
1.73842 1.74031
3.00323 3.1924
3.13042 3.13161
1.14434 1.4293
1.3763 1.55421
1.44492 1.44516
1.44499 1.44523
1.48446 1.56111
1.49636 1.53967
1.53669 1.83
1.14432 1.4294
1.43557 1.56907
1.44012 1.57043
1.14435 1.42931
1.44484 1.44508
1.44493 1.44517
1.57175 1.58982
1.45203 1.45227
1.45212 1.45236
2.68678 2.68922
2.85472 2.86063
1.53668 1.82999
1.56788 1.58598
3.20278 3.23439
0.70004 1.39996
1.43768 1.56983
2.55795 2.59958
2.60398 2.60704
1.18052 1.34938
1.18069 1.3238
1.25165 1.46409
1.73725 1.73944
3.48134 3.82158
3.48365 3.48373
1.38285 1.55515
1.46007 1.54871
1.14277 3.2466
2.50745 2.51151
2.56196 2.57327
1.17344 1.31844
3.00136 3.22447
3.03476 3.04424
3.20279 3.23403
3.74232 3.74232
1.44518 1.44541
1.47795 1.55814
2.50404 2.55958
2.50405 2.55959
2.50406 2.5596
2.51226 2.51638
2.51227 2.51639
2.51227 2.54961
2.51228 2.5164
2.51228 2.54962
2.51229 2.51641
2.5123 2.51642
2.56026 2.56472
2.56195 2.56659
2.60394 2.60727
1.57177 1.58983
1.63007 1.63692
3.15329 3.24773
3.22116 3.22704
1.44015 1.57045
1.44499 1.44522
1.4451 1.44533
2.37851 2.3926
2.37852 2.39261
2.85225 2.85823
1.36584 3.46862
1.21243 1.39998
1.58655 3.01258
1.14045 3.24661
1.14045 3.29973
1.14155 3.24771
1.44521 1.44543
1.14433 3.39337
1.36584 3.39336
1.37631 1.55422
2.85223 2.85821
3.00324 3.19243
3.05063 3.0542
3.1743 3.17764
3.65373 3.65377
1.44693 1.44709
2.56198 2.57328
2.56208 2.56662
1.17377 1.31869
3.12981 3.13737
3.13044 3.13163
3.17432 3.17766
3.48067 3.53563
1.14442 1.42946
1.50875 1.6269
2.2883 3.24661
2.28832 3.24659
2.28834 3.24658
2.98266 3.22445
2.98266 3.24773
2.98267 3.24771
2.98267 3.39336
3.03712 3.04638
3.04321 3.09894
3.09383 3.20192
3.0942 3.09441
0.70006 1.39995
2.51022 2.56489
1.49727 1.53922
1.50926 1.6253
1.57021 1.58781
3.00128 3.20676
3.00251 3.21083
3.18274 3.25208
3.22185 3.22789
3.67666 3.6796
1.14414 1.42936
1.14445 1.42946
1.18066 1.32378
1.57178 1.58985
2.55708 2.59119
2.56022 2.56468
2.5621 2.56665
2.60395 2.60729
2.6868 2.68924
1.6872 1.68956
1.18052 1.34937
3.13395 3.13404
0.96123 3.31541
0.96122 3.46862
0.96122 3.24771
0.96122 3.39336
1.38285 2.59778
1.18067 2.55376
1.14371 2.56159
1.14216 2.54962
1.14276 2.43298
1.38285 2.59779
1.14154 2.55958
1.14521 2.56158
1.24059 2.5616
1.14371 2.56158
3.00125 3.20675
3.00126 3.20675
3.00127 3.20676
3.00137 3.18946
3.00137 3.22446
3.00254 3.21082
3.00298 3.21001
3.04791 3.05167
3.0938 3.20193
3.12917 3.12938
3.25796 3.29843
3.36875 3.37525
3.36876 3.37526
3.48065 3.53561
1.14435 1.42942
1.14436 1.42931
1.21244 1.39998
1.44014 1.57046
1.4521 1.45233
2.51859 2.52278
2.55793 2.59956
1.50279 1.54325
3.00298 3.21004
3.13043 3.13162
3.13253 3.1336
3.17435 3.17769
1.14438 1.42939
1.43686 1.49498
1.50049 1.54165
1.73112 1.73359
1.50416 1.50938
1.21243 1.4
1.50924 1.62529
1.50876 1.62689
1.73726 1.73944
1.94902 1.95674
3.12048 3.12926
3.12984 3.1374
3.48134 3.5254
1.1787 1.32296
1.43683 1.49496
1.18068 1.32379
1.68525 1.68758
3.12981 3.13738
3.13397 3.13406
3.20278 3.23402
1.16466 1.42545
1.50223 1.50692
1.50319 1.50793
1.50801 1.62452
1.58477 1.70535
1.68043 1.68305
1.17344 1.31842
1.17972 1.3234
1.44501 1.44524
1.45199 1.45222
1.11485 1.47357
1.14441 1.42937
1.45204 1.45228
2.56207 2.57398
2.85224 2.85822
1.16468 1.42546
1.44519 1.44541
1.50874 1.62689
1.60736 1.71523
3.00253 3.22605
3.0371 3.04637
3.13252 3.13358
3.48066 3.53562
0.70004 1.39999
0.96122 1.70535
1.43765 1.5698
1.44311 1.44338
1.37629 1.55421
1.43769 1.56983
3.03511 3.29971
3.25262 3.27806
1.8341 1.83981
2.60396 2.60729
1.24059 1.57024
1.44507 1.4453
3.00296 3.24659
3.00297 3.21002
3.00322 3.19241
3.11634 3.15952
3.13335 3.1344
1.18066 1.3238
1.73115 1.73362
2.60397 2.60702
1.57175 1.58981
1.16466 1.42544
1.50319 1.50794
3.04783 3.05159
3.04792 3.05168
3.48135 3.82157
1.58015 3.2466
1.44483 1.44507
1.36582 3.39336
1.58016 3.24659
1.14434 3.39337
1.16455 3.42956
1.45209 1.47368
1.36581 3.39337
2.56198 2.57329
2.56208 2.56663
3.13043 3.13161
3.13045 3.13163
3.48134 3.82157
1.44495 1.44518
1.45204 1.45227
1.68718 1.68954
2.37634 2.43174
2.56027 2.56472
2.68552 2.6879
2.68553 2.68791
1.16465 1.42543
1.38283 1.55515
1.57262 1.57346
3.04323 3.09896
3.78823 3.90824
1.45211 1.45235
1.7356 1.73772
1.73561 1.73773
2.55777 2.59372
2.68681 2.68925
2.88578 2.89347
1.43684 1.49496
3.00295 3.21003
0.70005 1.39998
0.70006 1.39997
1.68575 1.68821
2.60315 2.60663
1.5702 1.58782
1.17873 1.32298
1.6809 1.68354
1.68573 1.68819
3.00323 3.19241
3.03513 3.15375
3.03747 3.04671
3.28623 3.30003
3.40841 3.41155
3.48366 3.48375
3.71779 3.72882
1.50925 2.55376
1.14218 2.76364
1.17344 2.433
1.18068 2.55378
1.38284 2.59777
1.14217 2.76363
1.68527 1.68759
1.14218 2.54959
1.14523 2.55376
1.14279 2.43298
2.56209 2.574
1.50925 2.55377
1.50801 1.62453
3.3249 3.3346
1.17869 1.32296
1.50025 1.53132
1.50281 1.54326
2.56289 2.56734
1.16454 1.42546
3.0351 3.15374
3.15328 3.24771
3.15923 3.17385
1.14432 1.42939
2.50745 2.5115
2.55801 2.59401
3.09382 3.20194
3.13393 3.13403
3.13396 3.13405
1.14416 1.42938
1.56792 1.58599
1.57177 1.58984
2.51857 2.52277
2.60397 2.60732
1.37632 1.55421
1.50926 1.62531
3.04784 3.05159
3.04793 3.05168
3.28625 3.30004
1.16468 1.42544
1.43684 1.49497
1.11471 1.47361
2.37633 2.43173
2.60395 2.60728
1.38287 1.55518
3.15325 3.24771
1.14442 1.42944
1.14444 1.42946
1.18067 1.32378
1.38285 1.55516
1.43766 1.56981
1.46295 1.54968
1.14427 1.42936
1.72893 1.73127
1.56728 1.56805
1.48443 1.56109
1.11473 1.47364
1.4451 1.44532
1.47792 1.55811
2.88718 2.89475
1.45209 1.45233
1.49634 1.53965
3.00298 3.31541
3.03483 3.04433
3.15043 3.24651
0.70004 1.39995
0.96123 1.70534
1.68044 1.68306
1.73723 1.73941
2.56035 2.5644
2.60393 2.60728
1.24059 1.57023
1.73841 1.7403
3.01312 3.02193
3.09803 3.09818
3.13313 3.13328
3.32494 3.33463
3.71318 3.72891
1.14439 1.4294
2.56197 2.56659
2.76401 2.77259
1.50281 1.54327
3.13316 3.13331
1.34514 1.34516
2.56208 2.57399
2.60307 2.60654
1.50924 1.6253
2.0918 2.12758
2.09183 2.1276
2.09183 2.12761
2.23561 2.31214
2.23744 2.31387
2.23747 2.31389
2.2924 2.73906
2.29241 2.73906
2.29241 2.73905
2.37632 2.43174
1.14427 1.42937
1.47796 1.55813
1.5028 1.54325
2.68555 2.68792
1.44496 1.57024
1.50414 1.50935
3.00299 3.21004
3.00325 3.19242
3.14945 3.15341
3.48064 3.53561
1.11485 1.47356
1.4452 1.44543
1.45202 1.45225
2.60308 2.60656
1.50413 1.50935
3.04795 3.0517
1.50877 1.6269
1.14441 1.42944
1.14044 3.24661
1.14044 3.29972
1.14153 3.29971
1.14154 3.24771
1.14153 3.24772
1.14442 1.42939
3.00321 3.1924
3.11632 3.15949
3.15043 3.24653
3.2028 3.21856
1.49729 1.53923
1.72895 1.73129
1.8308 1.84372
2.56293 2.56747
1.14433 1.42942
1.14444 1.42945
1.44495 1.57024
3.0432 3.09894
3.18272 3.25206
1.14414 1.42938
2.85474 2.86065
1.17973 1.32339
2.2924 3.75767
2.68711 3.24772
3.00297 3.21001
3.17432 3.17767
1.43686 1.49497
1.5047 1.50929
1.49728 1.53922
1.17378 1.31867
1.18066 1.32379
2.55779 2.59374
2.558 2.594
3.13251 3.13358
3.15326 3.24772
3.25793 3.29841
3.76585 3.7682
1.57018 1.5878
1.38285 1.55517
1.43766 1.5698
3.00136 3.18947
3.03512 3.29971
3.04784 3.0516
0.96122 3.24772
0.96122 3.39337
0.96122 3.46863
3.15042 3.24652
3.18275 3.2521
3.20276 3.21853
1.24057 2.56158
1.24057 2.56159
1.14276 2.43299
1.73617 1.73818
1.18067 2.55377
1.38285 2.59777
1.14372 2.56159
1.14154 2.55959
1.14276 2.433
1.14372 2.56158
1.14434 1.42931
2.6868 2.68923
3.00124 3.20675
3.00125 3.20678
1.38284 2.59778
1.14441 1.42946
3.13337 3.13442
3.36873 3.37523
3.48134 3.82156
1.37629 1.5542
2.55794 2.59956
2.56291 2.56746
2.76402 2.7726
3.03485 3.04435
3.03486 3.04436
3.12046 3.12926
1.44485 1.44508
1.46006 1.54871
1.48444 1.56108
2.56206 2.56662
2.60307 2.60656
2.60396 2.6073
3.04323 3.05797
2.56208 2.68609
1.14373 2.56157
3.03512 3.15374
3.13315 3.13329
3.22184 3.22789
1.7362 1.73821
2.56197 2.56661
2.56295 2.56749
3.28623 3.30002
1.1147 1.47362
1.11485 1.47354
1.17378 1.3187
1.44307 1.44334
1.44498 1.44521
1.44694 1.4471
1.5679 1.58599
1.50876 1.6269
1.63007 1.63693
1.16465 1.42545
2.55776 2.59387
3.00139 3.18947
3.09381 3.20194
3.22118 3.22707
3.25795 3.29842
3.48133 3.52541
0.70004 1.39998
0.96122 1.70536
0.97048 1.70534
1.57281 1.59122
2.50661 2.51061
2.56208 2.56664
3.05 3.05355
3.18272 3.29971
2.56206 2.56661
2.68552 2.68789
3.00253 3.21082
3.09383 3.20194
3.13044 3.13162
0.96124 3.29972
0.96124 3.29973
3.17432 3.17765
2.55709 2.59237
2.5578 2.59373
2.558 2.59402
3.13338 3.13442
2.56209 2.6861
3.22183 3.23548
3.48063 3.5356
1.83081 1.84373
2.56033 2.56438
1.95002 2.54963
3.03747 3.0467
3.04322 3.09895
3.12048 3.12927
3.15043 3.24652
1.16454 3.42956
1.58654 3.0126
1.58653 3.01259
2.56035 2.56441
2.56292 2.56747
3.00139 3.18945
3.09801 3.09815
1.46007 1.54872
2.68551 2.68789
1.24057 1.57023
1.43767 1.5698
3.00296 3.21003
3.15042 3.2465
3.20278 3.21854
3.36595 3.37758
2.558 2.59401
1.50472 1.50931
1.11487 1.47358
3.00252 3.21083
0.96125 1.70535
2.55777 2.59373
3.04784 3.05158
3.04999 3.05355
3.15926 3.17387
1.57261 1.57346
2.51226 2.54959
2.60396 2.60701
1.63005 1.63691
3.18272 3.25208
3.22119 3.22706
1.14523 2.56158
1.14524 2.55378
1.14217 2.54963
1.14218 2.54962
1.14219 2.54961
1.14373 2.56159
1.50926 2.55378
1.14373 2.56158
1.14374 2.56157
1.14523 2.56159
2.68729 2.70483
3.12979 3.13121
3.65371 3.65374
3.65373 3.65376
1.72893 1.73128
3.32494 3.33462
2.60391 2.60697
3.03712 3.04639
3.04321 3.09895
3.15327 3.24771
1.17379 1.31869
2.75437 2.76303
1.44494 1.57024
3.12982 3.13738
3.15326 3.24771
3.36592 3.37756
3.78822 3.90825
1.2406 1.57024
1.48447 1.56111
2.56285 2.5673
2.56294 2.56748
1.16455 1.42546
1.17341 1.31841
1.50335 1.53425
1.508 1.62454
3.16857 3.24661
3.78823 3.90825
1.3763 1.55419
1.4377 1.56984
1.44482 1.44506
1.44495 1.44519
1.44496 1.4452
1.45214 1.45238
1.50472 1.5093
1.68495 1.68765
1.68718 1.68955
1.44695 1.44712
2.60391 2.60698
3.03659 3.23439
3.32491 3.3346
0.96122 1.70534
0.97048 1.70536
1.17379 1.3187
2.55794 2.59957
2.60305 2.60654
3.00254 3.21084
3.12046 3.12925
3.65372 3.65375
1.18067 1.32379
1.4452 1.44542
1.46006 1.5487
1.68576 1.68821
3.15327 3.24772
1.43768 1.56981
1.44497 1.4452
1.50318 1.50793
2.09567 2.13106
2.12909 2.1849
2.1291 2.18491
2.13341 2.1879
2.13342 2.18791
2.23561 2.31215
2.23562 2.31216
2.23744 2.31388
2.29239 2.73906
2.29239 2.73905
1.24056 1.57024
1.68041 1.68304
2.56032 2.56438
2.764 2.77258
1.50876 1.62691
1.53667 1.82998
1.45214 1.45237
2.5578 2.59375
2.604 2.60734
1.4431 1.44338
3.15924 3.17385
3.22118 3.22706
3.48136 3.52543
1.14047 3.29972
1.11474 1.47363
1.14047 3.24661
1.14153 3.2997
1.14154 3.24772
1.14153 3.24771
1.14154 3.29971
1.14044 3.2477
1.14044 3.39335
1.11485 1.47355
1.14434 1.4294
1.50051 1.54167
3.12982 3.13737
3.78822 3.90824
3.7936 3.91583
1.5673 1.56806
3.00253 3.21083
1.18065 1.32379
1.37628 1.55419
1.44485 1.44509
2.5578 2.59374
2.60396 2.60731
1.14441 1.4294
1.68495 1.68766
1.14417 1.42936
2.28832 3.24661
2.28833 3.2466
2.98267 3.22446
2.98267 3.29972
2.98267 3.39338
2.98268 3.39337
2.98268 3.22445
2.98269 3.29971
3.09421 3.09443
3.36874 3.37524
0.70005 1.39996
1.11474 1.47362
1.57261 1.57345
2.50744 2.51149
2.56036 2.56441
3.1274 3.13356
3.15325 3.24769
1.11473 1.47362
1.14415 1.42937
1.56788 1.58597
2.60306 2.61362
1.68089 1.68353
3.13397 3.13407
3.17431 3.17765
0.96123 3.29971
0.96123 3.39337
0.96123 3.24773
0.96123 3.46863
0.96123 3.24772
1.24058 2.56159
1.14155 2.55959
1.24058 2.56158
1.14277 2.433
1.14371 2.59778
1.14372 2.59777
1.14216 2.5496
1.14521 2.55377
1.14277 2.43299
1.50927 2.55378
2.55771 2.59383
2.75574 2.76436
3.00125 3.20677
3.00126 3.20677
1.14279 2.43299
4.10868 4.11178
4.36235 4.37171
4.36235 4.37172
4.36236 4.37172
1.14434 1.42939
1.18054 1.34941
1.5005 1.54165
1.56789 1.58598
3.15328 3.24772
3.25263 3.27807
1.57258 1.57343
2.50744 2.5115
1.14432 1.42942
3.03714 3.04641
3.16856 3.24661
3.18273 3.29973
1.57019 1.5878
1.49635 1.53968
2.37634 2.43176
2.60314 2.60662
1.14442 1.42947
1.17344 1.31843
3.00322 3.24659
3.04786 3.0516
3.1163 3.1595
3.22182 3.22786
3.79361 3.91583
1.14436 1.4293
1.17971 1.32339
1.45207 1.45231
1.38286 1.55518
1.47794 1.55814
1.50417 1.50939
3.00297 3.31542
3.04322 3.05795
3.12743 3.13357
3.28622 3.30002
3.40842 3.41156
3.64957 3.64962
3.76586 3.7682
1.44016 1.57046
1.57018 1.58779
1.68927 1.69654
1.17345 1.31844
1.17873 1.32297
1.83411 1.83982
1.94903 1.95674
3.22119 3.22707
1.14428 1.42939
1.14437 1.42939
1.25164 1.46408
1.38284 1.55515
1.50336 1.53425
1.5673 1.56807
1.68041 1.68305
1.68088 1.68352
1.14433 1.42931
1.1444 1.42938
1.18051 1.34938
1.49726 1.5392
1.58475 1.70534
1.73842 1.7403
3.01313 3.02193
3.12045 3.12925
0.70007 1.39996
0.96123 1.70536
1.56732 1.56809
1.16458 1.42546
1.16467 1.42546
1.17377 1.31868
1.17971 1.32338
2.55799 2.594
2.60392 2.60698
2.8872 2.89476
3.11631 3.15949
3.66877 3.67403
3.71781 3.72883
1.68044 1.68307
2.85473 2.86064
1.17869 1.32295
3.0432 3.05794
3.16092 3.17514
0.96124 3.31541
1.14432 1.42941
2.60313 2.6066
2.88579 2.89347
1.16469 1.42546
3.0375 3.04673
3.15326 3.2477
3.32492 3.33462
3.78822 3.90826
1.14416 1.42936
1.60739 1.71525
1.14416 1.42939
3.15044 3.24652
3.41025 3.4136
1.44697 1.44713
1.48446 1.5611
1.83079 1.84371
2.55802 2.59402
2.60396 2.60702
1.16456 1.42547
1.17974 1.32339
3.03659 3.23438
3.22182 3.22787
3.25794 3.29842
3.79362 3.91584
3.89858 3.9004
1.36583 3.39337
1.58016 3.24661
1.1147 1.47361
1.44508 1.44532
1.58017 3.2466
1.36583 3.46863
1.36582 3.46864
1.72892 1.73127
1.50801 1.62454
3.00252 3.21081
3.00254 3.21083
3.12046 3.12924
3.16857 3.31543
3.7423 3.7423
1.17376 1.31867
1.45208 1.45231
3.13042 3.1316
1.95003 2.54961
1.50924 1.62528
1.45213 1.45236
1.46299 1.5497
1.68928 1.69654
3.25794 3.29841
3.64958 3.64964
3.67667 3.6796
3.67668 3.67962
2.98269 3.29972
0.70002 1.39995
0.70003 1.39994
0.70006 1.39999
2.51858 2.52277
2.56024 2.5647
2.56032 2.56437
1.45209 1.47369
1.50224 1.50692
3.03749 3.04672
3.09422 3.09444
3.41025 3.41359
3.67668 3.67961
1.14431 1.42941
1.14433 1.42939
3.09381 3.20192
3.09802 3.09816
3.12049 3.12927
3.20279 3.21855
3.48133 3.52539
1.17342 2.43299
1.17343 2.43301
1.14217 2.55959
1.43769 1.56984
1.14435 1.4293
1.14218 2.76362
1.14373 2.59775
1.14374 2.59776
1.14525 2.55376
1.50923 1.62528
1.73618 1.73819
3.1325 3.13356
1.14444 1.42947
1.73843 1.74031
2.60308 2.61363
1.14442 1.42941
1.50226 1.50694
1.68496 1.68767
1.83409 1.8398
3.12741 3.13357
1.18053 1.3494
1.45207 1.4523
2.51021 2.56488
2.55796 2.59959
1.14417 1.42937
1.14426 1.42937
1.50417 1.50938
3.25264 3.27808
3.28624 3.30004
3.42874 3.43316
1.34514 1.34517
2.55708 2.59237
3.00295 3.21001
3.05065 3.05422
3.13394 3.13403
3.16093 3.17515
3.17433 3.17766
1.17973 1.3234
1.14415 1.42936
2.60306 2.61361
1.50226 1.50695
3.03478 3.04425
3.09381 3.20191
3.12045 3.12924
3.20278 3.2344
3.48366 3.48374
1.46297 1.54968
1.44307 1.44335
1.45201 1.45224
1.56792 1.586
1.7356 1.73773
1.73561 1.73772
1.72892 1.73126
1.73111 1.73359
1.45215 1.45238
1.44493 1.44516
1.11472 1.47363
1.14417 1.42939
1.14426 1.42939
1.50052 1.54166
0.97048 1.70535
2.55798 2.59399
3.03476 3.04425
3.03485 3.04434
3.22185 3.23549
1.5726 1.57345
2.56196 2.5666
2.60395 2.60701
3.03749 3.04673
3.05036 3.05392
3.48364 3.48373
1.45211 1.45234
2.75575 2.76437
1.43559 1.56909
2.0957 2.13108
2.13343 2.18793
2.23559 2.31213
2.2356 2.31213
2.23748 2.3139
2.29242 2.73907
2.37632 2.43172
2.50662 2.51061
2.51227 2.5164
2.51228 2.54961
1.34517 1.3452
2.56198 2.56661
2.60307 2.61363
1.1422 2.54961
3.22184 3.22787
1.45205 1.45228
1.45212 1.45235
2.60315 2.61371
1.17345 2.433
1.16457 1.42546
1.50227 1.50696
3.00298 3.21003
1.58018 3.2466
1.14046 3.29972
1.14155 3.24772
1.36584 3.46863
1.16454 1.42545
1.14045 3.2477
1.14371 3.24773
1.50225 1.50695
1.14046 3.24661
1.14155 3.29971
2.60398 2.60703
1.14417 1.42938
1.14426 1.42938
3.20275 3.21852
3.20277 3.23402
3.65371 3.65375
3.74231 3.74231
2.56294 2.56749
1.14429 1.42939
3.0432 3.05793
3.16092 3.17515
1.38287 2.59776
2.51858 2.52278
2.85224 2.85823
1.11471 1.47362
1.50279 1.54324
2.28831 3.24661
2.28833 3.24659
2.98266 3.22446
2.98266 3.29972
2.98267 3.2477
2.98268 3.24771
2.98269 3.24771
3.00253 3.21084
3.0375 3.04672
3.03751 3.04674
3.15043 3.2465
0.97046 1.70534
0.70002 1.39998
0.70003 1.39997
1.50225 1.50694
0.97047 1.70533
1.14431 1.4294
1.1444 1.4294
2.37853 2.39262
2.60313 2.6137
1.50878 1.62691
1.14427 1.42939
1.25163 1.46408
1.46298 1.5497
3.05062 3.05419
3.32492 3.3346
1.7362 1.7382
1.14433 3.39336
2.55797 2.59959
1.50337 1.53426
1.43555 1.56907
3.36593 3.37757
0.96122 3.46861
0.96123 3.31542
0.96122 3.39335
1.24059 2.56159
1.24059 2.56158
1.14154 2.55957
1.1797 1.32337
1.18054 1.34938
1.14371 2.5616
1.95003 2.5496
3.00135 3.18945
3.00135 3.22445
2.51854 2.52274
2.6873 2.70484
3.00136 3.18944
3.00137 3.18947
3.00137 3.22447
3.00138 3.22446
1.14442 1.4294
1.68496 1.68766
3.1163 3.15948
1.14428 1.42938
1.17342 1.31841
2.37635 2.43176
2.55796 2.59958
2.60305 2.61361
2.75439 2.76305
1.1428 2.43299
1.73721 1.7394
3.12047 3.12927
3.12918 3.12939
3.22183 3.22787
1.73112 1.7336
1.46007 1.5487
1.50802 1.62454
1.14441 1.42939
1.17343 1.31844
3.0942 3.09442
1.14278 2.433
3.48363 3.48372
1.11472 1.47362
2.56286 2.56731
2.68711 2.69006
3.00252 3.22605
3.01313 3.02194
3.16094 3.17517
3.36595 3.42957
3.09424 3.09445
1.11471 1.47363
1.14415 1.42939
1.14424 1.42937
1.1444 1.42944
1.34516 1.34519
1.37631 1.55421
1.44522 1.44544
1.49633 1.53965
1.49727 1.5392
1.50414 1.50936
2.55773 2.59385
1.95002 2.54962
3.15925 3.17387
3.22119 3.22708
1.50282 1.54326
2.60397 2.60703
3.00126 3.20678
3.00324 3.24661
3.12744 3.13358
1.73845 1.74034
3.48135 3.52541
3.71781 3.72884
0.96124 3.24771
2.75573 2.76435
3.00138 3.18946
3.03512 3.15375
3.20277 3.21855
3.22184 3.22788
3.1298 3.13737
3.18273 3.29972
3.22117 3.22705
3.48064 3.5356
3.12919 3.12939
1.36581 3.39338
1.14434 3.39338
1.14435 1.42929
1.16456 3.42956
1.1797 1.32338
1.36582 3.39335
1.36583 3.46862
1.58015 3.24661
1.58017 3.24659
1.50927 1.62531
2.55795 2.59957
2.55798 2.594
3.04324 3.05797
3.18271 3.25206
3.7178 3.72883
3.71782 3.72885
3.76586 3.76821
1.34518 1.3452
1.44486 1.44509
1.53669 1.82999
1.68091 1.68355
2.56197 2.57327
1.68092 1.68356
1.68719 1.68956
3.48364 3.48372
1.50803 1.62454
2.60312 2.6066
1.68929 1.69655
3.25264 3.27809
3.42874 3.43317
0.70006 1.39998
0.70005 1.39997
2.56199 2.56661
3.00136 3.22446
3.01312 3.02192
3.2212 3.22708
2.56209 2.57399
1.16457 1.42547
1.17872 1.32297
1.57281 1.59123
1.68043 1.68307
3.00299 3.21001
3.04783 3.05158
3.04792 3.05167
3.04794 3.0517
3.48135 3.82158
1.1422 2.54962
1.14278 2.43301
1.14279 2.433
1.14373 2.59778
1.14375 2.56159
1.18068 1.32381
1.44015 1.57047
1.14374 2.5616
1.14522 2.55379
1.14523 2.55377
1.57176 1.58982
2.55774 2.59386
1.60738 1.71524
3.03475 3.04424
3.03484 3.04433
3.89857 3.90039
2.56209 2.56664
2.60399 2.60732
3.00325 3.19241
3.1292 3.1294
1.73561 1.73774
2.60394 2.60729
3.00297 3.2466
3.04321 3.05794
3.28624 3.32453
3.78821 3.90825
1.73619 1.73819
2.56199 2.56662
2.68554 2.68791
1.57282 1.59124
3.25265 3.27808
1.50469 1.50928
1.6809 1.68355
3.0366 3.23439
3.40841 3.41156
1.16455 1.42544
1.43683 1.49495
1.50335 1.53423
1.50875 1.62688
1.63006 1.63692
1.11487 1.47355
1.45205 1.45229
1.24059 1.57025
1.46297 1.54969
1.57279 1.59121
1.44491 1.44515
1.445 1.44524
2.68679 2.68923
1.47795 1.55813
1.50227 1.50695
3.00325 3.24661
3.05001 3.05355
3.67667 3.67961
0.97045 1.70533
0.70007 1.39997
1.50025 1.53133
1.11488 1.47357
1.72894 1.73128
2.60314 2.6137
1.21244 1.4
1.508 1.62452
1.68497 1.68767
1.6872 1.68957
3.13045 3.13164
3.20277 3.23401
1.95003 2.54963
1.14442 1.42945
1.45213 1.45237
1.57283 1.59125
1.14371 3.24772
2.51855 2.52274
3.03659 3.29972
3.04782 3.05158
3.09804 3.09818
3.13314 3.13328
1.44511 1.44534
1.47793 1.55812
2.09179 2.12758
2.09181 2.1276
2.09182 2.1276
2.23744 2.31386
2.23745 2.31387
2.23746 2.31388
2.23746 2.31389
2.23747 2.3139
2.37631 2.43172
2.37632 2.43173
1.14431 1.42939
1.14433 1.42941
1.1444 1.42939
1.17378 1.31868
1.49728 1.53921
2.37633 2.43174
1.49635 1.53966
1.14216 2.54961
1.56791 1.58599
2.56034 2.56439
2.88718 2.89474
1.44013 1.57044
1.49634 1.53966
1.68089 1.68354
3.00324 3.19241
3.16093 3.17516
3.18271 3.25205
3.36594 3.37757
1.95004 2.54962
1.14044 3.29971
1.14372 3.24772
1.46295 1.54969
1.14154 3.2477
1.14372 3.24773
1.18054 1.34939
1.14044 3.2466
1.14153 3.29972
1.14047 3.24659
1.14372 3.39337
2.55778 2.59373
2.60392 2.60699
1.73559 1.73771
1.14435 1.42941
1.14435 1.42932
1.5679 1.58598
3.04321 3.05795
3.36594 3.42957
1.43557 1.56906
1.50024 1.53132
1.50874 1.62688
2.76398 2.77256
3.04785 3.05159
3.48132 3.5254
1.50416 1.50937
1.50802 1.62453
2.60398 2.60733
2.68679 2.68922
2.6871 3.24772
2.68711 3.24771
2.98268 3.22448
2.98268 3.22447
2.98269 3.22448
2.98269 3.22447
3.00138 3.18947
0.70006 1.4
2.3785 2.39258
1.94904 1.95675
3.05065 3.05421
3.1298 3.13736
1.38284 1.55517
1.16468 1.42545
1.34515 1.34518
1.58477 1.70534
2.60308 2.60657
1.508 1.62453
1.60739 1.71524
1.68042 1.68306
3.0025 3.21083
3.15325 3.2477
3.76584 3.76819
0.96123 3.2477
0.96123 3.39335
1.14216 2.76363
1.14155 2.55957
1.14277 2.43297
1.1437 2.5616
1.38286 2.59777
1.14372 2.56157
1.14371 2.59776
1.14153 2.55959
1.14275 2.43299
1.18066 2.55377
2.55775 2.59387
3.00128 3.20677
3.00136 3.18945
3.00136 3.22445
3.00251 3.21082
4.10867 4.11177
4.10869 4.11178
4.10869 4.11179
4.36236 4.37173
3.03477 3.04426
3.03485 3.04436
3.03486 3.04435
3.42872 3.43315
2.3785 2.39259
2.56197 2.57328
2.60394 2.60728
1.17871 1.32298
1.44508 1.44531
3.00324 3.2466
1.73114 1.73362
1.43557 1.56908
1.44012 1.57044
1.73559 1.73772
1.73619 1.7382
1.14439 1.42938
1.14443 1.42946
3.13248 3.13355
1.46008 1.54872
1.48443 1.56108
1.50224 1.50694
1.68524 1.68757
1.68526 1.68758
1.46005 1.5487
1.83082 1.84373
3.04322 3.09896
3.15041 3.2465
3.20277 3.21854
1.49632 1.53965
2.68555 2.68793
1.68088 1.68353
3.00296 3.21004
3.04794 3.05169
3.05001 3.05356
3.16854 3.24659
1.14436 1.4294
1.39996 1.39996
1.4 1.4
1.43559 1.56908
1.44494 1.44517
1.44518 1.4454
1.46009 1.54873
1.46298 1.54969
1.50224 1.50693
1.18054 1.3494
1.57176 1.58983
2.55793 2.59957
1.14433 1.42929
1.14433 1.42938
1.47794 1.55812
3.00252 3.22604
3.04322 3.09894
3.22186 3.22789
1.17343 1.31841
1.50877 1.62692
1.68717 1.68953
1.73562 1.73774
3.00325 3.1924
3.0351 3.15375
3.15927 3.17387
1.17974 1.3234
1.44696 1.44713
1.68091 1.68354
1.83081 1.84372
1.11474 1.47361
3.12744 3.13359
3.36593 3.42956
3.66879 3.67405
0.96124 3.24772
0.96124 3.29971
1.46008 1.54871
1.50281 1.54325
2.68681 2.68924
1.14436 1.42932
1.14436 1.42941
1.17973 1.32338
3.13252 3.13359
3.22186 3.2279
3.25265 3.27809
1.44013 1.57046
2.56287 2.56731
1.68926 1.69653
3.03713 3.04639
3.09382 3.20191
3.12984 3.13739
3.15328 3.24773
1.14434 1.42929
1.14434 1.42938
1.21243 1.39999
1.3763 1.5542
1.56789 1.58597
2.55708 2.5912
1.46294 1.54967
1.53668 1.82998
3.00325 3.2466
3.03478 3.04427
3.03487 3.04436
3.15324 3.2477
3.48363 3.48371
1.16457 3.42958
1.58653 3.0126
1.14278 3.24661
1.14373 3.24772
1.14374 3.24771
1.14373 3.39337
1.16456 3.46863
1.58654 3.01259
1.73722 1.73941
2.55774 2.59387
1.18069 2.55377
1.47792 1.55812
1.73724 1.73942
3.04791 3.05166
3.48365 3.48374
1.44519 1.44542
1.14045 3.29972
2.5571 2.59121
2.55711 2.59122
2.56196 2.56659
1.50875 1.62689
3.00253 3.22603
3.0131 3.02191
3.03659 3.29971
1.43556 1.56906
1.49729 1.53922
1.73618 1.73818
3.00297 3.24661
3.1163 3.15949
3.18271 3.29971
0.97046 1.70535
0.97049 1.70533
0.70003 1.39996
0.96124 1.70537
0.96125 1.70536
1.34515 1.34517
2.60306 2.60655
2.60393 2.60727
2.60397 2.60731
1.14425 1.42938
1.50315 1.50791
3.09382 3.20192
3.16095 3.17518
1.43685 1.49497
2.51855 2.52275
2.55711 2.59238
1.34517 1.34519
1.50469 1.50927
1.68716 1.68953
1.73844 1.74033
1.14524 2.55377
1.14152 2.55958
1.14217 2.54962
1.14219 2.5496
1.14522 2.56158
1.14522 2.56159
1.14525 2.55378
1.5028 1.54326
1.14428 1.42937
1.14218 2.55958
1.11474 1.47364
1.14217 2.54961
1.44508 1.4453
3.00139 3.18946
3.09381 3.20195
3.09419 3.0944
3.22184 3.23548
3.25795 3.29841
1.17971 1.32337
1.24055 1.57023
1.44693 1.4471
2.56207 2.56662
2.60397 2.6073
2.68714 2.69009
1.24057 1.57024
1.38287 1.55517
3.18272 3.29972
3.22117 3.22706
3.25263 3.27808
1.16469 1.42545
1.43685 1.49498
1.44496 1.44519
2.55707 2.59119
2.55776 2.59371
1.1443 1.4294
1.14431 1.42942
3.22118 3.22705
1.14524 2.56158
3.03513 3.29972
3.1274 3.13355
3.41027 3.41361
1.14433 1.4294
1.50026 1.53134
1.57178 1.58984
1.14414 1.42937
1.50225 1.50693
1.68494 1.68765
3.18274 3.29973
3.22116 3.22705
3.41026 3.4136
1.14441 1.42945
1.17972 1.32337
1.46009 1.54872
1.50048 1.54165
1.50316 1.50792
1.68524 1.68756
1.14415 1.42938
1.43558 1.56907
1.44695 1.44711
1.50925 1.62528
1.5728 1.59122
1.17972 1.32338
1.56791 1.586
2.88576 2.89345
1.14432 1.42937
1.63008 1.63693
3.00298 3.21002
3.00324 3.1924
3.11633 3.15952
3.14947 3.15343
0.70004 1.4
1.11486 1.47355
2.55778 2.59374
1.14435 1.4294
3.00136 3.18946
3.01311 3.02192
3.13251 3.13357
1.14437 1.42931
1.45199 1.45223
1.45208 1.45232
1.46294 1.54968
1.56728 1.56806
1.1147 1.47363
1.16467 1.42544
1.17343 1.31843
3.12047 3.12925
3.1298 3.13121
3.20278 3.21855
3.25264 3.27807
1.48443 1.56107
2.5571 2.59238
2.55774 2.59385
1.73114 1.73361
2.09568 2.13106
2.09568 2.13107
2.09569 2.13107
2.12908 2.1849
2.13342 2.18792
2.2356 2.31215
2.37853 2.39261
2.50405 2.5596
2.51021 2.56489
2.51226 2.51639
1.16456 1.42545
1.4521 1.47369
1.68527 1.6876
2.56195 2.57326
1.37627 1.55419
1.38288 1.55518
1.44309 1.44336
1.57259 1.57343
3.03511 3.29973
3.04998 3.05353
3.15926 3.17388
3.22185 3.22788
1.44492 1.44515
1.24058 1.57024
3.28623 3.32453
3.78821 3.90824
1.44015 1.57046
1.5047 1.50928
1.14045 3.29971
1.14046 3.24659
1.58655 3.01259
1.14433 3.39338
1.14045 3.2466
1.14046 3.24771
1.14371 3.2477
2.5571 2.59122
2.55711 2.59121
2.60316 2.60663
2.60393 2.60698
2.68677 2.68921
2.68712 2.69008
2.68729 2.70484
1.68717 1.68954
3.00297 3.21004
3.04793 3.05169
3.13396 3.13406
1.18067 1.3238
1.43556 1.56907
2.37636 2.43176
2.56292 2.56746
1.43684 1.49495
1.50282 1.54327
1.68576 1.68822
3.05038 3.05394
3.13249 3.13356
1.68526 1.68759
2.51229 2.5164
1.14373 2.59777
1.18055 1.34941
2.28831 3.24659
2.28832 3.2466
2.98266 3.24771
2.98266 3.39336
2.98267 3.22445
2.98267 3.24772
2.98267 3.29971
2.98268 3.22446
2.98268 3.75768
2.98268 3.29973
3.03484 3.04434
3.14946 3.15342
0.96124 1.70534
0.70003 1.39999
0.70005 1.39995
1.72896 1.7313
0.97049 1.70536
2.68713 2.69009
1.44308 1.44336
1.50317 1.50792
1.50336 1.53426
1.60737 1.71523
3.00138 3.18944
3.03513 3.15376
3.03661 3.2344
3.13046 3.13164
3.20277 3.21853
1.73621 1.73821
2.56033 2.56439
2.6039 2.60697
1.68525 1.68757
1.18068 1.3238
3.16094 3.17516
3.16857 3.2466
0.96123 3.46864
0.96123 3.29972
0.96123 3.39338
0.96123 3.29973
1.14277 2.43301
1.14521 2.55378
1.38286 2.59778
1.50028 1.53136
1.14521 2.55379
1.14153 2.55958
1.14275 2.43298
1.14372 2.59776
1.18066 2.55376
1.14155 2.5596
2.56208 2.57398
3.00127 3.20677
3.00137 3.18945
3.00252 3.21082
3.00295 3.21002
1.73724 1.73943
1.72894 1.73129
1.14218 2.54963
1.50926 2.55377
1.16465 1.42544
1.43769 1.56982
1.45206 1.45229
1.50415 1.50936
3.15927 3.17388
3.25262 3.27807
1.452 1.45223
1.45209 1.45232
1.47793 1.55811
3.00324 3.19242
3.0351 3.29972
3.12979 3.1312
1.14276 3.24661
2.56025 2.5647
2.60306 2.60654
1.14374 2.56158
3.00322 3.1924
3.2212 3.22707
2.75436 2.76303
2.75437 2.76304
3.03713 3.0464
3.15925 3.17386
3.18273 3.25206
1.11489 1.47357
1.11473 1.47361
1.14413 1.42936
1.14433 1.4293
1.18051 1.34939
1.44494 1.57023
1.47794 1.55813
1.50026 1.53133
1.5005 1.54167
1.68043 1.68306
1.68498 1.68768
2.55799 2.59401
3.00138 3.22447
3.04321 3.09893
3.15924 3.17386
0.96123 1.70537
0.97045 1.70535
1.46297 1.5497
2.56207 2.56663
3.16856 3.2466
1.11487 1.47357
2.88717 2.89474
3.76585 3.76819
2.88578 2.89346
1.50799 1.62451
3.04322 3.05796
3.05061 3.05418
3.28625 3.30005
3.6537 3.65374
3.89859 3.90041
1.73844 1.74032
2.55712 2.59123
3.12917 3.12937
3.42873 3.43316
1.11473 1.47363
1.6809 1.68353
3.03512 3.15377
1.36583 3.46864
1.14434 3.39336
1.14435 3.39337
1.36581 3.39336
1.58015 3.24659
1.36582 3.39337
1.58016 3.2466
1.58017 3.24661
2.55794 2.59958
2.56206 2.57397
2.56293 2.56746
1.60738 1.71523
3.00298 3.2466
3.0938 3.20191
3.09803 3.09817
3.13313 3.13327
3.22184 3.23549
3.48136 3.52542
1.14441 1.42938
1.57283 1.59124
2.56288 2.56732
2.56289 2.56733
3.04782 3.05157
3.12742 3.13357
2.60307 2.60655
1.11472 1.47361
3.1292 3.12941
0.70002 1.39994
0.70003 1.39995
0.70005 1.39999
2.51857 2.52276
3.00296 3.21001
3.14948 3.15344
3.16855 3.2466
1.73113 1.7336
2.60395 2.607
2.6871 2.69006
1.17378 1.31869
1.46295 1.54967
3.03513 3.29971
3.05036 3.05393
3.05064 3.05421
3.28623 3.32452
1.14217 2.54959
1.14219 2.76362
1.18068 2.55377
1.43767 1.56982
1.14373 2.59776
1.17345 2.43299
1.14278 2.43298
1.14217 2.76364
1.14522 2.55376
1.14156 2.55958
1.48446 1.56109
3.00322 3.19242
3.00323 3.2466
3.12918 3.12938
3.66878 3.67404
1.72895 1.7313
2.55709 2.59121
2.56198 2.5666
3.11631 3.1595
3.12916 3.12937
1.95003 2.54962
2.60315 2.61372
2.68714 2.6901
2.85473 2.86065
3.03484 3.04435
3.0366 3.29972
3.64958 3.64963
3.71315 3.72889
1.14434 1.42942
1.43555 1.56905
2.55779 2.59373
2.60398 2.60731
2.68713 2.69008
1.14432 1.4293
3.03514 3.15376
3.04786 3.05161
3.05037 3.05394
3.18274 3.25209
3.28625 3.32453
1.37628 1.5542
1.50471 1.5093
1.94902 1.95673
2.75438 2.76305
3.04783 3.05157
3.04998 3.05354
3.09802 3.09817
3.15042 3.24651
3.17434 3.17768
3.18275 3.25209
1.1444 1.42946
1.24056 1.57022
1.43766 1.56982
1.44494 1.44518
1.44694 1.44711
1.45208 1.47367
1.50027 1.53134
1.57259 1.57344
1.45202 1.45226
1.45206 1.4523
2.55777 2.59371
2.60308 2.60655
1.17345 1.31843
0.70004 1.39994
0.70007 1.39999
0.70008 1.39998
1.73843 1.74032
1.50415 1.50937
1.83412 1.83983
3.12741 3.13356
3.16857 3.31542
3.36875 3.37524
3.48065 3.53562
1.11486 1.47356
1.43556 1.56908
1.452 1.45224
1.48444 1.56109
1.8308 1.84371
2.55801 2.59402
1.17871 1.32296
3.00296 3.21002
3.04323 3.05796
3.28624 3.30003
1.24058 1.57022
1.44012 1.57045
1.45203 1.45226
1.50925 1.62529
2.09184 2.12761
2.09569 2.13108
2.13343 2.18792
2.23558 2.31213
2.23558 2.31212
2.23559 2.31214
2.2356 2.31214
2.2924 2.73907
2.29241 2.73907
2.37849 2.39258
1.43767 1.56981
1.46296 1.54968
1.14438 1.42938
1.44308 1.44335
3.03714 3.0464
3.09421 3.09442
3.09422 3.09443
3.12978 3.1312
3.32493 3.33462
1.60738 1.71525
2.5102 2.56488
1.48445 1.5611
1.56731 1.56807
3.71317 3.7289
3.09801 3.09816
3.13336 3.13441
3.20276 3.21854
3.71316 3.72889
1.14046 3.2466
1.36584 3.46865
1.14045 3.24771
1.14045 3.24659
1.14046 3.29971
1.14155 3.29972
1.14277 3.24661
1.14045 3.2997
1.58655 3.0126
2.55775 2.59386
1.14441 1.42947
1.17375 1.31867
1.21241 1.39997
1.73558 1.7377
3.05 3.05356
3.12976 3.13117
3.13337 3.13441
2.76399 2.77257
1.50025 1.53134
3.18273 3.25207
3.48133 3.82157
2.55709 2.59238
2.55773 2.59386
1.14443 1.42947
2.2924 3.75768
2.29241 3.75768
2.68712 3.24772
2.68712 3.24773
2.68713 3.24772
2.98266 3.22447
0.70002 1.39997
0.70003 1.39998
0.97047 1.70534
0.97046 1.70533
1.16455 1.42545
1.50335 1.53424
0.97049 1.70535
2.60392 2.60726
1.1444 1.42937
1.44484 1.44507
1.50334 1.53424
2.60313 2.60661
1.60737 1.71522
3.11633 3.1595
0.96122 3.29973
0.96123 3.31543
0.96122 3.29972
1.18067 2.55379
1.14372 2.5616
1.14154 2.5596
1.16454 1.42544
1.25165 1.46408
1.44483 1.44506
1.18067 2.55378
1.38286 2.59775
1.24057 2.5616
1.38285 2.59776
2.55778 2.59372
3.00124 3.20676
3.00127 3.20678
3.00135 3.18946
3.00138 3.18945
4.36237 4.37173
4.36237 4.37174
1.50052 1.54167
3.003 3.21003
3.03511 3.15376
3.22183 3.22788
1.11488 1.47356
1.43768 1.56982
1.57283 1.59123
1.94901 1.95673
2.56024 2.56469
3.03661 3.29972
2.5123 2.54962
2.51856 2.52275
2.60394 2.607
1.50875 1.62691
1.68574 1.68819
3.03511 3.15374
3.12982 3.13739
1.18053 1.34941
1.25163 1.46407
1.37631 1.5542
1.49633 1.53966
1.50333 1.53423
1.50799 1.62452
3.00297 3.21003
3.15926 3.17386
3.32493 3.33461
3.4084 3.41154
1.73113 1.73361
1.50337 1.53427
1.58477 1.70536
3.05064 3.0542
3.18272 3.25207
1.16466 1.42543
1.18053 1.34938
1.24058 1.57023
1.50316 1.50791
1.50803 1.62455
1.50925 1.6253
1.57021 1.58782
1.14439 1.42937
1.21242 1.39998
1.49636 1.53968
1.34518 1.34521
2.55711 2.5924
2.60305 2.60653
2.60393 2.607
3.01314 3.02194
3.09423 3.09444
0.70004 1.39997
0.97048 1.70533
1.68719 1.68955
2.50662 2.51062
1.17871 1.32297
3.20277 3.23439
3.20279 3.21856
1.48442 1.56107
3.00298 3.21005
3.0366 3.23437
3.04785 3.0516
3.05038 3.05395
3.12742 3.13356
3.22185 3.2355
3.36595 3.37759
1.18065 1.32378
1.38287 1.55516
1.46296 1.54969
2.88577 2.89345
1.14522 2.55378
1.18053 1.34939
1.49635 1.53967
1.57019 1.58781
1.57021 1.58783
3.03748 3.04671
1.4973 1.53923
2.56294 2.56747
2.68711 2.69007
1.49727 1.53921
3.32492 3.33461
1.50927 1.6253
2.55797 2.5996
1.68927 1.69653
1.73558 1.73771
1.2406 1.57025
1.50051 1.54166
1.57178 1.58983
3.13315 3.1333
3.32491 3.33461
3.48066 3.53561
1.58652 3.01259
1.14278 3.24659
1.16455 3.46862
1.18052 1.3494
1.58653 3.01258
1.16456 3.42957
2.56025 2.56471
3.00323 3.24661
1.14439 1.42939
1.14443 1.42945
1.44509 1.44532
1.11486 1.47357
2.37635 2.43175
2.56197 2.5666
2.56295 2.56748
2.68554 2.68792
1.14441 1.42941
1.6074 1.71525
3.12047 3.12926
3.12983 3.1374
3.15044 3.24653
3.48135 3.52542
1.50052 1.54168
2.55712 2.5924
3.15327 3.2477
0.96124 1.70535
0.97047 1.70536
1.17872 1.32296
3.05037 3.05393
3.12978 3.13119
1.50471 1.50929
2.5102 2.56487
2.56286 2.5673
3.00137 3.18944
3.05062 3.05418
3.17434 3.17767
1.14218 2.54961
1.14523 2.55379
1.18068 2.55376
1.14217 2.5496
1.14219 2.54962
1.14278 2.43299
1.37629 1.55419
1.14522 2.55377
1.14156 2.55959
1.14374 2.56159
1.50877 1.62691
3.11632 3.1595
3.12976 3.13118
1.50336 1.53424
1.6804 1.68303
1.14443 1.42944
1.17377 1.31867
2.55711 2.59123
1.14373 2.5616
1.68497 1.68768
3.15329 3.24772
1.44522 1.44545
1.37628 1.55418
2.37851 2.39259
1.68528 1.6876
1.50799 1.62453
1.25164 1.46407
1.38286 1.55517
1.43685 1.49496
1.44509 1.44531
1.44497 1.44521
1.45201 1.45225
2.56288 2.56733
1.14523 2.55378
1.14523 2.56157
1.34516 1.34518
1.5702 1.58781
3.03661 3.23439
3.05039 3.05396
1.50334 1.53423
2.56287 2.56732
2.68712 2.69007
2.764 2.77257
3.12742 3.13358
3.48067 3.53562
1.16457 1.42545
1.17972 1.32339
1.24058 1.57025
1.44013 1.57045
1.48445 1.56109
1.56731 1.56808
1.56788 1.58596
1.5728 1.59121
1.68577 1.68823
1.11488 1.47355
1.48445 1.56108
2.55795 2.59959
2.60314 2.61371
1.17344 2.43299
1.16455 1.42547
1.4431 1.44337
1.44311 1.44339
1.50318 1.50792
3.03711 3.04638
3.12919 3.1294
3.71316 3.7289
2.98268 3.29972
0.70007 1.39998
0.70008 1.39999
0.97045 1.70534
2.88719 2.89475
1.14524 2.55379
1.14434 1.42941
1.14434 1.42932
1.16467 1.42543
1.21242 1.39999
1.43555 1.56906
1.50337 1.53425
3.12977 3.13119
3.7936 3.91584
1.17376 1.31868
2.5571 2.59239
2.60314 2.60661
1.17342 1.31842
1.73725 1.73943
3.18273 3.25208
3.28624 3.32452
3.65372 3.65376
3.48066 3.53563
1.14427 1.42938
1.47796 1.55814
2.09181 2.12759
2.09182 2.12759
2.12909 2.18491
2.13341 2.18791
2.23562 2.31215
2.23745 2.31388
2.23745 2.31389
2.37634 2.43175
2.37852 2.3926
2.50404 2.55959
2.55709 2.5912
2.56034 2.5644
1.11484 1.47356
1.1444 1.42945
1.25161 1.47369
1.44014 1.57044
1.50053 1.54168
3.03513 3.15377
3.13249 3.13355
3.15045 3.24653
3.22183 3.22786
3.48134 3.52542
3.79362 3.91583
1.1787 1.32295
1.47795 1.55812
3.00298 3.31542
3.03711 3.04639
3.11633 3.15951
3.64957 3.64963
1.14044 3.24771
1.56732 1.56808
1.14045 3.24662
1.14047 3.2466
1.50317 1.50791
1.14372 3.39336
1.14044 3.2997
1.14432 3.39337
1.24057 1.57025
1.14154 3.29972
1.5005 1.54166
1.11487 1.47356
1.44696 1.44712
1.68574 1.6882
2.56209 2.56663
2.75438 2.76304
3.09383 3.20193
3.15045 3.24652
3.20276 3.23438
1.1787 1.32297
1.43558 1.56908
1.44486 1.4451
1.46006 1.54872
2.51228 2.51641
2.51229 2.54962
2.51856 2.52276
1.14219 2.55959
1.50028 1.53135
2.68712 3.24771
2.68713 3.24771
2.98267 3.22447
2.98267 3.22448
2.98269 3.22449
3.00252 3.22603
3.22182 3.23546
3.79361 3.91582
0.70006 1.39996
1.14416 1.42937
2.56208 2.6861
2.85474 2.86066
1.14217 2.55958
1.50333 1.53422
1.57282 1.59123
1.73845 1.74033
3.12983 3.13738
3.15044 3.24651
1.38286 1.55516
1.44016 1.57047
1.14425 1.42937
1.16456 1.42546
1.49634 1.53967
1.94903 1.95675
3.0366 3.23438
3.12977 3.13118
0.96123 3.39336
0.96123 3.2997
0.96123 3.46862
0.96123 3.24771
1.18066 2.55379
1.38286 2.59776
1.14371 2.59777
1.14372 2.59778
1.18066 2.55378
1.44521 1.44544
1.14155 2.55958
1.14277 2.43298
1.14153 2.5596
2.55711 2.59239
3.00125 3.20676
3.00126 3.20676
3.00127 3.20675
3.00252 3.21084
1.14218 2.5496
3.0938 3.20192
3.36876 3.37525
1.25164 1.46409
1.44523 1.44545
2.56293 2.56748
1.14523 2.5616
1.18052 1.34939
1.50878 1.62692
3.01311 3.02191
3.66877 3.67404
2.50746 2.51151
2.56023 2.56469
2.60399 2.60733
3.05039 3.05395


==> pers_diags/3020_2.5_pd_2d.txt <==
x, y
1.35487, 1.35769
1.21565, 1.21569
4.31709, 4.79483
1.3349, 1.36045
1.45961, 1.46882
1.46471, 1.46539
1.46996, 1.471
1.35485, 1.35767
1.35488, 1.35527
1.18357, 1.18358
1.21682, 1.21797
1.32143, 1.32155
1.13478, 1.13546
4.20807, 4.79483
4.31765, 4.32166
3.95453, 3.95569
4.40377, 4.81493
4.69748, 4.74341
3.86553, 3.92268
4.20923, 4.22529
4.26206, 4.26209
4.30975, 4.31723
4.32009, 4.3343
0.97644, 0.9765
4.15316, 4.15626
4.29405, 4.30663
4.71761, 4.71798
1.46405, 1.47524
4.2092, 4.22527
4.25657, 4.25664
3.92701, 3.9769
4.73212, 4.73219
1.67603, 1.67603
1.33035, 1.34072
1.46468, 1.46537
4.20806, 4.79482
4.20809, 4.79485
4.75593, 4.84391
3.92532, 4.15671
3.92532, 4.15672
3.95697, 4.03009
1.33297, 1.34069
1.33304, 1.34076
1.35479, 1.35519
1.35481, 1.35521
1.46407, 1.47526
1.46413, 1.51187
1.66463, 1.66849
3.95699, 4.03011
1.94794, 1.95182
4.15298, 4.81494
4.20922, 4.22529
4.31764, 4.32164
1.35498, 1.35527
1.46999, 1.47525
1.47012, 1.47137
1.35476, 1.35489
1.35485, 1.35498
1.44918, 1.45799
4.05741, 4.06305
4.31057, 4.31846
4.71758, 4.71795
4.73211, 4.73219
4.1141, 4.16188
4.34419, 4.35801
1.4639, 1.46883
1.48346, 1.48377
1.43368, 1.45091
1.46398, 1.4752
1.46414, 1.51189
1.33303, 1.34075
1.33479, 1.33491
1.33484, 1.36042
1.35621, 1.36046
1.21565, 1.2157
1.35613, 1.36037
1.46195, 1.46711
1.33034, 1.3407
1.33484, 1.35321
1.44919, 1.45799
1.46466, 1.46535
1.47736, 1.47746
1.25937, 1.25949
1.41587, 1.44128
1.46468, 1.46536
1.46996, 1.47111
1.47005, 1.4712
3.9088, 3.91771
3.95699, 4.0301
4.91457, 4.99189
1.33488, 1.36044
4.15298, 4.81495
4.24009, 4.24097
2.09217, 2.10107
2.72328, 2.72364
2.78701, 2.85363
2.83003, 2.93634
2.90858, 2.90914
2.09213, 2.10103
2.7233, 2.72367
2.08258, 2.58707
2.08258, 2.58708
2.09216, 2.10106
0.97642, 0.97648
0.97646, 0.97651
2.86755, 2.87088
1.33039, 1.34076
1.33297, 1.34071
1.46418, 1.47529
2.78455, 2.85199
2.9421, 2.94615
2.99401, 2.99519
4.1141, 4.16186
4.3201, 4.33428
3.58449, 3.58643
4.70018, 4.74042
4.71698, 4.71747
1.33036, 1.34071
1.47737, 1.47747
2.09079, 2.09957
1.46469, 1.46537
1.35487, 1.35527
3.53716, 3.55997
3.54084, 3.5415
1.25936, 1.25947
2.73534, 2.74213
4.40378, 4.81493
4.45388, 4.45563
1.35609, 1.36034
1.46998, 1.47522
2.80645, 3.06114
2.80646, 3.06113
2.80647, 3.06112
2.82496, 3.06112
2.83002, 3.06112
2.82496, 3.06111
2.83003, 3.06112
1.3215, 1.32161
1.46413, 1.51189
2.09086, 2.0997
1.18356, 1.18357
1.3348, 1.33493
1.46407, 1.47527
3.90881, 3.91771
3.91538, 3.91893
1.35483, 1.35495
1.464, 1.47522
1.46406, 1.47528
1.47735, 1.47745
1.47932, 1.47942
2.86756, 2.8709
1.35486, 1.35526
1.35496, 1.35525
1.35611, 1.36034
1.45958, 1.46879
1.62842, 1.62862
3.53715, 3.55996
3.83764, 3.84008
1.33302, 1.34076
3.53714, 3.55997
3.60382, 3.61228
3.79793, 3.84244
3.53713, 3.55995
3.51995, 3.54972
3.91567, 3.92193
3.06542, 3.08572
3.06542, 3.08571
3.06543, 3.08573
3.91568, 3.92194
4.04081, 4.07829
4.05987, 4.0604
4.05989, 4.06042
4.11374, 4.65114
1.33485, 1.35322
1.34594, 1.35349
1.4642, 1.47531
4.20809, 4.79483
3.75306, 3.7531
4.68379, 4.79484
4.91457, 4.99188
1.33036, 1.34072
1.43501, 1.45217
3.53834, 3.539
2.50586, 2.50803
1.45757, 1.45864
4.6838, 4.79482
2.5724, 2.57423
1.46386, 1.46571
3.08186, 3.08448
3.72527, 3.72527
1.46385, 1.4657
1.46466, 1.46534
3.90879, 3.9177
1.33043, 1.34079
1.33304, 1.34078
1.33478, 1.33491
1.35477, 1.3549
1.35499, 1.35527
1.4639, 1.46886
1.46472, 1.46541
1.46999, 1.47523
1.6284, 1.62859
1.21564, 1.21569
1.34881, 1.34952
3.51037, 3.59743
1.35611, 1.36035
1.3562, 1.36044
4.71696, 4.71745
1.46421, 1.47532
4.2401, 4.24098
4.27174, 4.52518
3.51996, 3.5497
4.6388, 4.64832
1.35618, 1.36043
2.67251, 2.68185
2.78456, 2.85199
1.62841, 1.62861
3.58448, 3.58641
1.46414, 1.5119
1.46995, 1.471
2.72329, 2.72365
2.9354, 2.96523
4.20808, 4.81494
4.34307, 4.35693
4.75595, 4.84391
0.97644, 0.97649
1.47006, 1.47119
2.09081, 2.09958
1.355, 1.35528
1.36156, 1.36507
2.50871, 2.50976
1.43504, 1.45219
1.46472, 1.4654
4.23993, 4.24191
4.5467, 4.79483
3.95454, 3.95568
4.64236, 4.6434
4.71321, 4.71716
4.91456, 4.99188
2.67254, 2.68186
3.51998, 3.59745
3.79792, 3.84245
1.47002, 1.47528
4.11376, 4.65114
4.29406, 4.30662
4.32008, 4.33427
4.32024, 4.32443
4.34305, 4.35691
4.4876, 4.49024
4.71695, 4.71744
1.46405, 1.47527
1.35477, 1.35518
1.46408, 1.47525
3.5845, 3.58644
1.13478, 1.13545
1.94851, 1.95038
2.81836, 2.85268
2.85629, 2.8563
2.86754, 2.87088
1.45958, 1.4688
4.11376, 4.65115
4.15298, 4.81492
4.20807, 4.79484
4.24011, 4.24098
4.31765, 4.32165
3.92533, 4.15672
3.92534, 4.15672
3.92534, 4.15673
3.92533, 4.15673
3.92534, 4.15671
3.88968, 4.39357
3.92533, 4.15671
1.35616, 1.36039
3.95698, 4.03009
3.95698, 4.0301
2.08259, 2.58707
2.08261, 2.58706
1.33485, 1.36039
1.46421, 1.47531
3.51037, 3.59741
3.79171, 3.79261
3.92632, 3.97624
2.7925, 2.79361
1.3548, 1.35493
1.33481, 1.36037
4.32009, 4.33429
4.71759, 4.71796
0.97645, 0.97651
1.35615, 1.3604
2.09086, 2.09971
2.0908, 2.09958
1.45759, 1.45866
1.46389, 1.46883
2.78455, 2.85198
2.94209, 2.94613
1.40988, 1.40988
4.11409, 4.16186
4.20922, 4.22528
3.38271, 3.38281
3.79793, 3.84245
4.31708, 4.79483
4.32009, 4.33428
4.57867, 4.57886
1.35487, 1.35516
2.92833, 2.93096
1.18356, 1.18358
1.33482, 1.3604
1.33488, 1.36043
1.34895, 1.36046
3.38272, 3.38281
3.7917, 3.79259
3.90881, 3.91772
3.91569, 3.92099
1.46197, 1.46715
1.32147, 1.32158
2.78456, 2.85197
2.82495, 2.94548
1.33478, 1.3349
4.25658, 4.25664
4.32025, 4.32443
1.34536, 1.35307
1.35014, 1.35351
1.35479, 1.35518
1.3561, 1.36034
1.66464, 1.6685
1.33483, 1.36037
1.18355, 1.18357
1.30914, 1.36828
1.46999, 1.47113
1.47006, 1.4712
1.35614, 1.36039
2.85631, 2.85631
2.93541, 2.96523
2.08258, 2.58706
1.4642, 1.47532
3.51036, 3.59742
1.46465, 1.46533
4.11375, 4.65114
4.32026, 4.32444
3.53832, 3.53899
3.86551, 3.92267
4.34417, 4.35801
2.0826, 2.58707
1.13479, 1.13546
1.46387, 1.46882
3.51998, 3.54972
2.79248, 2.79359
2.83001, 2.93633
4.20807, 4.81493
4.30976, 4.31724
2.09087, 2.09971
2.50585, 2.50806
2.57241, 2.57424
2.99401, 2.99518
2.50587, 2.50805
2.67252, 2.68186
2.92917, 2.93126
2.99403, 2.9952
2.09084, 2.09969
2.09339, 2.10188
1.9252, 1.99906
1.94795, 1.95183
2.5087, 2.50976
2.57239, 2.57422
1.4647, 1.46539
2.09339, 2.10189
3.51037, 3.59744
1.44918, 1.45798
2.79249, 2.79361
2.82383, 2.82468
2.8563, 2.8563
1.43503, 1.45217
1.46391, 1.46885
3.51996, 3.54971
3.75306, 3.75311
1.35488, 1.35516
2.67253, 2.68186
1.35477, 1.35517
4.20808, 4.79482
4.64235, 4.64338
3.92635, 3.97626
4.70016, 4.74041
2.85629, 2.85629
1.43503, 1.45219
2.80644, 3.06112
2.80644, 3.06111
2.80645, 3.06113
3.60381, 3.61228
3.95456, 3.95571
2.78454, 2.85197
4.78747, 4.79484
3.52259, 3.55214
3.72526, 3.72527
3.80269, 3.80442
1.35485, 1.35768
1.66464, 1.66851
3.86551, 3.92266
3.91537, 3.91715
3.08185, 3.08447
3.44585, 3.44608
3.54084, 3.54149
3.80266, 3.80441
3.52258, 3.55211
3.58447, 3.58641
3.79566, 3.79719
3.53715, 3.55997
3.83764, 3.84009
3.51035, 3.59742
2.72327, 2.72363
2.90859, 2.90914
4.13102, 4.14678
4.15299, 4.81493
4.15315, 4.15627
4.15316, 4.15628
4.24009, 4.24096
4.50743, 4.74042
1.47929, 1.47939
2.67253, 2.68185
2.78455, 2.85197
2.82496, 2.94548
1.35612, 1.36038
1.35015, 1.3535
2.92834, 2.93098
1.30913, 1.36827
1.46408, 1.47526
4.15318, 4.15628
3.7917, 3.7926
3.92701, 3.97688
1.35014, 1.3535
3.92633, 3.97626
1.35482, 1.35495
4.20806, 4.79484
4.31056, 4.31845
3.0554, 3.06356
4.63881, 4.64833
4.69367, 4.73554
4.70017, 4.74041
1.35487, 1.35526
1.33486, 1.36044
1.13479, 1.13547
1.21563, 1.21569
1.33477, 1.33489
1.35479, 1.3552
1.35487, 1.3577
1.41589, 1.44129
1.4596, 1.46881
1.46417, 1.47529
3.80269, 3.80443
4.3201, 4.33429
4.34417, 4.35799
4.36099, 4.36556
4.45391, 4.45566
2.08261, 2.58707
4.15317, 4.15628
4.20806, 4.81494
3.05541, 3.06357
1.45957, 1.46879
4.25656, 4.25663
4.29405, 4.30661
4.31707, 4.74042
4.69746, 4.74339
1.33487, 1.36044
1.35481, 1.35495
1.46419, 1.4753
1.69105, 1.69999
4.27176, 4.52517
4.32008, 4.3343
3.95697, 4.03008
3.957, 4.0301
3.957, 4.03011
3.957, 4.03009
2.0826, 2.58708
1.45959, 1.46881
1.47001, 1.47115
4.20808, 4.81493
4.34308, 4.35693
3.92702, 3.97689
1.43502, 1.45218
4.15297, 4.81493
4.15317, 4.15627
4.31707, 4.7404
4.31707, 4.79484
1.33482, 1.36037
1.94795, 1.95184
1.35617, 1.36041
1.47002, 1.47115
4.11377, 4.65114
4.26208, 4.26211
4.27173, 4.52517
4.31709, 4.74041
1.35482, 1.35522
1.35619, 1.36044
1.46407, 1.47524
1.46412, 1.51187
1.46998, 1.47524
1.47003, 1.47529
1.30913, 1.36828
1.46413, 1.5119
1.18358, 1.18359
1.21683, 1.21799
1.35483, 1.35496
1.33296, 1.3407
1.94849, 1.95037
1.35486, 1.35525
1.35618, 1.36042
1.92519, 1.99904
1.33485, 1.35323
1.35015, 1.35351
2.08259, 2.58708
1.46394, 1.46889
3.91536, 3.91715
3.92632, 3.97625
1.35483, 1.35497
1.46406, 1.47526
4.6838, 4.79484
4.7176, 4.71796
2.09081, 2.09959
2.50586, 2.50804
2.79248, 2.79253
2.93539, 2.96524
2.57237, 2.57421
2.78698, 2.85361
2.82381, 2.82466
2.92918, 2.93126
2.08259, 2.58706
2.0826, 2.58706
1.46413, 1.51188
1.47005, 1.47118
1.33042, 1.34079
1.33484, 1.36039
1.69104, 1.69997
4.20922, 4.22527
3.53713, 3.55994
4.48761, 4.49024
1.35617, 1.3604
2.83002, 2.93635
1.33298, 1.3407
1.4639, 1.46884
3.51038, 3.59742
3.79172, 3.79262
3.80266, 3.8044
2.78455, 2.85196
1.3549, 1.35518
1.46419, 1.47529
1.46998, 1.47112
4.27174, 4.52516
4.30978, 4.31726
4.32007, 4.33428
4.78746, 4.79482
2.92834, 2.93097
1.46467, 1.46537
2.82497, 3.06113
1.92518, 1.99905
2.83003, 2.93636
1.35479, 1.35492
4.24008, 4.24096
2.50585, 2.50804
2.50871, 2.50977
2.93539, 2.96523
1.18354, 1.18355
3.51998, 3.54973
3.17326, 3.17434
3.38271, 3.3828
3.51039, 3.59743
3.51995, 3.5497
3.51997, 3.59743
3.83766, 3.8401
3.54086, 3.54151
3.90879, 3.91771
3.91568, 3.92098
3.91537, 3.91893
4.04082, 4.07829
4.04082, 4.0783
4.04083, 4.0783
4.04083, 4.07829
4.04506, 4.04627
4.05739, 4.06304
4.20807, 4.81494
4.50744, 4.74043
1.30915, 1.36828
1.48347, 1.48378
2.73534, 2.74212
1.34539, 1.35309
2.92919, 2.93127
1.33487, 1.36043
1.35478, 1.35518
1.35486, 1.35499
4.13102, 4.14679
4.31055, 4.31844
1.46467, 1.46535
1.33487, 1.35352
3.09054, 3.09664
3.38269, 3.38279
3.54085, 3.5415
3.927, 3.97688
1.35621, 1.36045
1.36157, 1.36508
1.464, 1.47521
1.33485, 1.35352
1.35016, 1.35351
1.33486, 1.35324
1.34538, 1.35309
4.20807, 4.79482
4.25657, 4.25663
3.52258, 3.55213
3.92634, 3.97626
1.1836, 1.18361
1.21684, 1.21799
1.13477, 1.13545
1.40986, 1.40987
1.46193, 1.4671
1.46196, 1.46714
1.47003, 1.47118
1.66462, 1.66848
1.69103, 1.69997
1.35488, 1.35528
1.33483, 1.36041
1.41586, 1.44127
2.82497, 2.94547
1.33483, 1.36039
1.33304, 1.34075
1.35486, 1.35769
2.78453, 2.85197
2.78699, 2.85363
4.20808, 4.79484
4.4539, 4.45564
3.79792, 3.84246
4.49567, 4.49589
4.54667, 4.79483
4.63881, 4.64834
2.92918, 2.93127
3.72528, 3.72528
3.75307, 3.75312
1.34884, 1.34956
1.35611, 1.36037
1.92519, 1.99906
2.83004, 2.93635
4.15298, 4.81493
4.15316, 4.15627
3.87261, 3.87309
4.31764, 4.32165
1.33303, 1.34077
1.35487, 1.35515
1.43371, 1.45093
1.46194, 1.46709
1.33485, 1.3535
2.56873, 2.56921
2.78698, 2.85362
2.86755, 2.87089
1.21683, 1.21798
1.45959, 1.46882
1.4639, 1.46885
1.46393, 1.46889
1.46999, 1.47524
4.0574, 4.06305
4.31057, 4.31845
4.64234, 4.64338
4.69366, 4.73553
1.33034, 1.34072
1.34538, 1.35308
1.34883, 1.34954
1.46473, 1.46542
1.3548, 1.35492
1.35616, 1.36041
1.4492, 1.45799
1.45758, 1.45864
1.46386, 1.46881
1.46388, 1.46883
3.3827, 3.38279
3.91538, 3.91716
3.94011, 3.94714
1.35493, 1.35522
1.62839, 1.62859
4.1141, 4.16187
4.49566, 4.49588
3.80268, 3.80441
1.34595, 1.35351
1.45756, 1.45862
1.30916, 1.3683
4.69746, 4.7434
3.95698, 4.03008
1.32147, 1.32159
1.33489, 1.36044
1.46405, 1.47525
1.46998, 1.47102
2.78697, 2.8536
1.35489, 1.35518
3.17324, 3.17432
1.46406, 1.47524
2.83002, 2.93634
1.33481, 1.33494
4.34417, 4.358
4.54668, 4.79484
1.35491, 1.3552
1.47001, 1.47527
1.6414, 1.64692
1.64142, 1.64694
1.92519, 1.99905
1.33034, 1.34071
3.53712, 3.55994
1.3348, 1.36039
2.9421, 2.94614
4.69367, 4.73553
4.70017, 4.74042
3.38269, 3.38278
3.83762, 3.84007
1.46198, 1.46715
2.78701, 2.85362
1.33305, 1.34077
1.34894, 1.36045
1.3548, 1.3552
3.79794, 3.84247
3.80266, 3.80439
2.50585, 2.50805
1.35497, 1.35525
1.62843, 1.62862
4.40378, 4.81494
3.06543, 3.08572
1.32149, 1.3216
1.33035, 1.34071
1.46997, 1.47102
1.69105, 1.69998
1.33481, 1.3604
1.35612, 1.36036
1.64141, 1.64694
1.94852, 1.95039
1.33486, 1.35322
1.46407, 1.47528
1.32144, 1.32156
1.33484, 1.3604
1.33484, 1.35323
1.46198, 1.46716
1.47002, 1.47527
2.81837, 2.85268
2.92831, 2.93095
1.3561, 1.36036
4.27175, 4.52517
4.32027, 4.32445
2.09082, 2.09959
1.30913, 1.36826
1.32145, 1.32157
3.79793, 3.84246
1.18354, 1.18356
1.33039, 1.34077
1.46418, 1.4753
1.46474, 1.46543
4.54668, 4.79483
2.09337, 2.10187
2.78454, 2.85196
2.81836, 2.85267
2.82495, 2.94547
2.86754, 2.87087
2.67253, 2.68187
2.787, 2.85363
2.73532, 2.74211
2.81837, 2.85267
2.82495, 2.94546
0.97643, 0.97648
1.33299, 1.34072
3.52259, 3.55213
1.34893, 1.36044
4.15297, 4.81494
4.29404, 4.30662
3.51996, 3.59742
4.31707, 4.74041
1.32148, 1.3216
1.46399, 1.47521
1.34537, 1.35309
1.36155, 1.36508
3.44582, 3.44605
3.92702, 3.9769
1.33482, 1.36041
1.35498, 1.35526
1.46466, 1.46536
1.9485, 1.95037
2.50584, 2.50803
1.67601, 1.67601
4.26208, 4.2621
4.30979, 4.31727
4.36098, 4.36555
1.43369, 1.45091
2.83002, 3.06113
2.80646, 3.06112
2.83003, 3.06113
2.80646, 3.06111
2.82496, 3.06113
2.82495, 3.06112
2.80644, 3.06114
3.52257, 3.55211
3.79563, 3.79716
1.1836, 1.18362
1.46192, 1.46708
1.46996, 1.47101
1.46996, 1.4711
1.47003, 1.47117
2.5724, 2.57424
1.62842, 1.62861
4.27174, 4.52517
4.30977, 4.31724
3.79795, 3.84247
3.91568, 3.92097
4.34418, 4.35801
4.63879, 4.64832
1.45759, 1.45865
2.09217, 2.10106
1.33486, 1.35323
1.47737, 1.47746
1.47934, 1.47943
3.51996, 3.54973
3.51997, 3.54972
3.53714, 3.55995
3.79567, 3.7972
3.79794, 3.84246
3.91569, 3.92098
3.75308, 3.75312
3.09051, 3.09662
3.53716, 3.55998
3.53831, 3.53898
2.787, 2.85361
2.93539, 2.96522
2.93541, 2.96524
1.36157, 1.3651
1.45758, 1.45865
4.34306, 4.35693
4.54669, 4.79483
3.53833, 3.539
3.92631, 3.97624
1.46196, 1.46715
2.81838, 2.85268
1.46399, 1.4752
1.33488, 1.36045
1.45756, 1.45863
1.34894, 1.36046
1.46387, 1.46881
4.13101, 4.14677
4.23993, 4.2419
4.31058, 4.31847
4.31708, 4.74041
4.57866, 4.57885
4.91456, 4.99189
3.05539, 3.06356
3.94013, 3.94717
4.11409, 4.16187
4.32008, 4.33428
4.48759, 4.49024
1.34893, 1.36045
1.33043, 1.3408
1.33303, 1.34076
1.36156, 1.36508
1.41588, 1.44128
1.46393, 1.46887
1.46467, 1.46536
1.47009, 1.47134
1.21564, 1.2157
1.43503, 1.45218
4.11377, 4.65115
4.27173, 4.52516
4.34416, 4.35799
4.50743, 4.74041
3.91539, 3.91717
4.13103, 4.14678
4.71759, 4.71795
4.23995, 4.24193
4.57865, 4.57884
3.92698, 3.97687
2.09079, 2.09956
1.3562, 1.36045
1.46193, 1.46709
4.11374, 4.65115
4.25658, 4.25665
4.31708, 4.74043
4.32025, 4.32444
2.94207, 2.94612
1.32149, 1.32161
4.20808, 4.79483
4.32026, 4.32445
4.54667, 4.79484
3.88969, 4.3936
3.88971, 4.39359
3.88971, 4.39358
3.88971, 4.39357
3.94012, 3.94715
4.30976, 4.31725
3.83763, 3.84008
0.97643, 0.97649
4.15315, 4.15626
4.23994, 4.24191
3.94013, 3.94716
4.23995, 4.24192
1.46474, 1.46542
1.34537, 1.35308
1.33483, 1.36038
1.33485, 1.3604
4.20805, 4.79483
4.31707, 4.74043
3.92699, 3.97688
3.94014, 3.94717
1.18355, 1.18356
1.3348, 1.33492
1.33483, 1.36036
1.35479, 1.35491
1.46999, 1.47112
1.47, 1.47526
1.47007, 1.4712
1.47738, 1.47748
1.92518, 1.99904
1.33484, 1.35324
2.78699, 2.85362
2.94211, 2.94615
1.21682, 1.21798
3.95454, 3.95569
3.95456, 3.9557
1.35615, 1.36039
1.48347, 1.48377
1.36155, 1.36507
1.40986, 1.40986
4.25659, 4.25665
4.40376, 4.81494
4.63879, 4.64833
1.33488, 1.36046
1.47933, 1.47943
1.48348, 1.48379
2.73535, 2.74213
1.30914, 1.36827
1.35477, 1.35516
3.87262, 3.87309
1.33482, 1.36039
1.33487, 1.35351
4.15299, 4.81494
2.09339, 2.10187
2.78457, 2.85198
2.0908, 2.09957
2.09341, 2.10189
2.67251, 2.68184
2.994, 2.99517
2.09081, 2.09957
2.50586, 2.50806
2.73533, 2.74212
2.9292, 2.93129
1.45757, 1.45863
1.94851, 1.95039
2.78697, 2.85361
4.11411, 4.16187
1.34892, 1.36044
1.47001, 1.47525
1.43368, 1.45092
1.47003, 1.47528
2.67254, 2.68187
4.11408, 4.16187
1.47011, 1.47136
1.33033, 1.3407
1.47, 1.47524
3.72527, 3.72528
2.79247, 2.79252
1.47738, 1.47747
1.33486, 1.3535
1.18359, 1.18361
1.21567, 1.21572
1.4647, 1.46538
1.66463, 1.6685
4.75594, 4.84392
1.25938, 1.2595
1.94792, 1.9518
2.56873, 2.56922
2.57238, 2.57421
2.78456, 2.85198
1.33484, 1.36038
3.51036, 3.59744
3.52258, 3.55212
3.79566, 3.79718
3.79794, 3.84245
3.90881, 3.9177
3.51038, 3.59744
3.60383, 3.6123
3.86551, 3.92268
3.90879, 3.91769
3.91536, 3.91891
3.51038, 3.59745
4.04084, 4.0783
4.04506, 4.04628
4.04507, 4.04628
4.04508, 4.04629
1.21681, 1.21798
1.3304, 1.34076
1.33298, 1.34071
4.05989, 4.06043
3.79565, 3.79717
4.20808, 4.79485
4.69365, 4.73553
4.91458, 4.99189
1.34536, 1.35308
1.46194, 1.46711
1.47, 1.47113
2.994, 2.99518
1.35492, 1.3552
1.46465, 1.46534
3.95453, 3.95568
2.81838, 2.85269
1.33041, 1.34077
4.15297, 4.81495
4.23996, 4.24193
3.75307, 3.75311
4.29404, 4.30661
4.70018, 4.74043
1.35611, 1.36036
1.46392, 1.46888
1.46997, 1.47101
2.72328, 2.72365
2.73533, 2.74211
2.83003, 2.93635
3.44584, 3.44607
2.50584, 2.50804
4.11375, 4.65115
4.40379, 4.81495
1.33482, 1.36038
1.40985, 1.40985
1.4576, 1.45867
1.46195, 1.4671
1.46464, 1.46533
1.94793, 1.95182
1.21681, 1.21797
1.3304, 1.34077
1.33483, 1.35321
1.33484, 1.35322
1.46197, 1.46716
2.83002, 2.93633
1.35478, 1.35491
1.33307, 1.34078
1.47736, 1.47745
1.47933, 1.47942
2.92832, 2.93096
1.33487, 1.35325
1.35485, 1.35497
4.50745, 4.74042
4.63879, 4.64831
3.53712, 3.55995
3.79796, 3.84247
1.48349, 1.4838
1.33486, 1.35351
1.47, 1.47114
3.44583, 3.44606
1.47, 1.47527
2.787, 2.85362
2.90856, 2.90911
1.33296, 1.34069
1.33305, 1.34078
1.46389, 1.46884
4.29402, 4.3066
3.54085, 3.54151
3.95455, 3.9557
4.54669, 4.79484
4.71697, 4.71746
0.97645, 0.9765
1.4793, 1.4794
2.50586, 2.50805
4.32027, 4.32446
3.53834, 3.53901
1.46384, 1.46569
2.82381, 2.82467
4.131, 4.14677
4.13101, 4.14678
4.31058, 4.31846
4.31708, 4.7404
3.05539, 3.06355
1.46998, 1.47523
2.0934, 2.10188
2.50587, 2.50806
2.67252, 2.68185
1.25937, 1.25948
1.69103, 1.69996
4.48759, 4.49023
4.73213, 4.7322
3.51997, 3.59744
1.33487, 1.35353
1.34594, 1.3535
1.33487, 1.3535
1.35493, 1.35521
3.5226, 3.55214
3.53713, 3.55996
1.18357, 1.18359
1.32146, 1.32157
1.46464, 1.46534
4.30978, 4.31725
4.45389, 4.45564
4.50744, 4.74041
4.78746, 4.79483
3.88972, 4.39358
3.88972, 4.39359
3.95696, 4.03008
1.92517, 1.99903
2.72326, 2.72363
1.18359, 1.1836
3.0554, 3.06357
3.92699, 3.97687
1.44919, 1.45798
4.20923, 4.2253
4.30975, 4.31724
3.87263, 3.87311
4.73211, 4.73218
2.50583, 2.50804
4.31763, 4.32164
1.33477, 1.3349
3.08185, 3.08446
1.34593, 1.35348
2.99402, 2.9952
1.46412, 1.51189
4.29403, 4.3066
4.5467, 4.79484
3.87262, 3.8731
1.46391, 1.46887
1.33042, 1.3408
1.47932, 1.47941
1.35484, 1.35496
1.64142, 1.64695
4.34305, 4.35692
4.71757, 4.71794
3.51036, 3.59743
3.90882, 3.91772
1.33483, 1.36042
1.35017, 1.35352
1.94794, 1.95183
1.46414, 1.51188
1.47009, 1.47135
1.94792, 1.95181
1.34592, 1.35349
1.41586, 1.44126
1.33482, 1.33495
1.34596, 1.35351
1.64141, 1.64693
2.93538, 2.96522
1.35492, 1.35521
1.66465, 1.66851
4.31706, 4.74042
4.78747, 4.79483
2.81838, 2.8527
1.67601, 1.67602
1.33482, 1.36036
1.45957, 1.46881
1.46392, 1.46887
1.4793, 1.47939
2.09215, 2.10106
4.34418, 4.358
4.4539, 4.45565
2.09216, 2.10105
2.81837, 2.85269
2.09215, 2.10105
2.72329, 2.72366
2.78454, 2.85198
2.79248, 2.7936
2.82382, 2.82467
2.83004, 2.93636
2.9354, 2.96524
2.72327, 2.72364
1.3549, 1.35519
2.56872, 2.56921
1.33484, 1.36041
2.57238, 2.57422
1.44921, 1.45801
1.46197, 1.46714
4.31709, 4.74043
1.35612, 1.36037
3.09051, 3.09661
3.83763, 3.84007
1.33485, 1.35324
1.34594, 1.35351
1.48349, 1.48379
4.20806, 4.79483
4.26204, 4.26206
3.91536, 3.91714
4.64234, 4.64339
4.69366, 4.73554
1.21566, 1.21571
1.36158, 1.3651
2.82497, 3.06112
1.4337, 1.45092
1.46389, 1.46885
3.95455, 3.95569
1.25938, 1.25949
4.70019, 4.74043
1.69103, 1.69998
4.49567, 4.4959
4.69747, 4.74341
1.33483, 1.33495
1.35478, 1.35519
1.46385, 1.46571
1.46199, 1.46716
3.17325, 3.17432
3.95699, 4.03009
3.51036, 3.59741
3.91535, 3.91713
3.91537, 3.91716
3.9157, 3.92099
3.72528, 3.72529
3.05542, 3.06357
3.79563, 3.79717
3.9088, 3.91772
3.06543, 3.08574
3.09052, 3.09663
1.33489, 1.36046
1.36158, 1.36509
4.26206, 4.26208
4.3106, 4.31847
3.44586, 3.44609
3.79172, 3.79261
4.31763, 4.32165
4.31764, 4.32166
1.46463, 1.46532
1.9485, 1.95038
3.79564, 3.79717
3.79565, 3.79718
2.08261, 2.58708
4.80434, 4.80445
1.46196, 1.46711
4.0574, 4.06304
4.11411, 4.16188
4.80435, 4.80445
1.32146, 1.32158
4.20921, 4.22527
4.26204, 4.26207
1.33483, 1.3604
1.33485, 1.36038
1.35481, 1.35522
1.35482, 1.35496
1.46391, 1.46884
1.33488, 1.35352
1.34535, 1.35307
1.35481, 1.35494
1.4337, 1.45093
1.66461, 1.66848
4.20809, 4.81494
4.36099, 4.36555
4.75594, 4.84391
4.20809, 4.79484
4.68379, 4.79483
4.64232, 4.64336
4.11408, 4.16186
4.23996, 4.24194
4.29404, 4.3066
4.31707, 4.79483
4.64233, 4.64337
4.7176, 4.71797
1.35613, 1.36038
4.11375, 4.65116
1.46412, 1.51188
1.35476, 1.35516
1.35485, 1.35525
4.27175, 4.52518
3.92535, 4.15671
3.88969, 4.39358
3.88969, 4.39357
3.88969, 4.39359
3.92532, 4.1567
3.92535, 4.15672
1.46391, 1.46886
4.25659, 4.25666
4.6838, 4.79483
3.83765, 3.8401
4.71322, 4.71717
4.71696, 4.71746
4.75595, 4.84392
4.63878, 4.64832
1.67602, 1.67602
4.64233, 4.64338
4.71322, 4.71716
3.92633, 3.97625
1.34884, 1.34955
1.33042, 1.34078
1.48348, 1.48378
4.31708, 4.74042
1.21563, 1.21568
1.30914, 1.36829
1.40985, 1.40986
1.43371, 1.45094
1.34592, 1.35348
1.41588, 1.44127
1.33035, 1.3407
1.33299, 1.34071
1.3348, 1.36038
1.33482, 1.33494
1.33037, 1.34073
1.33489, 1.36045
1.35488, 1.3577
1.46406, 1.47527
1.46471, 1.4654
1.47735, 1.47744
1.45959, 1.4688
1.6414, 1.64693
2.09338, 2.10188
2.82496, 2.94547
1.3304, 1.34078
1.676, 1.676
4.11376, 4.65116
4.30977, 4.31725
4.34307, 4.35692
1.33041, 1.34079
1.33306, 1.34078
1.46384, 1.4657
2.92835, 2.93098
1.40987, 1.40988
1.92517, 1.99905
3.53832, 3.53898
3.79171, 3.7926
3.92635, 3.97627
3.92701, 3.97689
1.3548, 1.35521
1.69102, 1.69997
4.31059, 4.31847
4.34308, 4.35694
2.09085, 2.09969
2.8563, 2.85631
2.94208, 2.94612
2.09215, 2.10104
2.5087, 2.50975
2.56871, 2.56919
2.57239, 2.57423
2.82382, 2.82468
2.82496, 2.94546
2.92832, 2.93095
1.30916, 1.36829
1.35612, 1.36035
1.67602, 1.67603
1.35489, 1.35517
1.47004, 1.47118
4.13103, 4.14679
4.20924, 4.2253
4.26205, 4.26207
4.29403, 4.30661
4.31056, 4.31844
4.57867, 4.57885
1.64143, 1.64695
1.92518, 1.99906
1.94848, 1.95036
1.33487, 1.35324
1.4596, 1.46882
1.94849, 1.95036
2.09082, 2.09958
2.09337, 2.10186
2.92918, 2.93128
1.13477, 1.13544
1.333, 1.34072
1.33307, 1.34079
1.46411, 1.51188
1.47005, 1.47119
1.66462, 1.66849
4.36097, 4.36554
1.435, 1.45216
1.4642, 1.4753
2.83001, 2.93634
1.33041, 1.34078
2.80644, 3.06113
2.80645, 3.06112
2.80645, 3.06111
1.32145, 1.32156
1.47, 1.47525
2.56875, 2.56923
2.86753, 2.87087
1.47001, 1.47114
1.33305, 1.34076
1.3348, 1.36036
1.46194, 1.4671
4.11377, 4.65116
4.31766, 4.32166
4.32028, 4.32446
4.34306, 4.35692
4.40377, 4.81494
4.69748, 4.7434
3.80267, 3.80441
3.86553, 3.92269
3.87264, 3.87311
3.06544, 3.08572
3.51998, 3.59744
3.79173, 3.79262
3.09053, 3.09664
3.44584, 3.44608
3.53833, 3.53899
3.58449, 3.58642
3.87263, 3.8731
3.83765, 3.84009
3.51995, 3.59742
3.80268, 3.80442
2.79247, 2.79358
2.79249, 2.7936
4.05741, 4.06306
4.05987, 4.06041
4.05988, 4.06041
4.05988, 4.06042
4.2401, 4.24097
4.30976, 4.31723
3.3827, 3.3828
4.31708, 4.79482
4.63878, 4.64831
4.78748, 4.79484
1.4701, 1.47135
2.92919, 2.93128
1.41589, 1.44128
3.92634, 3.97625
2.82497, 2.94548
4.48761, 4.49025
4.71761, 4.71797
3.17326, 3.17433
3.5845, 3.58643
4.91458, 4.9919
2.09214, 2.10104
1.46393, 1.46888
1.46405, 1.47528
1.33039, 1.34078
3.09053, 3.09663
3.17325, 3.17433
3.51997, 3.54971
3.91567, 3.92097
1.40989, 1.40989
1.46464, 1.46532
1.46473, 1.46541
4.23994, 4.24192
3.91536, 3.91892
4.27175, 4.52516
4.32025, 4.32445
4.73212, 4.7322
1.46398, 1.47521
1.69102, 1.69996
1.33481, 1.33493
1.33481, 1.36036
1.46392, 1.46886
1.46997, 1.47112
1.47004, 1.47119
1.69104, 1.69998
1.41588, 1.44129
1.44921, 1.458
1.46408, 1.47528
2.56872, 2.5692
1.34593, 1.3535
1.43502, 1.45217
1.46997, 1.47111
4.26207, 4.2621
4.45389, 4.45563
4.63877, 4.6483
4.69747, 4.7434
1.34882, 1.34953
1.35488, 1.35517
2.8238, 2.82466
3.44585, 3.44609
3.94012, 3.94716
1.35491, 1.35519
1.43369, 1.45092
4.20807, 4.79485
4.50744, 4.74042
1.3348, 1.36037
3.79795, 3.84246
1.33298, 1.34072
2.56874, 2.56922
1.464, 1.4752
1.6284, 1.6286
4.11411, 4.16189
4.64235, 4.64339
4.80435, 4.80446
1.33481, 1.36039
1.45958, 1.46881
1.47931, 1.47941
2.09085, 2.0997
2.09338, 2.10187
2.7925, 2.7936
2.90857, 2.90913
1.21685, 1.218
1.25936, 1.25948
1.46408, 1.47527
1.32144, 1.32155
1.33306, 1.34077
1.35619, 1.36043
1.33486, 1.35352
1.92517, 1.99904
4.20921, 4.22528
4.34419, 4.35802
1.46397, 1.47519
1.46404, 1.47526
2.78699, 2.85361
2.82497, 2.94546
2.86754, 2.87089
2.90856, 2.90912
3.60382, 3.61229
3.91569, 3.92097
2.92833, 2.93097
1.33297, 1.3407
1.94793, 1.95181
4.40376, 4.81493
4.6388, 4.64833
3.06544, 3.08573
3.91569, 3.92194
3.92534, 4.1567
3.92533, 4.1567
3.8897, 4.39358
3.8897, 4.39359
3.8897, 4.39357
1.46192, 1.46709
2.79249, 2.79254
2.81839, 2.85269
1.1348, 1.13547
3.51996, 3.59743
1.30915, 1.36829
1.35614, 1.36038
2.90858, 2.90913
4.3201, 4.3343
3.51996, 3.54972
3.51997, 3.54973
3.53714, 3.55996
3.8655, 3.92266
3.86552, 3.92268
1.62841, 1.6286
2.82379, 2.82465
2.94208, 2.94613
2.73535, 2.74212
4.20809, 4.79482
4.29406, 4.30663
3.51995, 3.54971
3.52257, 3.55212
4.80436, 4.80446
1.34593, 1.35349
2.73532, 2.7421
2.86753, 2.87088
1.46406, 1.47525
1.94791, 1.9518
1.25939, 1.2595
1.46199, 1.46717
1.46407, 1.47525
4.24007, 4.24095
4.29405, 4.30662
1.35616, 1.3604
1.46387, 1.46572
1.46405, 1.47526
1.18358, 1.1836
1.34882, 1.34954
1.35618, 1.36044
1.46195, 1.46713
1.4701, 1.47136
1.41587, 1.44127
1.46419, 1.47531
1.36156, 1.36509
1.47929, 1.47938
4.27176, 4.52518
4.32008, 4.33429
3.51038, 3.59743
4.34306, 4.35691
1.33487, 1.36045
2.78698, 2.8536
2.86756, 2.87089
1.46998, 1.47113
1.46398, 1.47519
1.4642, 1.47529
2.09214, 2.10105
4.49568, 4.4959
4.69365, 4.73552
2.0934, 2.10189
2.50585, 2.50803
2.67252, 2.68184
2.94209, 2.94614
2.99402, 2.99519
2.50584, 2.50805
2.79247, 2.79359
2.85628, 2.85628
3.91567, 3.92096
2.50872, 2.50977
2.9292, 2.93128
1.35476, 1.35517
1.35484, 1.35497
3.95457, 3.95572
1.33479, 1.33492
1.33481, 1.36038
1.34883, 1.34955
2.50584, 2.50806
2.85628, 2.85629
1.33304, 1.34077
1.35499, 1.35528
4.68381, 4.79483
3.80267, 3.8044
3.92633, 3.97624
1.35486, 1.35768
1.13476, 1.13544
1.34881, 1.34953
1.36154, 1.36507
3.72529, 3.72529
1.34595, 1.3535
2.78457, 2.85199
1.40987, 1.40987
4.15318, 4.15629
4.24008, 4.24095
3.9088, 3.9177
3.91568, 3.92193
4.26209, 4.26211
4.80436, 4.80447
1.36157, 1.36509
2.82497, 3.06114
1.46193, 1.46708
1.46196, 1.46712
1.32148, 1.32159
1.46998, 1.47103
2.81835, 2.85267
1.21684, 1.218
4.71695, 4.71745
3.927, 3.97689
1.33485, 1.35351
1.34537, 1.35307
1.35016, 1.35352
1.3561, 1.36035
1.47007, 1.47121
1.69106, 1.69999
3.09052, 3.09662
3.72526, 3.72526
1.34892, 1.36043
1.47001, 1.47526
3.08184, 3.08446
3.51037, 3.59742
3.44583, 3.44607
3.58448, 3.58642
3.58451, 3.58644
3.91537, 3.91892
3.52259, 3.55212
3.80265, 3.80439
3.52256, 3.55211
3.79793, 3.84247
2.90857, 2.90912
1.33036, 1.34073
1.43501, 1.45216
1.4492, 1.458
1.46388, 1.46882
1.46399, 1.47519
3.94011, 3.94715
3.95454, 3.9557
4.32026, 4.32446
4.34307, 4.35694
4.5467, 4.79481
4.57866, 4.57884
1.35497, 1.35526
1.35613, 1.36036
2.09336, 2.10186
2.73536, 2.74214
1.44919, 1.458
1.45957, 1.4688
1.47931, 1.4794
3.79792, 3.84247
1.21566, 1.2157
1.46465, 1.46535
1.47011, 1.47137
2.8238, 2.82465
4.31709, 4.74042
4.71321, 4.71715
3.54087, 3.54152


==> pers_diags/3020_2.5_pd_2d_bvsp.txt <==
x, y
1.35487, 0.0028200000000000447
1.21565, 4.0000000000040004e-05
4.31709, 0.47773999999999983
1.3349, 0.02554999999999996
1.45961, 0.00920999999999994
1.46471, 0.0006800000000000139
1.46996, 0.001040000000000152
1.35485, 0.0028199999999998226
1.35488, 0.00038999999999989043
1.18357, 1.0000000000065512e-05
1.21682, 0.0011499999999999844
1.32143, 0.00011999999999989797
1.13478, 0.0006800000000000139
4.20807, 0.58676
4.31765, 0.004009999999999181
3.95453, 0.0011600000000000499
4.40377, 0.41116000000000064
4.69748, 0.04593000000000025
3.86553, 0.057150000000000034
4.20923, 0.016060000000000407
4.26206, 2.9999999999752447e-05
4.30975, 0.007480000000000153
4.32009, 0.01420999999999939
0.97644, 6.0000000000060005e-05
4.15316, 0.0030999999999998806
4.29405, 0.012579999999999814
4.71761, 0.0003700000000002035
1.46405, 0.011190000000000033
4.2092, 0.01607000000000003
4.25657, 7.00000000000145e-05
3.92701, 0.04988999999999999
4.73212, 7.00000000000145e-05
1.67603, 0.0
1.33035, 0.01036999999999999
1.46468, 0.0006900000000000794
4.20806, 0.58676
4.20809, 0.58676
4.75593, 0.08797999999999995
3.92532, 0.2313900000000002
3.92532, 0.23139999999999983
3.95697, 0.0731200000000003
1.33297, 0.007719999999999949
1.33304, 0.007719999999999949
1.35479, 0.00039999999999995595
1.35481, 0.00039999999999995595
1.46407, 0.011190000000000033
1.46413, 0.047740000000000116
1.66463, 0.0038599999999999746
3.95699, 0.07311999999999985
1.94794, 0.0038800000000001056
4.15298, 0.6619599999999997
4.20922, 0.01607000000000003
4.31764, 0.004000000000000448
1.35498, 0.00028999999999990145
1.46999, 0.005260000000000042
1.47012, 0.0012499999999999734
1.35476, 0.00012999999999996348
1.35485, 0.00012999999999996348
1.44918, 0.008809999999999985
4.05741, 0.005639999999999645
4.31057, 0.00788999999999973
4.71758, 0.0003700000000002035
4.73211, 8.00000000005241e-05
4.1141, 0.04778000000000038
4.34419, 0.013819999999999943
1.4639, 0.004930000000000101
1.48346, 0.00031000000000003247
1.43368, 0.017229999999999857
1.46398, 0.011220000000000008
1.46414, 0.04774999999999996
1.33303, 0.007720000000000171
1.33479, 0.00012000000000012001
1.33484, 0.025579999999999936
1.35621, 0.004250000000000087
1.21565, 5.0000000000105516e-05
1.35613, 0.0042400000000000215
1.46195, 0.005159999999999831
1.33034, 0.010359999999999925
1.33484, 0.018369999999999997
1.44919, 0.008799999999999919
1.46466, 0.0006899999999998574
1.47736, 9.999999999998899e-05
1.25937, 0.00011999999999989797
1.41587, 0.025409999999999933
1.46468, 0.0006800000000000139
1.46996, 0.0011499999999999844
1.47005, 0.0011499999999999844
3.9088, 0.008910000000000196
3.95699, 0.07311000000000023
4.91457, 0.07731999999999939
1.33488, 0.025560000000000027
4.15298, 0.6619699999999993
4.24009, 0.0008799999999995478
2.09217, 0.00890000000000013
2.72328, 0.000360000000000138
2.78701, 0.0666199999999999
2.83003, 0.10631000000000013
2.90858, 0.0005599999999996719
2.09213, 0.00890000000000013
2.7233, 0.0003699999999997594
2.08258, 0.5044900000000001
2.08258, 0.5044999999999997
2.09216, 0.00890000000000013
0.97642, 6.0000000000060005e-05
0.97646, 4.999999999999449e-05
2.86755, 0.003330000000000055
1.33039, 0.01036999999999999
1.33297, 0.00774000000000008
1.46418, 0.011109999999999953
2.78455, 0.06743999999999994
2.9421, 0.004049999999999887
2.99401, 0.001180000000000181
4.1141, 0.04776000000000025
4.3201, 0.014179999999999637
3.58449, 0.0019399999999998307
4.70018, 0.04024000000000072
4.71698, 0.0004899999999992133
1.33036, 0.010350000000000081
1.47737, 9.999999999998899e-05
2.09079, 0.008779999999999788
1.46469, 0.0006800000000000139
1.35487, 0.00039999999999995595
3.53716, 0.022809999999999775
3.54084, 0.0006599999999998829
1.25936, 0.0001100000000000545
2.73534, 0.006790000000000074
4.40378, 0.4111500000000001
4.45388, 0.0017500000000003624
1.35609, 0.004250000000000087
1.46998, 0.005239999999999911
2.80645, 0.2546900000000001
2.80646, 0.25466999999999995
2.80647, 0.2546499999999998
2.82496, 0.23615999999999993
2.83002, 0.23109999999999964
2.82496, 0.2361500000000003
2.83003, 0.23109000000000002
1.3215, 0.0001100000000000545
1.46413, 0.047760000000000025
2.09086, 0.008839999999999737
1.18356, 1.0000000000065512e-05
1.3348, 0.00012999999999996348
1.46407, 0.011200000000000099
3.90881, 0.00890000000000013
3.91538, 0.003550000000000164
1.35483, 0.00012000000000012001
1.464, 0.011220000000000008
1.46406, 0.011220000000000008
1.47735, 9.999999999998899e-05
1.47932, 9.999999999998899e-05
2.86756, 0.0033399999999996766
1.35486, 0.00039999999999995595
1.35496, 0.0002900000000001235
1.35611, 0.004230000000000178
1.45958, 0.00920999999999994
1.62842, 0.00019999999999997797
3.53715, 0.022809999999999775
3.83764, 0.0024399999999999977
1.33302, 0.007739999999999858
3.53714, 0.022829999999999906
3.60382, 0.008460000000000356
3.79793, 0.04450999999999983
3.53713, 0.022820000000000285
3.51995, 0.029770000000000074
3.91567, 0.006260000000000154
3.06542, 0.020299999999999763
3.06542, 0.02029000000000014
3.06543, 0.020299999999999763
3.91568, 0.006260000000000154
4.04081, 0.0374800000000004
4.05987, 0.0005299999999994753
4.05989, 0.0005299999999994753
4.11374, 0.5373999999999999
1.33485, 0.018369999999999997
1.34594, 0.007550000000000168
1.4642, 0.011109999999999953
4.20809, 0.5867399999999998
3.75306, 3.999999999981796e-05
4.68379, 0.11104999999999965
4.91457, 0.07730999999999977
1.33036, 0.010359999999999925
1.43501, 0.017160000000000064
3.53834, 0.000660000000000327
2.50586, 0.0021700000000000053
1.45757, 0.0010699999999999044
4.6838, 0.1110199999999999
2.5724, 0.0018299999999999983
1.46386, 0.0018500000000001293
3.08186, 0.0026200000000002888
3.72527, 0.0
1.46385, 0.0018499999999999073
1.46466, 0.0006800000000000139
3.90879, 0.008909999999999751
1.33043, 0.010359999999999925
1.33304, 0.00774000000000008
1.33478, 0.00012999999999996348
1.35477, 0.00012999999999996348
1.35499, 0.000280000000000058
1.4639, 0.0049600000000000755
1.46472, 0.0006900000000000794
1.46999, 0.0052400000000001334
1.6284, 0.00018999999999991246
1.21564, 4.999999999988347e-05
1.34881, 0.0007099999999999884
3.51037, 0.08706000000000014
1.35611, 0.0042400000000000215
1.3562, 0.0042400000000000215
4.71696, 0.0004900000000001015
1.46421, 0.011109999999999953
4.2401, 0.000880000000000436
4.27174, 0.25343999999999944
3.51996, 0.029739999999999878
4.6388, 0.009520000000000195
1.35618, 0.004250000000000087
2.67251, 0.009339999999999904
2.78456, 0.06742999999999988
1.62841, 0.00019999999999997797
3.58448, 0.0019299999999997652
1.46414, 0.047760000000000025
1.46995, 0.0010499999999999954
2.72329, 0.000360000000000138
2.9354, 0.029830000000000023
4.20808, 0.6068600000000002
4.34307, 0.013860000000000205
4.75595, 0.08795999999999982
0.97644, 4.999999999999449e-05
1.47006, 0.0011300000000000754
2.09081, 0.008770000000000167
1.355, 0.000280000000000058
1.36156, 0.003509999999999902
2.50871, 0.0010499999999997733
1.43504, 0.01715
1.46472, 0.0006800000000000139
4.23993, 0.0019799999999996487
4.5467, 0.24812999999999974
3.95454, 0.0011399999999999189
4.64236, 0.0010399999999997078
4.71321, 0.003949999999999676
4.91456, 0.07732000000000028
2.67254, 0.009319999999999773
3.51998, 0.07746999999999993
3.79792, 0.04452999999999996
1.47002, 0.00525999999999982
4.11376, 0.5373799999999997
4.29406, 0.012559999999999683
4.32008, 0.014190000000000147
4.32024, 0.00419000000000036
4.34305, 0.013860000000000205
4.4876, 0.00264000000000042
4.71695, 0.0004900000000001015
1.46405, 0.011220000000000008
1.35477, 0.00041000000000002146
1.46408, 0.011169999999999902
3.5845, 0.0019400000000002748
1.13478, 0.0006700000000001705
1.94851, 0.0018700000000000383
2.81836, 0.034319999999999684
2.85629, 1.0000000000065512e-05
2.86754, 0.0033400000000001207
1.45958, 0.009220000000000006
4.11376, 0.5373900000000003
4.15298, 0.6619399999999995
4.20807, 0.5867699999999996
4.24011, 0.0008700000000008146
4.31765, 0.0039999999999995595
3.92533, 0.23138999999999976
3.92534, 0.23138000000000014
3.92534, 0.23138999999999976
3.92533, 0.23139999999999938
3.92534, 0.23137000000000052
3.88968, 0.5038900000000006
3.92533, 0.23138000000000014
1.35616, 0.004229999999999956
3.95698, 0.07311000000000023
3.95698, 0.07311999999999985
2.08259, 0.50448
2.08261, 0.5044500000000003
1.33485, 0.025539999999999896
1.46421, 0.011099999999999888
3.51037, 0.08704
3.79171, 0.0008999999999996788
3.92632, 0.049920000000000186
2.7925, 0.0011100000000001664
1.3548, 0.00012999999999996348
1.33481, 0.025560000000000027
4.32009, 0.014199999999999768
4.71759, 0.0003699999999993153
0.97645, 5.999999999994898e-05
1.35615, 0.004250000000000087
2.09086, 0.008849999999999802
2.0908, 0.008779999999999788
1.45759, 0.0010700000000001264
1.46389, 0.0049400000000001665
2.78455, 0.06743000000000032
2.94209, 0.004040000000000266
1.40988, 0.0
4.11409, 0.04776999999999987
4.20922, 0.01605999999999952
3.38271, 0.00010000000000021103
3.79793, 0.04451999999999989
4.31708, 0.47775000000000034
4.32009, 0.014189999999999259
4.57867, 0.00018999999999991246
1.35487, 0.00028999999999990145
2.92833, 0.00262999999999991
1.18356, 2.0000000000131024e-05
1.33482, 0.025580000000000158
1.33488, 0.02554999999999996
1.34895, 0.01150999999999991
3.38272, 9.000000000014552e-05
3.7917, 0.0008900000000000574
3.90881, 0.008910000000000196
3.91569, 0.005300000000000082
1.46197, 0.005179999999999962
1.32147, 0.0001100000000000545
2.78456, 0.06741000000000019
2.82495, 0.12053000000000003
1.33478, 0.00011999999999989797
4.25658, 6.000000000039307e-05
4.32025, 0.004180000000000739
1.34536, 0.007710000000000106
1.35014, 0.003370000000000095
1.35479, 0.0003900000000001125
1.3561, 0.0042400000000000215
1.66464, 0.0038600000000001966
1.33483, 0.025540000000000118
1.18355, 1.999999999990898e-05
1.30914, 0.05913999999999997
1.46999, 0.001140000000000141
1.47006, 0.001140000000000141
1.35614, 0.004250000000000087
2.85631, 0.0
2.93541, 0.029819999999999958
2.08258, 0.50448
1.4642, 0.011120000000000019
3.51036, 0.08706000000000014
1.46465, 0.0006800000000000139
4.11375, 0.5373900000000003
4.32026, 0.0041799999999998505
3.53832, 0.0006699999999999484
3.86551, 0.0571600000000001
4.34417, 0.013840000000000074
2.0826, 0.5044700000000004
1.13479, 0.0006699999999999484
1.46387, 0.00495000000000001
3.51998, 0.02974000000000032
2.79248, 0.0011100000000001664
2.83001, 0.10631999999999975
4.20807, 0.6068600000000002
4.30976, 0.007480000000000153
2.09087, 0.008840000000000181
2.50585, 0.0022099999999998232
2.57241, 0.0018299999999999983
2.99401, 0.0011700000000001154
2.50587, 0.0021800000000000708
2.67252, 0.009339999999999904
2.92917, 0.0020899999999999253
2.99403, 0.0011700000000001154
2.09084, 0.008849999999999802
2.09339, 0.008490000000000109
1.9252, 0.07386000000000004
1.94795, 0.0038799999999998835
2.5087, 0.0010599999999998388
2.57239, 0.0018299999999999983
1.4647, 0.0006900000000000794
2.09339, 0.008500000000000174
3.51037, 0.0870700000000002
1.44918, 0.008800000000000141
2.79249, 0.001120000000000232
2.82383, 0.0008499999999997954
2.8563, 0.0
1.43503, 0.017139999999999933
1.46391, 0.0049399999999999444
3.51996, 0.029749999999999943
3.75306, 4.999999999988347e-05
1.35488, 0.00027999999999983594
2.67253, 0.009329999999999838
1.35477, 0.00039999999999995595
4.20808, 0.5867399999999998
4.64235, 0.0010299999999991982
3.92635, 0.04991000000000012
4.70016, 0.04024999999999945
2.85629, 0.0
1.43503, 0.017160000000000064
2.80644, 0.25468
2.80644, 0.2546700000000004
2.80645, 0.25468
3.60381, 0.008469999999999978
3.95456, 0.0011499999999999844
2.78454, 0.06743000000000032
4.78747, 0.007369999999999877
3.52259, 0.029549999999999965
3.72526, 1.0000000000065512e-05
3.80269, 0.0017299999999997873
1.35485, 0.002829999999999888
1.66464, 0.00387000000000004
3.86551, 0.057150000000000034
3.91537, 0.0017800000000001148
3.08185, 0.0026199999999998447
3.44585, 0.00022999999999973042
3.54084, 0.0006499999999998174
3.80266, 0.0017499999999999183
3.52258, 0.029529999999999834
3.58447, 0.0019399999999998307
3.79566, 0.0015300000000002534
3.53715, 0.02281999999999984
3.83764, 0.0024500000000000632
3.51035, 0.0870700000000002
2.72327, 0.000360000000000138
2.90859, 0.0005500000000000504
4.13102, 0.01575999999999933
4.15299, 0.6619400000000004
4.15315, 0.0031200000000000117
4.15316, 0.0031200000000000117
4.24009, 0.0008699999999999264
4.50743, 0.23299000000000003
1.47929, 9.999999999998899e-05
2.67253, 0.009319999999999773
2.78455, 0.06742000000000026
2.82496, 0.12051999999999996
1.35612, 0.0042599999999999305
1.35015, 0.003349999999999964
2.92834, 0.0026399999999999757
1.30913, 0.05914000000000019
1.46408, 0.011179999999999968
4.15318, 0.0030999999999998806
3.7917, 0.0009000000000001229
3.92701, 0.04986999999999986
1.35014, 0.0033600000000000296
3.92633, 0.04992999999999981
1.35482, 0.00013000000000018552
4.20806, 0.5867800000000001
4.31056, 0.007890000000000619
3.0554, 0.008159999999999723
4.63881, 0.009519999999999307
4.69367, 0.041870000000000296
4.70017, 0.04023999999999983
1.35487, 0.00038999999999989043
1.33486, 0.025580000000000158
1.13479, 0.0006800000000000139
1.21563, 5.999999999994898e-05
1.33477, 0.00011999999999989797
1.35479, 0.00041000000000002146
1.35487, 0.002829999999999888
1.41589, 0.025399999999999867
1.4596, 0.00920999999999994
1.46417, 0.011120000000000019
3.80269, 0.0017399999999998528
4.3201, 0.014190000000000147
4.34417, 0.013819999999999943
4.36099, 0.004570000000000185
4.45391, 0.0017500000000003624
2.08261, 0.5044600000000004
4.15317, 0.003109999999999502
4.20806, 0.6068800000000003
3.05541, 0.008159999999999723
1.45957, 0.009220000000000006
4.25656, 7.00000000000145e-05
4.29405, 0.012559999999999683
4.31707, 0.4233500000000001
4.69746, 0.04592999999999936
1.33487, 0.025570000000000093
1.35481, 0.000140000000000029
1.46419, 0.011109999999999953
1.69105, 0.008939999999999948
4.27176, 0.2534100000000006
4.32008, 0.0142199999999999
3.95697, 0.07310999999999979
3.957, 0.07310000000000016
3.957, 0.07310999999999979
3.957, 0.07309000000000054
2.0826, 0.50448
1.45959, 0.009220000000000006
1.47001, 0.0011399999999999189
4.20808, 0.6068500000000006
4.34308, 0.013850000000000584
3.92702, 0.04986999999999986
1.43502, 0.017160000000000064
4.15297, 0.6619600000000005
4.15317, 0.0030999999999998806
4.31707, 0.42333
4.31707, 0.4777699999999996
1.33482, 0.025550000000000184
1.94795, 0.003889999999999949
1.35617, 0.0042399999999997995
1.47002, 0.0011299999999998533
4.11377, 0.5373700000000001
4.26208, 2.9999999999752447e-05
4.27173, 0.25344000000000033
4.31709, 0.4233199999999995
1.35482, 0.000400000000000178
1.35619, 0.004250000000000087
1.46407, 0.011170000000000124
1.46412, 0.04774999999999996
1.46998, 0.005260000000000042
1.47003, 0.005260000000000042
1.30913, 0.059150000000000036
1.46413, 0.04777000000000009
1.18358, 9.999999999843467e-06
1.21683, 0.0011599999999998278
1.35483, 0.00012999999999996348
1.33296, 0.00774000000000008
1.94849, 0.0018799999999998818
1.35486, 0.0003900000000001125
1.35618, 0.0042400000000000215
1.92519, 0.07384999999999997
1.33485, 0.01837999999999984
1.35015, 0.0033600000000000296
2.08259, 0.5044899999999997
1.46394, 0.00495000000000001
3.91536, 0.0017899999999997362
3.92632, 0.04992999999999981
1.35483, 0.000140000000000029
1.46406, 0.011200000000000099
4.6838, 0.11104000000000003
4.7176, 0.0003599999999996939
2.09081, 0.008780000000000232
2.50586, 0.0021799999999996267
2.79248, 5.000000000032756e-05
2.93539, 0.029850000000000154
2.57237, 0.0018400000000000638
2.78698, 0.06663000000000041
2.82381, 0.0008500000000002395
2.92918, 0.0020799999999998597
2.08259, 0.50447
2.0826, 0.5044600000000004
1.46413, 0.04774999999999996
1.47005, 0.0011299999999998533
1.33042, 0.01036999999999999
1.33484, 0.02554999999999996
1.69104, 0.008929999999999882
4.20922, 0.016049999999999898
3.53713, 0.02281000000000022
4.48761, 0.00262999999999991
1.35617, 0.004229999999999956
2.83002, 0.10632999999999981
1.33298, 0.007719999999999949
1.4639, 0.0049399999999999444
3.51038, 0.08704
3.79172, 0.0008999999999996788
3.80266, 0.0017399999999998528
2.78455, 0.06741000000000019
1.3549, 0.000280000000000058
1.46419, 0.011099999999999888
1.46998, 0.0011399999999999189
4.27174, 0.2534199999999993
4.30978, 0.007480000000000153
4.32007, 0.01420999999999939
4.78746, 0.007359999999999367
2.92834, 0.00262999999999991
1.46467, 0.000700000000000145
2.82497, 0.23615999999999993
1.92518, 0.0738700000000001
2.83003, 0.10633000000000026
1.35479, 0.00012999999999996348
4.24008, 0.000880000000000436
2.50585, 0.002189999999999692
2.50871, 0.0010599999999998388
2.93539, 0.02984000000000009
1.18354, 1.0000000000065512e-05
3.51998, 0.029749999999999943
3.17326, 0.0010799999999999699
3.38271, 9.000000000014552e-05
3.51039, 0.08704
3.51995, 0.029749999999999943
3.51997, 0.0774600000000003
3.83766, 0.0024399999999999977
3.54086, 0.0006500000000002615
3.90879, 0.008919999999999817
3.91568, 0.005300000000000082
3.91537, 0.0035600000000002296
4.04082, 0.03746999999999989
4.04082, 0.037479999999999514
4.04083, 0.03746999999999989
4.04083, 0.03746000000000027
4.04506, 0.0012099999999994893
4.05739, 0.005650000000000155
4.20807, 0.6068699999999998
4.50744, 0.23299000000000003
1.30915, 0.059129999999999905
1.48347, 0.00031000000000003247
2.73534, 0.006780000000000008
1.34539, 0.007699999999999818
2.92919, 0.0020799999999998597
1.33487, 0.025560000000000027
1.35478, 0.00039999999999995595
1.35486, 0.00012999999999996348
4.13102, 0.01576999999999984
4.31055, 0.00788999999999973
1.46467, 0.0006800000000000139
1.33487, 0.018650000000000055
3.09054, 0.006099999999999994
3.38269, 9.999999999976694e-05
3.54085, 0.0006500000000002615
3.927, 0.049879999999999924
1.35621, 0.0042400000000000215
1.36157, 0.003510000000000124
1.464, 0.011209999999999942
1.33485, 0.018669999999999964
1.35016, 0.003349999999999964
1.33486, 0.018380000000000063
1.34538, 0.007709999999999884
4.20807, 0.5867499999999994
4.25657, 6.000000000039307e-05
3.52258, 0.029549999999999965
3.92634, 0.04991999999999974
1.1836, 1.0000000000065512e-05
1.21684, 0.0011499999999999844
1.13477, 0.0006800000000000139
1.40986, 1.0000000000065512e-05
1.46193, 0.005170000000000119
1.46196, 0.0051800000000001845
1.47003, 0.0011499999999999844
1.66462, 0.0038599999999999746
1.69103, 0.008939999999999948
1.35488, 0.00039999999999995595
1.33483, 0.025579999999999936
1.41586, 0.025410000000000155
2.82497, 0.12049999999999983
1.33483, 0.025560000000000027
1.33304, 0.007710000000000106
1.35486, 0.00283000000000011
2.78453, 0.06743999999999994
2.78699, 0.06664000000000003
4.20808, 0.58676
4.4539, 0.0017399999999998528
3.79792, 0.044540000000000024
4.49567, 0.0002200000000005531
4.54667, 0.24816000000000038
4.63881, 0.009529999999999816
2.92918, 0.0020899999999999253
3.72528, 0.0
3.75307, 4.999999999988347e-05
1.34884, 0.0007200000000000539
1.35611, 0.0042600000000001526
1.92519, 0.0738700000000001
2.83004, 0.10631000000000013
4.15298, 0.66195
4.15316, 0.0031100000000003902
3.87261, 0.00048000000000003595
4.31764, 0.004010000000000069
1.33303, 0.00774000000000008
1.35487, 0.000280000000000058
1.43371, 0.017220000000000013
1.46194, 0.005149999999999988
1.33485, 0.018649999999999833
2.56873, 0.00048000000000003595
2.78698, 0.06664000000000003
2.86755, 0.0033400000000001207
1.21683, 0.0011499999999999844
1.45959, 0.009230000000000071
1.4639, 0.00495000000000001
1.46393, 0.0049600000000000755
1.46999, 0.005250000000000199
4.0574, 0.005649999999999267
4.31057, 0.00788000000000011
4.64234, 0.0010399999999997078
4.69366, 0.04186999999999941
1.33034, 0.010379999999999834
1.34538, 0.00770000000000004
1.34883, 0.0007099999999999884
1.46473, 0.0006899999999998574
1.3548, 0.00011999999999989797
1.35616, 0.004249999999999865
1.4492, 0.008789999999999853
1.45758, 0.0010599999999998388
1.46386, 0.00495000000000001
1.46388, 0.00495000000000001
3.3827, 9.000000000014552e-05
3.91538, 0.0017800000000001148
3.94011, 0.007030000000000314
1.35493, 0.0002900000000001235
1.62839, 0.00019999999999997797
4.1141, 0.047770000000000756
4.49566, 0.0002199999999996649
3.80268, 0.0017299999999997873
1.34595, 0.007560000000000011
1.45756, 0.001060000000000061
1.30916, 0.05913999999999997
4.69746, 0.04593999999999987
3.95698, 0.07309999999999972
1.32147, 0.00012000000000012001
1.33489, 0.025550000000000184
1.46405, 0.011199999999999877
1.46998, 0.0010399999999999299
2.78697, 0.06662999999999997
1.35489, 0.0002900000000001235
3.17324, 0.0010799999999999699
1.46406, 0.01118000000000019
2.83002, 0.10631999999999975
1.33481, 0.00012999999999996348
4.34417, 0.013829999999999565
4.54668, 0.2481599999999995
1.35491, 0.00028999999999990145
1.47001, 0.005260000000000042
1.6414, 0.005519999999999969
1.64142, 0.005519999999999969
1.92519, 0.07386000000000004
1.33034, 0.01036999999999999
3.53712, 0.022820000000000285
1.3348, 0.02559
2.9421, 0.004040000000000266
4.69367, 0.041859999999999786
4.70017, 0.04025000000000034
3.38269, 8.999999999970143e-05
3.83762, 0.0024500000000000632
1.46198, 0.005169999999999897
2.78701, 0.06660999999999984
1.33305, 0.007719999999999949
1.34894, 0.01150999999999991
1.3548, 0.00039999999999995595
3.79794, 0.04452999999999996
3.80266, 0.0017300000000002314
2.50585, 0.0021999999999997577
1.35497, 0.000280000000000058
1.62843, 0.00018999999999991246
4.40378, 0.41115999999999975
3.06543, 0.020289999999999697
1.32149, 0.0001100000000000545
1.33035, 0.010360000000000147
1.46997, 0.0010499999999999954
1.69105, 0.008930000000000105
1.33481, 0.02559
1.35612, 0.0042400000000000215
1.64141, 0.005530000000000035
1.94852, 0.0018700000000000383
1.33486, 0.018360000000000154
1.46407, 0.011209999999999942
1.32144, 0.00012000000000012001
1.33484, 0.025560000000000027
1.33484, 0.018389999999999906
1.46198, 0.005179999999999962
1.47002, 0.005249999999999977
2.81837, 0.03431000000000006
2.92831, 0.0026399999999999757
1.3561, 0.0042599999999999305
4.27175, 0.2534200000000002
4.32027, 0.0041799999999998505
2.09082, 0.008770000000000167
1.30913, 0.05913000000000013
1.32145, 0.00011999999999989797
3.79793, 0.04452999999999996
1.18354, 1.999999999990898e-05
1.33039, 0.010380000000000056
1.46418, 0.011120000000000019
1.46474, 0.0006900000000000794
4.54668, 0.24814999999999987
2.09337, 0.00849999999999973
2.78454, 0.06742000000000026
2.81836, 0.03430999999999962
2.82495, 0.12051999999999996
2.86754, 0.003330000000000055
2.67253, 0.009339999999999904
2.787, 0.06662999999999997
2.73532, 0.00678999999999963
2.81837, 0.0343
2.82495, 0.12051000000000034
0.97643, 4.999999999999449e-05
1.33299, 0.007730000000000015
3.52259, 0.0295399999999999
1.34893, 0.011510000000000131
4.15297, 0.6619700000000002
4.29404, 0.012579999999999814
3.51996, 0.07745999999999986
4.31707, 0.4233399999999996
1.32148, 0.00012000000000012001
1.46399, 0.011220000000000008
1.34537, 0.007719999999999949
1.36155, 0.003530000000000033
3.44582, 0.0002300000000001745
3.92702, 0.049879999999999924
1.33482, 0.02559
1.35498, 0.00027999999999983594
1.46466, 0.0006999999999999229
1.9485, 0.0018700000000000383
2.50584, 0.0021900000000001363
1.67601, 0.0
4.26208, 2.0000000000131024e-05
4.30979, 0.007480000000000153
4.36098, 0.004570000000000185
1.43369, 0.017220000000000013
2.83002, 0.2311099999999997
2.80646, 0.2546599999999999
2.83003, 0.23110000000000008
2.80646, 0.25465000000000027
2.82496, 0.23617
2.82495, 0.23617
2.80644, 0.25470000000000015
3.52257, 0.0295399999999999
3.79563, 0.0015299999999998093
1.1836, 1.999999999990898e-05
1.46192, 0.005159999999999831
1.46996, 0.0010499999999999954
1.46996, 0.001140000000000141
1.47003, 0.001140000000000141
2.5724, 0.0018400000000000638
1.62842, 0.00018999999999991246
4.27174, 0.2534299999999998
4.30977, 0.007469999999999644
3.79795, 0.04451999999999989
3.91568, 0.005290000000000017
4.34418, 0.013830000000000453
4.63879, 0.009529999999999816
1.45759, 0.001060000000000061
2.09217, 0.008890000000000065
1.33486, 0.018369999999999997
1.47737, 8.999999999992347e-05
1.47934, 8.999999999992347e-05
3.51996, 0.02976999999999963
3.51997, 0.029750000000000387
3.53714, 0.02281000000000022
3.79567, 0.0015300000000002534
3.79794, 0.04451999999999989
3.91569, 0.005290000000000017
3.75308, 3.999999999981796e-05
3.09051, 0.00611000000000006
3.53716, 0.02281999999999984
3.53831, 0.0006699999999999484
2.787, 0.06661000000000028
2.93539, 0.029830000000000023
2.93541, 0.029830000000000023
1.36157, 0.003530000000000033
1.45758, 0.0010699999999999044
4.34306, 0.013869999999999827
4.54669, 0.24814000000000025
3.53833, 0.0006699999999999484
3.92631, 0.04993000000000025
1.46196, 0.005190000000000028
2.81838, 0.0343
1.46399, 0.011210000000000164
1.33488, 0.02556999999999987
1.45756, 0.0010700000000001264
1.34894, 0.011519999999999975
1.46387, 0.0049399999999999444
4.13101, 0.01576000000000022
4.23993, 0.0019700000000000273
4.31058, 0.00788999999999973
4.31708, 0.42333
4.57866, 0.00018999999999991246
4.91456, 0.0773299999999999
3.05539, 0.008169999999999789
3.94013, 0.007039999999999935
4.11409, 0.04778000000000038
4.32008, 0.014199999999999768
4.48759, 0.002650000000000041
1.34893, 0.011519999999999975
1.33043, 0.01036999999999999
1.33303, 0.007730000000000015
1.36156, 0.0035199999999999676
1.41588, 0.025399999999999867
1.46393, 0.0049399999999999444
1.46467, 0.0006900000000000794
1.47009, 0.0012500000000001954
1.21564, 5.999999999994898e-05
1.43503, 0.01715
4.11377, 0.5373800000000006
4.27173, 0.2534299999999998
4.34416, 0.013830000000000453
4.50743, 0.23297999999999952
3.91539, 0.0017800000000001148
4.13103, 0.01574999999999971
4.71759, 0.0003599999999996939
4.23995, 0.0019799999999996487
4.57865, 0.00018999999999991246
3.92698, 0.04988999999999999
2.09079, 0.008769999999999722
1.3562, 0.004249999999999865
1.46193, 0.005160000000000053
4.11374, 0.5374100000000004
4.25658, 7.00000000000145e-05
4.31708, 0.4233500000000001
4.32025, 0.00419000000000036
2.94207, 0.004049999999999887
1.32149, 0.00011999999999989797
4.20808, 0.5867500000000003
4.32026, 0.004189999999999472
4.54667, 0.24817
3.88969, 0.5039100000000003
3.88971, 0.5038799999999997
3.88971, 0.50387
3.88971, 0.5038600000000004
3.94012, 0.007030000000000314
4.30976, 0.007489999999999775
3.83763, 0.0024500000000000632
0.97643, 5.999999999994898e-05
4.15315, 0.003109999999999502
4.23994, 0.0019700000000000273
3.94013, 0.00702999999999987
4.23995, 0.0019700000000000273
1.46474, 0.0006800000000000139
1.34537, 0.007710000000000106
1.33483, 0.02554999999999996
1.33485, 0.02554999999999996
4.20805, 0.5867800000000001
4.31707, 0.42335999999999974
3.92699, 0.04988999999999999
3.94014, 0.00702999999999987
1.18355, 9.999999999843467e-06
1.3348, 0.00012000000000012001
1.33483, 0.025530000000000053
1.35479, 0.00012000000000012001
1.46999, 0.0011300000000000754
1.47, 0.005260000000000042
1.47007, 0.0011300000000000754
1.47738, 9.999999999998899e-05
1.92518, 0.07386000000000004
1.33484, 0.018399999999999972
2.78699, 0.06662999999999997
2.94211, 0.0040399999999998215
1.21682, 0.0011600000000000499
3.95454, 0.0011499999999999844
3.95456, 0.001140000000000363
1.35615, 0.0042400000000000215
1.48347, 0.00029999999999996696
1.36155, 0.0035199999999999676
1.40986, 0.0
4.25659, 5.9999999999504894e-05
4.40376, 0.4111799999999999
4.63879, 0.009539999999999438
1.33488, 0.025579999999999936
1.47933, 9.999999999998899e-05
1.48348, 0.00031000000000003247
2.73535, 0.006780000000000008
1.30914, 0.05913000000000013
1.35477, 0.00038999999999989043
3.87262, 0.00046999999999997044
1.33482, 0.025570000000000093
1.33487, 0.01863999999999999
4.15299, 0.66195
2.09339, 0.008480000000000043
2.78457, 0.06741000000000019
2.0908, 0.008769999999999722
2.09341, 0.008480000000000043
2.67251, 0.009329999999999838
2.994, 0.0011699999999996713
2.09081, 0.008760000000000101
2.50586, 0.0021999999999997577
2.73533, 0.006790000000000074
2.9292, 0.0020900000000003693
1.45757, 0.001060000000000061
1.94851, 0.0018800000000001038
2.78697, 0.06664000000000003
4.11411, 0.04776000000000025
1.34892, 0.011520000000000197
1.47001, 0.005239999999999911
1.43368, 0.017239999999999922
1.47003, 0.005249999999999977
2.67254, 0.009329999999999838
4.11408, 0.04779
1.47011, 0.0012499999999999734
1.33033, 0.01036999999999999
1.47, 0.0052400000000001334
3.72527, 1.0000000000065512e-05
2.79247, 5.000000000032756e-05
1.47738, 9.000000000014552e-05
1.33486, 0.01863999999999999
1.18359, 2.0000000000131024e-05
1.21567, 4.999999999988347e-05
1.4647, 0.0006800000000000139
1.66463, 0.00387000000000004
4.75594, 0.08797999999999995
1.25938, 0.00012000000000012001
1.94792, 0.0038799999999998835
2.56873, 0.0004900000000001015
2.57238, 0.0018299999999999983
2.78456, 0.06742000000000026
1.33484, 0.025539999999999896
3.51036, 0.08708000000000027
3.52258, 0.0295399999999999
3.79566, 0.0015200000000001879
3.79794, 0.04450999999999983
3.90881, 0.008890000000000065
3.51038, 0.08706000000000014
3.60383, 0.008469999999999978
3.86551, 0.057170000000000165
3.90879, 0.008899999999999686
3.91536, 0.00354999999999972
3.51038, 0.08706999999999976
4.04084, 0.03745999999999938
4.04506, 0.0012199999999999989
4.04507, 0.0012100000000003774
4.04508, 0.0012100000000003774
1.21681, 0.0011700000000001154
1.3304, 0.010359999999999925
1.33298, 0.007730000000000015
4.05989, 0.0005399999999999849
3.79565, 0.0015199999999997438
4.20808, 0.5867700000000005
4.69365, 0.04187999999999992
4.91458, 0.07730999999999977
1.34536, 0.007720000000000171
1.46194, 0.005169999999999897
1.47, 0.0011300000000000754
2.994, 0.0011799999999997368
1.35492, 0.000280000000000058
1.46465, 0.0006900000000000794
3.95453, 0.0011499999999999844
2.81838, 0.03431000000000006
1.33041, 0.010359999999999925
4.15297, 0.6619799999999998
4.23996, 0.0019700000000000273
3.75307, 3.999999999981796e-05
4.29404, 0.012570000000000192
4.70018, 0.04025000000000034
1.35611, 0.004250000000000087
1.46392, 0.004959999999999853
1.46997, 0.0010399999999999299
2.72328, 0.0003700000000002035
2.73533, 0.006780000000000008
2.83003, 0.10632000000000019
3.44584, 0.0002300000000001745
2.50584, 0.0021999999999997577
4.11375, 0.5374000000000008
4.40379, 0.41115999999999975
1.33482, 0.025560000000000027
1.40985, 0.0
1.4576, 0.0010699999999999044
1.46195, 0.005149999999999988
1.46464, 0.0006900000000000794
1.94793, 0.003890000000000171
1.21681, 0.0011600000000000499
1.3304, 0.01036999999999999
1.33483, 0.018380000000000063
1.33484, 0.018380000000000063
1.46197, 0.005190000000000028
2.83002, 0.10630999999999968
1.35478, 0.00012999999999996348
1.33307, 0.007710000000000106
1.47736, 8.999999999992347e-05
1.47933, 8.999999999992347e-05
2.92832, 0.0026399999999999757
1.33487, 0.018380000000000063
1.35485, 0.00011999999999989797
4.50745, 0.2329699999999999
4.63879, 0.009520000000000195
3.53712, 0.02283000000000035
3.79796, 0.04451000000000027
1.48349, 0.00031000000000003247
1.33486, 0.018650000000000055
1.47, 0.0011399999999999189
3.44583, 0.0002300000000001745
1.47, 0.005270000000000108
2.787, 0.0666199999999999
2.90856, 0.0005500000000000504
1.33296, 0.007730000000000015
1.33305, 0.007730000000000015
1.46389, 0.00495000000000001
4.29402, 0.012580000000000702
3.54085, 0.000660000000000327
3.95455, 0.0011500000000004285
4.54669, 0.24814999999999987
4.71697, 0.0004900000000001015
0.97645, 4.999999999999449e-05
1.4793, 9.999999999998899e-05
2.50586, 0.002189999999999692
4.32027, 0.00419000000000036
3.53834, 0.0006700000000003925
1.46384, 0.0018499999999999073
2.82381, 0.0008599999999998609
4.131, 0.01576999999999984
4.13101, 0.01576999999999984
4.31058, 0.00788000000000011
4.31708, 0.42332000000000036
3.05539, 0.008160000000000167
1.46998, 0.005249999999999977
2.0934, 0.008480000000000043
2.50587, 0.0021900000000001363
2.67252, 0.009329999999999838
1.25937, 0.00010999999999983245
1.69103, 0.008929999999999882
4.48759, 0.00264000000000042
4.73213, 7.00000000000145e-05
3.51997, 0.07747000000000037
1.33487, 0.0186599999999999
1.34594, 0.007560000000000011
1.33487, 0.018629999999999924
1.35493, 0.000280000000000058
3.5226, 0.0295399999999999
3.53713, 0.022829999999999906
1.18357, 1.999999999990898e-05
1.32146, 0.00010999999999983245
1.46464, 0.000700000000000145
4.30978, 0.007469999999999644
4.45389, 0.0017499999999994742
4.50744, 0.2329699999999999
4.78746, 0.007369999999999877
3.88972, 0.50386
3.88972, 0.5038699999999996
3.95696, 0.07311999999999985
1.92517, 0.07386000000000004
2.72326, 0.0003700000000002035
1.18359, 1.0000000000065512e-05
3.0554, 0.008169999999999789
3.92699, 0.049879999999999924
1.44919, 0.008790000000000076
4.20923, 0.01607000000000003
4.30975, 0.007489999999999775
3.87263, 0.00048000000000003595
4.73211, 7.00000000000145e-05
2.50583, 0.0022099999999998232
4.31763, 0.004010000000000069
1.33477, 0.00012999999999996348
3.08185, 0.002609999999999779
1.34593, 0.007549999999999946
2.99402, 0.001180000000000181
1.46412, 0.04776999999999987
4.29403, 0.012570000000000192
4.5467, 0.24813999999999936
3.87262, 0.00048000000000003595
1.46391, 0.004959999999999853
1.33042, 0.010380000000000056
1.47932, 8.999999999992347e-05
1.35484, 0.00011999999999989797
1.64142, 0.005529999999999813
4.34305, 0.013869999999999827
4.71757, 0.0003699999999993153
3.51036, 0.0870700000000002
3.90882, 0.00890000000000013
1.33483, 0.02559
1.35017, 0.003349999999999964
1.94794, 0.003889999999999949
1.46414, 0.047739999999999894
1.47009, 0.0012600000000000389
1.94792, 0.003889999999999949
1.34592, 0.007570000000000077
1.41586, 0.02540000000000009
1.33482, 0.00013000000000018552
1.34596, 0.007549999999999946
1.64141, 0.005519999999999969
2.93538, 0.02984000000000009
1.35492, 0.0002900000000001235
1.66465, 0.0038599999999999746
4.31706, 0.4233600000000006
4.78747, 0.007360000000000255
2.81838, 0.03432000000000013
1.67601, 1.0000000000065512e-05
1.33482, 0.025540000000000118
1.45957, 0.009239999999999915
1.46392, 0.004949999999999788
1.4793, 8.999999999992347e-05
2.09215, 0.008909999999999751
4.34418, 0.013819999999999943
4.4539, 0.0017500000000003624
2.09216, 0.008890000000000065
2.81837, 0.03432000000000013
2.09215, 0.008899999999999686
2.72329, 0.0003700000000002035
2.78454, 0.06744000000000039
2.79248, 0.001120000000000232
2.82382, 0.0008499999999997954
2.83004, 0.10632000000000019
2.9354, 0.02984000000000009
2.72327, 0.0003700000000002035
1.3549, 0.00028999999999990145
2.56872, 0.0004900000000001015
1.33484, 0.02556999999999987
2.57238, 0.0018400000000000638
1.44921, 0.008799999999999919
1.46197, 0.005170000000000119
4.31709, 0.4233399999999996
1.35612, 0.004250000000000087
3.09051, 0.006099999999999994
3.83763, 0.0024399999999999977
1.33485, 0.018389999999999906
1.34594, 0.007570000000000077
1.48349, 0.00029999999999996696
4.20806, 0.5867700000000005
4.26204, 2.0000000000131024e-05
3.91536, 0.0017799999999996707
4.64234, 0.0010500000000002174
4.69366, 0.04187999999999992
1.21566, 5.0000000000105516e-05
1.36158, 0.0035199999999999676
2.82497, 0.23614999999999986
1.4337, 0.017220000000000013
1.46389, 0.0049600000000000755
3.95455, 0.001140000000000363
1.25938, 0.0001100000000000545
4.70019, 0.04023999999999983
1.69103, 0.008950000000000014
4.49567, 0.0002300000000001745
4.69747, 0.04593999999999987
1.33483, 0.00012000000000012001
1.35478, 0.0004099999999997994
1.46385, 0.0018599999999999728
1.46199, 0.005170000000000119
3.17325, 0.0010699999999999044
3.95699, 0.07310000000000061
3.51036, 0.08705000000000007
3.91535, 0.0017799999999996707
3.91537, 0.0017900000000001803
3.9157, 0.005290000000000017
3.72528, 1.0000000000065512e-05
3.05542, 0.008150000000000102
3.79563, 0.0015399999999998748
3.9088, 0.008920000000000261
3.06543, 0.020309999999999828
3.09052, 0.00611000000000006
1.33489, 0.025570000000000093
1.36158, 0.003509999999999902
4.26206, 2.0000000000131024e-05
4.3106, 0.0078699999999996
3.44586, 0.00022999999999973042
3.79172, 0.0008899999999996133
4.31763, 0.0040199999999996905
4.31764, 0.0040199999999996905
1.46463, 0.0006899999999998574
1.9485, 0.0018800000000001038
3.79564, 0.0015299999999998093
3.79565, 0.0015299999999998093
2.08261, 0.50447
4.80434, 0.00011000000000027654
1.46196, 0.005149999999999988
4.0574, 0.005639999999999645
4.11411, 0.04776999999999987
4.80435, 9.999999999976694e-05
1.32146, 0.00011999999999989797
4.20921, 0.016060000000000407
4.26204, 2.9999999999752447e-05
1.33483, 0.025570000000000093
1.33485, 0.02552999999999983
1.35481, 0.00041000000000002146
1.35482, 0.000140000000000029
1.46391, 0.004929999999999879
1.33488, 0.01863999999999999
1.34535, 0.007719999999999949
1.35481, 0.00012999999999996348
1.4337, 0.01723000000000008
1.66461, 0.00387000000000004
4.20809, 0.6068499999999997
4.36099, 0.004559999999999675
4.75594, 0.08797000000000033
4.20809, 0.5867499999999994
4.68379, 0.11104000000000003
4.64232, 0.001040000000000596
4.11408, 0.04777999999999949
4.23996, 0.0019799999999996487
4.29404, 0.01256000000000057
4.31707, 0.47775999999999996
4.64233, 0.0010399999999997078
4.7176, 0.0003700000000002035
1.35613, 0.004249999999999865
4.11375, 0.5374100000000004
1.46412, 0.0477599999999998
1.35476, 0.00039999999999995595
1.35485, 0.00039999999999995595
4.27175, 0.2534299999999998
3.92535, 0.23136000000000045
3.88969, 0.5038900000000002
3.88969, 0.5038800000000005
3.88969, 0.5038999999999998
3.92532, 0.2313799999999997
3.92535, 0.23137000000000008
1.46391, 0.00495000000000001
4.25659, 7.00000000000145e-05
4.6838, 0.1110300000000004
3.83765, 0.0024500000000000632
4.71322, 0.003950000000000564
4.71696, 0.0004999999999997229
4.75595, 0.08796999999999944
4.63878, 0.009540000000000326
1.67602, 0.0
4.64233, 0.0010499999999993292
4.71322, 0.003940000000000055
3.92633, 0.04991999999999974
1.34884, 0.0007099999999999884
1.33042, 0.010360000000000147
1.48348, 0.000300000000000189
4.31708, 0.4233400000000005
1.21563, 5.0000000000105516e-05
1.30914, 0.059150000000000036
1.40985, 9.999999999843467e-06
1.43371, 0.017229999999999857
1.34592, 0.007560000000000011
1.41588, 0.025390000000000024
1.33035, 0.010350000000000081
1.33299, 0.007720000000000171
1.3348, 0.025579999999999936
1.33482, 0.00012000000000012001
1.33037, 0.010359999999999925
1.33489, 0.025560000000000027
1.35488, 0.0028199999999998226
1.46406, 0.011210000000000164
1.46471, 0.0006900000000000794
1.47735, 9.000000000014552e-05
1.45959, 0.009210000000000163
1.6414, 0.005530000000000035
2.09338, 0.008500000000000174
2.82496, 0.1205099999999999
1.3304, 0.010380000000000056
1.676, 0.0
4.11376, 0.5373999999999999
4.30977, 0.007479999999999265
4.34307, 0.013849999999999696
1.33041, 0.010379999999999834
1.33306, 0.007720000000000171
1.46384, 0.0018599999999999728
2.92835, 0.00262999999999991
1.40987, 1.0000000000065512e-05
1.92517, 0.07387999999999995
3.53832, 0.0006599999999998829
3.79171, 0.0008900000000000574
3.92635, 0.049920000000000186
3.92701, 0.049879999999999924
1.3548, 0.00041000000000002146
1.69102, 0.008950000000000014
4.31059, 0.007879999999999221
4.34308, 0.013860000000000205
2.09085, 0.008839999999999737
2.8563, 1.0000000000065512e-05
2.94208, 0.004040000000000266
2.09215, 0.00888999999999962
2.5087, 0.0010499999999997733
2.56871, 0.00048000000000003595
2.57239, 0.0018400000000000638
2.82382, 0.0008599999999998609
2.82496, 0.12050000000000027
2.92832, 0.0026300000000003543
1.30916, 0.059129999999999905
1.35612, 0.004229999999999956
1.67602, 9.999999999843467e-06
1.35489, 0.000280000000000058
1.47004, 0.0011399999999999189
4.13103, 0.01576000000000022
4.20924, 0.01605999999999952
4.26205, 1.9999999999242846e-05
4.29403, 0.012579999999999814
4.31056, 0.00788000000000011
4.57867, 0.00018000000000029104
1.64143, 0.005519999999999969
1.92518, 0.07388000000000017
1.94848, 0.0018800000000001038
1.33487, 0.018369999999999997
1.4596, 0.009220000000000006
1.94849, 0.0018700000000000383
2.09082, 0.008760000000000101
2.09337, 0.008489999999999664
2.92918, 0.0020999999999999908
1.13477, 0.0006699999999999484
1.333, 0.007719999999999949
1.33307, 0.007719999999999949
1.46411, 0.04776999999999987
1.47005, 0.0011399999999999189
1.66462, 0.00387000000000004
4.36097, 0.004570000000000185
1.435, 0.017159999999999842
1.4642, 0.01110000000000011
2.83001, 0.10632999999999981
1.33041, 0.01036999999999999
2.80644, 0.2546900000000001
2.80645, 0.25466999999999995
2.80645, 0.25466000000000033
1.32145, 0.0001100000000000545
1.47, 0.005249999999999977
2.56875, 0.00048000000000003595
2.86753, 0.0033400000000001207
1.47001, 0.0011299999999998533
1.33305, 0.007709999999999884
1.3348, 0.025560000000000027
1.46194, 0.005160000000000053
4.11377, 0.5373900000000003
4.31766, 0.0039999999999995595
4.32028, 0.0041799999999998505
4.34306, 0.013859999999999317
4.40377, 0.41117000000000026
4.69748, 0.04592000000000063
3.80267, 0.0017399999999998528
3.86553, 0.057159999999999656
3.87264, 0.00046999999999997044
3.06544, 0.02027999999999963
3.51998, 0.0774600000000003
3.79173, 0.0008900000000000574
3.09053, 0.006109999999999616
3.44584, 0.00023999999999979593
3.53833, 0.0006599999999998829
3.58449, 0.0019299999999997652
3.87263, 0.00046999999999997044
3.83765, 0.0024399999999999977
3.51995, 0.07746999999999993
3.80268, 0.0017399999999998528
2.79247, 0.0011100000000001664
2.79249, 0.0011100000000001664
4.05741, 0.005650000000000155
4.05987, 0.0005399999999999849
4.05988, 0.0005300000000003635
4.05988, 0.0005399999999999849
4.2401, 0.0008699999999999264
4.30976, 0.007470000000000532
3.3827, 0.00010000000000021103
4.31708, 0.47773999999999983
4.63878, 0.009530000000000705
4.78748, 0.007359999999999367
1.4701, 0.0012499999999999734
2.92919, 0.0020899999999999253
1.41589, 0.0253899999999998
3.92634, 0.04990999999999968
2.82497, 0.1205099999999999
4.48761, 0.0026399999999995316
4.71761, 0.0003600000000005821
3.17326, 0.0010699999999999044
3.5845, 0.0019300000000002093
4.91458, 0.07732000000000028
2.09214, 0.008899999999999686
1.46393, 0.00495000000000001
1.46405, 0.011229999999999851
1.33039, 0.010390000000000121
3.09053, 0.006099999999999994
3.17325, 0.0010799999999999699
3.51997, 0.02974000000000032
3.91567, 0.005300000000000082
1.40989, 0.0
1.46464, 0.0006800000000000139
1.46473, 0.0006800000000000139
4.23994, 0.001980000000000537
3.91536, 0.0035599999999997856
4.27175, 0.2534099999999997
4.32025, 0.0041999999999999815
4.73212, 7.999999999963592e-05
1.46398, 0.011229999999999851
1.69102, 0.008939999999999948
1.33481, 0.00011999999999989797
1.33481, 0.02554999999999996
1.46392, 0.0049399999999999444
1.46997, 0.0011499999999999844
1.47004, 0.0011499999999999844
1.69104, 0.008939999999999948
1.41588, 0.025409999999999933
1.44921, 0.008789999999999853
1.46408, 0.011199999999999877
2.56872, 0.00048000000000003595
1.34593, 0.007569999999999855
1.43502, 0.01715
1.46997, 0.0011399999999999189
4.26207, 3.0000000000640625e-05
4.45389, 0.0017399999999998528
4.63877, 0.009529999999999816
4.69747, 0.04593000000000025
1.34882, 0.0007099999999999884
1.35488, 0.00028999999999990145
2.8238, 0.000860000000000305
3.44585, 0.00023999999999979593
3.94012, 0.007039999999999935
1.35491, 0.00027999999999983594
1.43369, 0.01723000000000008
4.20807, 0.5867800000000001
4.50744, 0.2329800000000004
1.3348, 0.025570000000000093
3.79795, 0.04450999999999983
1.33298, 0.007739999999999858
2.56874, 0.00048000000000003595
1.464, 0.011200000000000099
1.6284, 0.00019999999999997797
4.11411, 0.04777999999999949
4.64235, 0.0010399999999997078
4.80435, 0.00010999999999938836
1.33481, 0.025579999999999936
1.45958, 0.00922999999999985
1.47931, 9.999999999998899e-05
2.09085, 0.008849999999999802
2.09338, 0.008490000000000109
2.7925, 0.001100000000000101
2.90857, 0.000560000000000116
1.21685, 0.0011499999999999844
1.25936, 0.00011999999999989797
1.46408, 0.011190000000000033
1.32144, 0.0001100000000000545
1.33306, 0.007710000000000106
1.35619, 0.0042400000000000215
1.33486, 0.01866000000000012
1.92517, 0.07386999999999988
4.20921, 0.01607000000000003
4.34419, 0.013829999999999565
1.46397, 0.011220000000000008
1.46404, 0.011220000000000008
2.78699, 0.06662000000000035
2.82497, 0.12049000000000021
2.86754, 0.003350000000000186
2.90856, 0.000560000000000116
3.60382, 0.008469999999999978
3.91569, 0.005279999999999951
2.92833, 0.0026399999999999757
1.33297, 0.007730000000000015
1.94793, 0.0038800000000001056
4.40376, 0.41117000000000026
4.6388, 0.009529999999999816
3.06544, 0.020289999999999697
3.91569, 0.006250000000000089
3.92534, 0.23136
3.92533, 0.23136999999999963
3.8897, 0.5038800000000001
3.8897, 0.5038899999999997
3.8897, 0.5038700000000005
1.46192, 0.005169999999999897
2.79249, 4.999999999988347e-05
2.81839, 0.0343
1.1348, 0.0006699999999999484
3.51996, 0.07746999999999993
1.30915, 0.05913999999999997
1.35614, 0.0042400000000000215
2.90858, 0.0005500000000000504
4.3201, 0.014199999999999768
3.51996, 0.02976000000000001
3.51997, 0.02976000000000001
3.53714, 0.02281999999999984
3.8655, 0.0571600000000001
3.86552, 0.0571600000000001
1.62841, 0.0001900000000001345
2.82379, 0.000860000000000305
2.94208, 0.004050000000000331
2.73535, 0.006769999999999943
4.20809, 0.5867299999999993
4.29406, 0.012570000000000192
3.51995, 0.02976000000000001
3.52257, 0.029549999999999965
4.80436, 9.999999999976694e-05
1.34593, 0.007560000000000011
2.73532, 0.006780000000000008
2.86753, 0.003350000000000186
1.46406, 0.011190000000000033
1.94791, 0.003889999999999949
1.25939, 0.0001100000000000545
1.46199, 0.0051800000000001845
1.46407, 0.011179999999999968
4.24007, 0.0008799999999995478
4.29405, 0.012569999999999304
1.35616, 0.0042400000000000215
1.46387, 0.0018499999999999073
1.46405, 0.011209999999999942
1.18358, 1.999999999990898e-05
1.34882, 0.0007200000000000539
1.35618, 0.0042600000000001526
1.46195, 0.005179999999999962
1.4701, 0.0012600000000000389
1.41587, 0.02540000000000009
1.46419, 0.011119999999999797
1.36156, 0.003529999999999811
1.47929, 8.999999999992347e-05
4.27176, 0.2534200000000002
4.32008, 0.014210000000000278
3.51038, 0.08705000000000007
4.34306, 0.013849999999999696
1.33487, 0.025579999999999936
2.78698, 0.06662000000000035
2.86756, 0.003330000000000055
1.46998, 0.0011499999999999844
1.46398, 0.011209999999999942
1.4642, 0.011090000000000044
2.09214, 0.008909999999999751
4.49568, 0.0002199999999996649
4.69365, 0.041870000000000296
2.0934, 0.008490000000000109
2.50585, 0.0021800000000000708
2.67252, 0.009319999999999773
2.94209, 0.004050000000000331
2.99402, 0.0011700000000001154
2.50584, 0.0022099999999998232
2.79247, 0.001120000000000232
2.85628, 0.0
3.91567, 0.005290000000000017
2.50872, 0.0010500000000002174
2.9292, 0.002080000000000304
1.35476, 0.00041000000000002146
1.35484, 0.00012999999999996348
3.95457, 0.0011499999999999844
1.33479, 0.00013000000000018552
1.33481, 0.02556999999999987
1.34883, 0.0007200000000000539
2.50584, 0.0022199999999998887
2.85628, 1.0000000000065512e-05
1.33304, 0.007730000000000015
1.35499, 0.0002900000000001235
4.68381, 0.1110199999999999
3.80267, 0.0017299999999997873
3.92633, 0.04991000000000012
1.35486, 0.0028200000000000447
1.13476, 0.0006800000000000139
1.34881, 0.0007199999999998319
1.36154, 0.003530000000000033
3.72529, 0.0
1.34595, 0.007549999999999946
2.78457, 0.06741999999999981
1.40987, 0.0
4.15318, 0.0031100000000003902
4.24008, 0.0008699999999999264
3.9088, 0.00890000000000013
3.91568, 0.006250000000000089
4.26209, 2.0000000000131024e-05
4.80436, 0.00011000000000027654
1.36157, 0.0035199999999999676
2.82497, 0.23617
1.46193, 0.005149999999999988
1.46196, 0.005160000000000053
1.32148, 0.0001100000000000545
1.46998, 0.0010499999999999954
2.81835, 0.034319999999999684
1.21684, 0.0011600000000000499
4.71695, 0.0005000000000006111
3.927, 0.04988999999999999
1.33485, 0.0186599999999999
1.34537, 0.00770000000000004
1.35016, 0.0033600000000000296
1.3561, 0.004249999999999865
1.47007, 0.0011399999999999189
1.69106, 0.008929999999999882
3.09052, 0.006099999999999994
3.72526, 0.0
1.34892, 0.011510000000000131
1.47001, 0.005249999999999977
3.08184, 0.0026199999999998447
3.51037, 0.08705000000000007
3.44583, 0.00024000000000024002
3.58448, 0.0019399999999998307
3.58451, 0.0019300000000002093
3.91537, 0.003550000000000164
3.52259, 0.029529999999999834
3.80265, 0.0017400000000002969
3.52256, 0.029549999999999965
3.79793, 0.044540000000000024
2.90857, 0.0005500000000000504
1.33036, 0.01036999999999999
1.43501, 0.01715
1.4492, 0.008799999999999919
1.46388, 0.0049399999999999444
1.46399, 0.011200000000000099
3.94011, 0.007040000000000379
3.95454, 0.0011600000000000499
4.32026, 0.0041999999999999815
4.34307, 0.013869999999999827
4.5467, 0.2481099999999996
4.57866, 0.00017999999999940286
1.35497, 0.00028999999999990145
1.35613, 0.004229999999999956
2.09336, 0.00849999999999973
2.73536, 0.006780000000000008
1.44919, 0.008809999999999985
1.45957, 0.009230000000000071
1.47931, 9.000000000014552e-05
3.79792, 0.04455000000000009
1.21566, 4.0000000000040004e-05
1.46465, 0.0006999999999999229
1.47011, 0.0012600000000000389
2.8238, 0.0008500000000002395
4.31709, 0.42333
4.71321, 0.003940000000000055
3.54087, 0.0006499999999998174


==> pers_diags/YEMTER_clean_pd_1d.txt <==
x y
0.99377, 0.99486
2.29795, 2.55007
2.29796, 2.55006
2.29796, 2.50361
0.98086, 1.13917
2.29797, 2.55005
2.29798, 2.45592
2.29799, 2.45591
1.03056, 1.03063
0.98088, 1.13917
0.66236, 0.73654
0.99374, 0.99483
2.25016, 3.21156
5.82204, 5.91777
5.82204, 5.91778
5.82204, 5.91779
5.82205, 5.91779
2.29795, 2.55005
2.29797, 2.55007
2.29798, 2.50362
0.86657, 1.5473
0.98087, 1.13917
0.66234, 0.73652
5.78525, 6.03948
5.78526, 6.20744
5.78527, 6.03947
1.01349, 1.54728
0.66236, 0.73652
0.99376, 0.99485
1.01349, 1.54729
1.0135, 1.54728
1.0135, 1.54729
1.0135, 1.54727
0.98085, 1.13917
1.0135, 1.5473
1.01351, 1.54729
2.25016, 2.55006
2.25017, 2.55007
2.25018, 2.47493
0.69152, 1.21118
2.29796, 2.50364
2.29797, 2.45591
0.69154, 0.76825
0.66235, 0.73651
0.6915, 0.76824
0.69153, 1.21117
0.86653, 1.54729
0.69153, 1.21119
0.69154, 1.2112
0.86653, 1.5473
0.69153, 1.21118
0.69154, 1.21118
0.69152, 0.76825
0.68466, 0.90444
0.69153, 1.2112
0.98085, 1.13916
2.25017, 2.47493
0.86655, 1.54728
2.25018, 2.55007
0.68466, 0.90445
2.29794, 2.55006
2.29795, 2.50362
0.86654, 6.22252
0.86654, 6.22251
1.03055, 1.03062
1.03057, 1.03063
1.43332, 1.43332
0.99372, 0.99481
5.78525, 6.03947
5.78525, 6.20745
5.78526, 6.03949
5.78527, 6.03948
0.98086, 1.21119
0.98087, 1.2112
0.99375, 0.99483
2.29798, 2.55006
2.25019, 2.47494
2.29798, 2.50364
2.29799, 2.50363
1.03057, 1.03064
0.86654, 3.21155
0.86654, 3.21156
0.86654, 3.21154
0.86655, 3.21155
0.86655, 1.54731
0.86655, 3.21156
0.86655, 3.21154
1.03052, 1.03059
0.99374, 0.99482
2.29797, 2.45592
2.25016, 2.47491
2.29798, 2.45591
2.29799, 2.45592
0.98084, 1.21119
2.298, 2.45593
5.82205, 5.91778
5.82207, 5.9178
1.01353, 1.54729
0.98088, 1.13918
0.99375, 0.99484
2.25015, 2.55007
2.25015, 2.55006
2.25015, 2.47491
2.25015, 2.55008
2.25015, 2.47492
0.86655, 1.54732
0.98087, 1.21118
2.25016, 2.55008
2.25016, 2.47492
2.25016, 2.55007
0.68465, 0.90444
0.69154, 0.76828
0.66238, 0.73653
0.68465, 0.90443
0.66237, 0.73654
0.68462, 0.90443
0.68463, 0.90442
0.66235, 0.73652
0.66234, 0.73651
0.66235, 0.73653
0.86657, 1.54731
0.98087, 1.13918
2.29796, 2.45592
2.29797, 2.55008
2.29797, 2.50363
2.29798, 2.50361
1.01351, 1.54728
1.01352, 1.54729
0.66237, 0.73655
0.69153, 0.76826
0.66237, 0.73652
1.03056, 1.03062
0.86656, 1.5473
2.29796, 2.55008
0.69151, 0.76824
0.69155, 0.76827
2.29796, 2.45591
2.29797, 2.50364
5.82206, 5.9178
0.69151, 1.2112
1.03053, 1.0306
0.98085, 1.2112
0.69153, 0.76825
0.6915, 0.76823
2.25018, 3.21156
2.25017, 2.47492
2.25018, 2.55008
2.29795, 2.55006
0.86655, 1.54729
0.98087, 1.13916
2.29796, 2.55007
2.29797, 2.45593
2.47492, 2.47492
1.03053, 1.03059
0.98085, 1.21119
1.03054, 1.0306
1.03055, 1.03061
0.86654, 1.54732
0.98086, 1.21118
0.99377, 0.99485
2.25017, 3.21156
0.66236, 0.73651
2.29796, 2.55005
2.29797, 2.55006
2.29798, 2.50363
0.98086, 1.13916
2.29798, 2.55008
2.29799, 2.50364
0.98085, 1.13915
5.78526, 6.03947
5.78526, 6.20745
2.25018, 3.21155
0.99373, 0.99482
0.68463, 0.90445
0.68464, 0.90446
0.69152, 0.76824
2.25016, 2.4749
2.25017, 2.55006
2.29797, 2.4559
0.98084, 1.21118
2.29799, 2.45593
0.68465, 0.90445
2.25014, 3.21155
2.25014, 3.21154
2.25015, 3.21155
2.25015, 3.21153
2.25015, 3.21154
2.25016, 3.21155
2.25016, 3.21154
2.25016, 3.21153
0.98086, 1.2112
0.98087, 1.21119
0.69152, 1.2112
0.69152, 1.21117
0.86654, 1.54729
0.69152, 1.21116
0.86654, 1.54731
0.86654, 1.54728
0.86654, 1.5473
0.69151, 1.21118
0.69151, 1.21119
0.69151, 1.21117
1.01352, 1.5473
2.25016, 2.47493
0.98086, 1.13918
2.25018, 2.55006
2.29795, 2.50363
2.29796, 2.50362
2.29798, 2.45593
1.01352, 1.54728
0.69154, 1.21119
5.78525, 6.03946
0.68466, 0.90447
0.69154, 0.76826
5.78526, 6.03948
5.78527, 6.03949
0.66237, 0.73653
1.01353, 1.5473
0.86656, 1.54731
0.98088, 1.13919
5.78523, 6.22252
5.78524, 6.22252
5.78524, 6.20745
5.78524, 6.22253
5.78524, 6.20744
5.78524, 6.03947
5.78524, 6.20743
5.78524, 6.03946
5.78525, 6.20743
5.78525, 6.20744
0.98087, 1.13919
0.66236, 0.73653
0.99376, 0.99484
0.86656, 1.54732
3.0585, 3.0585
2.25017, 2.47491
2.25017, 2.55008
2.25018, 2.47492
0.69152, 1.21119
5.82205, 5.91777
5.82206, 5.91778
5.82207, 5.91779
5.82208, 5.9178
1.03054, 1.03061
0.98085, 1.21118
2.25017, 3.21154
2.25017, 3.21155
0.68463, 0.90444
0.68464, 0.90443
0.68466, 0.90446
0.69153, 0.76827
0.69155, 0.76828
0.68465, 0.90446
0.69154, 0.76827
0.66238, 0.73655
0.69152, 0.76826
0.66238, 0.73654
2.25017, 2.47494
2.29797, 2.50362
2.29798, 2.55007
2.29798, 2.45594
2.29799, 2.50365
2.29796, 2.50363
0.68462, 0.90444
0.99373, 0.99481
0.68464, 0.90445
2.25018, 2.47494
2.29796, 2.4559
2.29798, 2.50365
1.01351, 1.5473
2.29799, 2.45594
0.68462, 0.90442
0.68463, 0.90443
0.68464, 0.90444
5.82206, 5.91779
0.86656, 1.54729
5.78526, 6.20743
0.86655, 1.5473
0.69151, 0.76825


==> pers_diags/YEMTER_clean_pd_2d.txt <==
x, y
6.22252, 6.61686
6.22253, 6.61687
6.22253, 6.45957
6.22254, 6.61688
1.21119, 1.34787
3.21157, 3.37285
1.55208, 1.58007
1.55206, 1.58005
1.55207, 1.58006
1.55207, 1.58008
1.55209, 1.58007
1.21121, 1.3479
1.55206, 1.58006
1.21119, 1.34789
1.21118, 1.34787
1.21118, 1.34788
1.2112, 1.34789
1.21119, 1.34788
6.22252, 6.61688
6.22253, 6.61689
6.22254, 6.45958
1.55208, 1.58008
1.55209, 1.58009
6.22255, 6.45957
3.21157, 3.37286
3.21156, 3.37285
1.21121, 1.34788
6.22255, 6.45958
6.25914, 6.34055
6.25916, 6.34055
2.55008, 2.74337
2.55009, 2.74336
2.55007, 2.74337
2.55008, 2.74334
2.55006, 2.74335
2.55006, 2.74334
2.55006, 2.74336
2.55007, 2.74335
2.55007, 2.74336
2.55007, 2.74334
2.55008, 2.74335
6.22251, 6.61686
6.22252, 6.45956
6.22253, 6.45955
1.55205, 1.58006
6.25914, 6.34053
6.25915, 6.34054
3.21154, 3.37283
3.21155, 3.37284
1.2112, 1.34788
2.55008, 2.74336
1.55208, 1.58009
1.55209, 1.58008
3.21156, 3.37284
1.21119, 1.3479
1.55206, 1.58008
6.06129, 6.15945
6.22252, 6.61687
6.22253, 6.61686
6.22253, 6.45958
6.22254, 6.61689
3.21155, 3.37283
2.55009, 2.74338
6.22252, 6.61689
6.22253, 6.61688
6.22254, 6.45957
6.22254, 6.61687
2.50365, 3.34562
2.50363, 3.3456
2.50363, 3.34561
2.50363, 3.34559
2.50364, 3.34561
2.50364, 3.3456
2.50364, 3.34559
2.50365, 3.3456
2.50365, 3.34561
1.55205, 1.58005
3.21155, 3.37285
1.2112, 1.34787
6.06125, 6.15944
6.06126, 6.15942
6.06126, 6.15944
6.06126, 6.15945
6.06126, 6.15943
6.06127, 6.15944
6.06127, 6.15943
6.06127, 6.15945
6.06128, 6.15945
6.06128, 6.15944
6.22254, 6.45956
6.25913, 6.34054
6.25915, 6.34055
6.25916, 6.34056
1.2112, 1.3479
3.21156, 3.37286
3.21156, 3.37283
3.21154, 3.37284
3.05848, 3.05858
3.05849, 3.05859
3.0585, 3.05859
3.0585, 3.0586
3.05851, 3.0586
3.05851, 3.05861
3.05852, 3.05861
6.22252, 6.45955
6.22253, 6.45956
6.25914, 6.34054
1.21121, 1.34789
1.55206, 1.58007
6.25916, 6.34054
2.55009, 2.74337
1.55207, 1.58007


==> pers_diags/str_m3_o10_o15_pcu_sym.49_pure_uptake_CO2_298.00_15000_pd_2d_bvsp.txt <==
x, y
3.01672, 0.8758
3.51041, 0.3819
3.51042, 0.3821
3.51043, 0.3819
3.54048, 0.35187
3.65767, 0.38068
3.75093, 0.14159
3.42967, 0.01219
1.75632, 0.07246
1.39058, 6e-05
1.3906, 6e-05
3.54207, 0.00709
3.54209, 0.00709
3.54223, 0.00709
3.75112, 0.1412
1.52091, 0.01214
1.43538, 0.00387
1.43536, 0.00385
1.43538, 0.00385
1.75616, 0.07265
1.75633, 0.07248
1.98426, 0.00981
1.87495, 0.07187
1.43539, 0.00386
1.43541, 0.00386
3.49037, 0.02596
3.49039, 0.02596
3.88212, 0.01317
1.7563, 0.07249
1.75632, 0.07249
1.87492, 0.07188
1.87494, 0.07188
3.59923, 0.00041
4.03273, 0.00643
4.03274, 0.00643
3.7697, 0.12283
4.03275, 0.00643
2.15718, 7e-05
2.1572, 7e-05
3.76939, 0.00285
2.25675, 0.01105
2.25677, 0.01105
3.43435, 0.00849
3.43437, 0.00849
3.59933, 0.0004
3.49053, 0.40199
3.51042, 0.38192
3.75113, 0.14121
1.52097, 0.01211
1.75633, 0.07247
1.43535, 0.00841
1.53585, 0.00055
1.53587, 0.00055
1.79267, 0.03612
1.39059, 7e-05
3.49037, 0.02595
3.49039, 0.02595
3.49053, 0.02595
3.74645, 0.14607
3.75114, 0.14119
1.87498, 0.07155
1.90823, 0.0383
1.52098, 0.0121
1.75618, 0.0726
1.87496, 0.07155
3.74645, 0.14608
1.90862, 0.03821
1.87493, 0.07189
1.39721, 0.00085
3.01669, 0.87584
3.0167, 0.87585
3.49038, 0.40215
3.54041, 0.35212
3.54047, 0.35185
3.54049, 0.35185
3.99948, 0.0504
4.19526, 0.00108
4.19527, 0.00108
4.19528, 0.00108
1.3972, 0.00086
1.764, 0.05034
1.80835, 0.006
1.52096, 0.01209
1.90824, 0.00368
3.76969, 0.12283
1.5209, 0.01216
1.52091, 0.01215
3.91298, 0.00052
3.91301, 0.00052
1.87498, 0.07156
1.75617, 0.07261
1.82353, 0.00259
1.87496, 0.07156
1.90822, 0.03831
3.51041, 0.38211
3.51042, 0.38191
3.51043, 0.38211
3.75092, 0.1416
3.86181, 0.06378
1.98402, 0.00989
3.43681, 0.00063
1.90861, 0.00358
1.90863, 0.00358
1.76395, 8e-05
1.76397, 8e-05
1.76404, 8e-05
1.75617, 0.07264
3.53238, 3e-05
3.5324, 3e-05
3.53247, 3e-05
3.53249, 3e-05
3.54222, 0.00708
3.5404, 0.00519
3.98511, 0.06552
1.76399, 0.05035
1.76401, 0.05035
3.99946, 0.05041
3.7697, 0.0028
1.98402, 0.00988
1.98404, 0.00988
3.77321, 0.00115
3.77322, 0.00115
3.99948, 0.05041
1.83341, 0.0053
1.83925, 4e-05
1.83965, 4e-05
1.80854, 4e-05
1.8088, 4e-05
1.80882, 4e-05
1.83923, 4e-05
1.98423, 0.00982
1.98425, 0.00982
3.76971, 0.12282
1.7231, 0.00108
1.72289, 0.00108
1.72308, 0.00108
2.04601, 3e-05
3.01669, 0.87583
3.49039, 0.40213
1.52098, 0.01208
3.49052, 0.402
3.5104, 0.38193
2.25706, 0.01101
2.25708, 0.01101
3.51041, 0.38193
3.7463, 0.14603
3.74631, 0.14603
2.25677, 0.01104
3.56143, 9e-05
1.39729, 0.00082
1.75617, 0.07263
1.75633, 0.07246
1.75635, 0.07246
3.56146, 9e-05
3.56153, 9e-05
1.39056, 6e-05
1.39061, 6e-05
3.54039, 0.00518
3.54041, 0.00518
4.05303, 2e-05
4.05304, 2e-05
1.52088, 0.01214
1.4354, 0.00387
1.43534, 0.00385
4.05332, 2e-05
4.05333, 2e-05
4.05334, 2e-05
4.31317, 2e-05
2.11942, 0.00939
1.80837, 0.00599
1.75632, 0.07248
1.98424, 0.00981
1.87494, 0.07187
1.53588, 0.00056
3.84193, 0.07463
1.43542, 0.00386
4.03311, 0.00629
1.87496, 0.07188
1.43536, 0.0084
3.49054, 0.02594
3.49055, 0.02594
4.09136, 0.00137
3.84214, 0.07458
1.76399, 0.05036
1.76401, 0.05036
3.49037, 0.40216
3.51043, 0.38189
3.5404, 0.35213
3.54048, 0.35186
3.87672, 1e-05
1.52092, 0.01213
1.5209, 0.01213
1.43541, 0.00841
1.75632, 0.07247
4.00063, 0.04999
4.00064, 0.04999
4.00065, 0.04999
4.00066, 0.04999
2.13159, 0.00117
2.13126, 0.00117
2.13157, 0.00117
1.75618, 0.07259
1.39056, 7e-05
1.39061, 7e-05
3.43436, 0.0085
1.52095, 0.0121
1.75619, 0.0726
4.0331, 0.0063
4.03311, 0.0063
4.03312, 0.0063
1.9086, 0.03821
3.4368, 0.00064
1.72292, 0.00107
3.99946, 0.05042
1.39722, 0.00085
3.01671, 0.87581
3.01669, 0.87582
3.0167, 0.87581
3.51042, 0.38212
3.54916, 0.0
3.54928, 0.0
3.5493, 0.0
3.69602, 0.35385
3.75113, 0.1412
1.76403, 0.05034
3.77299, 0.00123
3.77301, 0.00123
3.66895, 0.04484
1.76403, 0.05033
1.52098, 0.01209
1.90821, 0.00368
1.90823, 0.00368
3.45975, 0.00104
3.42696, 0.01971
1.75634, 0.07244
1.52089, 0.01216
1.81966, 0.00955
3.54208, 0.0071
1.52088, 0.01215
1.81965, 0.00956
3.42697, 0.0197
2.11943, 0.00938
1.75619, 0.07261
3.45931, 0.00111
3.49038, 0.40214
3.54049, 0.35184
3.55387, 0.4138
1.984, 0.00989
3.76969, 0.00281
3.7697, 0.00281
1.87495, 0.07157
1.87497, 0.07157
1.90859, 0.00358
2.25707, 0.011
3.56956, 0.002
1.75615, 0.07264
3.74631, 0.14602
1.76402, 0.05035
1.39744, 0.00124
3.75114, 0.1412
1.83968, 4e-05
1.80883, 4e-05
1.98426, 0.00982
3.84213, 0.07459
3.84215, 0.07459
1.72311, 0.00108
1.72313, 0.00108
1.72292, 0.00108
1.43535, 0.00384
1.43537, 0.00384
1.75633, 0.07245
1.75635, 0.07245
1.75617, 0.07262
3.0167, 0.8758
3.01671, 0.8758
3.49036, 0.40217
3.51041, 0.3821
3.51042, 0.3819
3.51043, 0.3821
3.54039, 0.35214
3.54047, 0.35187
3.75094, 0.14159
1.39728, 0.00082
1.39059, 6e-05
3.54208, 0.00709
3.54222, 0.00709
1.5209, 0.01214
1.52092, 0.01214
1.43535, 0.00385
1.43537, 0.00385
1.75634, 0.07248
1.75617, 0.07265
1.87496, 0.07187
1.53585, 0.00056
1.53587, 0.00056
1.4354, 0.00386
3.49036, 0.02596
3.49038, 0.02596
3.4904, 0.02596
1.75631, 0.07249
1.87493, 0.07188
3.59922, 0.00041
3.59924, 0.00041
2.15719, 7e-05
3.76938, 0.00285
3.7694, 0.00285
2.25676, 0.01105
1.76402, 0.05036
3.43436, 0.00849
3.59934, 0.0004
3.59935, 0.0004
3.49052, 0.40199
3.49054, 0.40199
3.5104, 0.38192
3.5104, 0.38213
3.51041, 0.38192
3.51043, 0.38192
3.75112, 0.14121
3.75114, 0.14121
1.52098, 0.01211
1.43536, 0.00841
1.53586, 0.00055
1.76399, 0.05037
1.75634, 0.07247
1.77508, 0.05372
1.79266, 0.03612
1.79268, 0.03612
1.39058, 7e-05
1.3906, 7e-05
3.49038, 0.02595
3.4904, 0.02595
3.49052, 0.02595
3.49054, 0.02595
3.49055, 0.02595
3.74646, 0.14607
1.52097, 0.0121
1.52099, 0.0121
1.87497, 0.07155
1.90822, 0.0383
1.75634, 0.07245
1.90861, 0.03821
1.7229, 0.00107
1.87492, 0.07189
1.87494, 0.07189
3.95086, 0.00276
3.01669, 0.87585
3.0167, 0.87584
3.49037, 0.40215
3.5404, 0.35212
3.54048, 0.35185
1.39728, 0.00083
1.39721, 0.00086
1.79268, 0.03611
3.84192, 0.07462
1.76401, 0.05034
1.80836, 0.006
1.80838, 0.006
1.43539, 0.00842
1.81967, 0.00955
1.5209, 0.01215
3.91299, 0.00052
3.913, 0.00052
1.90823, 0.03831
1.75618, 0.07261
1.82352, 0.00259
1.87495, 0.07156
1.87497, 0.07156
1.90821, 0.03831
3.51041, 0.38191
3.51042, 0.38211
3.51043, 0.38191
3.75093, 0.1416
1.98403, 0.00989
4.22254, 5e-05
4.22255, 5e-05
3.4368, 0.00063
1.90862, 0.00358
1.76396, 8e-05
1.76403, 8e-05
1.75616, 0.07264
3.53237, 3e-05
3.53239, 3e-05
3.53241, 3e-05
3.53246, 3e-05
3.53248, 3e-05
3.5325, 3e-05
1.764, 0.05035
3.99945, 0.05041
3.99947, 0.05041
1.98403, 0.00988
1.98405, 0.00988
3.7732, 0.00115
1.8334, 0.0053
1.83342, 0.0053
1.83924, 4e-05
1.83966, 4e-05
1.80855, 4e-05
1.80881, 4e-05
1.98424, 0.00982
3.7697, 0.12282
1.72309, 0.00108
1.7229, 0.00108
1.75619, 0.07262
2.04602, 3e-05
2.046, 3e-05
3.0167, 0.87583
3.01671, 0.87583
1.52099, 0.01208
3.49038, 0.40213
3.49053, 0.402
2.25707, 0.01101
3.51039, 0.38193
3.51042, 0.38193
3.74632, 0.14603
3.91282, 0.00055
4.05658, 0.00293
2.25676, 0.01104
3.56142, 9e-05
3.56144, 9e-05
1.75616, 0.07263
1.75618, 0.07263
1.75634, 0.07246
3.56145, 9e-05
3.56151, 9e-05
3.56152, 9e-05
3.56154, 9e-05
1.39057, 6e-05
1.39062, 6e-05
3.5404, 0.00518
1.43539, 0.00387
1.52089, 0.01214
1.43533, 0.00385
1.43541, 0.00387
2.11943, 0.00939
1.80838, 0.00599
1.80836, 0.00599
1.75615, 0.07265
1.75631, 0.07248
1.98425, 0.00981
1.53589, 0.00056
3.84192, 0.07463
1.43538, 0.00386
1.75633, 0.07249
1.87495, 0.07188
1.43537, 0.0084
3.49053, 0.02594
3.84213, 0.07458
3.84215, 0.07458
1.764, 0.05036
4.01388, 0.05111
3.49038, 0.40216
3.54039, 0.35213
3.54047, 0.35186
3.54049, 0.35186
3.87646, 1e-05
1.52096, 0.01211
1.52091, 0.01213
1.4354, 0.00841
1.75631, 0.07247
1.80856, 0.00433
4.03273, 0.00644
4.03274, 0.00644
1.75618, 0.07262
2.1316, 0.00117
2.13125, 0.00117
2.13127, 0.00117
2.13128, 0.00117
2.13156, 0.00117
2.13158, 0.00117
1.79269, 0.03612
1.39057, 7e-05
1.81286, 2e-05
3.43435, 0.0085
3.43437, 0.0085
1.52096, 0.0121
1.87499, 0.07155
3.66895, 0.04478
1.72291, 0.00107
1.72293, 0.00107
3.99945, 0.05042
1.87495, 0.07189
4.00064, 0.00043
4.09137, 0.00131
1.39723, 0.00085
3.01672, 0.87581
3.0167, 0.87582
3.01671, 0.87582
3.27539, 0.61714
3.49054, 0.40198
3.5104, 0.38212
3.51041, 0.38212
3.54917, 0.0
3.54918, 0.0
3.54929, 0.0
1.39722, 0.00086
1.79269, 0.03611
1.76402, 0.05034
1.76404, 0.05034
3.773, 0.00123
3.66894, 0.04484
1.76402, 0.05033
1.76404, 0.05033
1.52097, 0.01209
1.52099, 0.01209
1.9082, 0.00368
1.90822, 0.00368
3.74646, 0.14606
3.45976, 0.00104
3.45977, 0.00104
3.42697, 0.01971
1.81965, 0.00955
3.54207, 0.0071
3.54209, 0.0071
1.52089, 0.01215
1.81964, 0.00956
1.81966, 0.00956
3.42696, 0.0197
2.11942, 0.00938
3.42698, 0.0197
3.45929, 0.00111
3.4593, 0.00111
3.45932, 0.00111
3.49037, 0.40214
3.49039, 0.40214
3.5104, 0.38194
3.51041, 0.38194
3.54048, 0.35184
3.7463, 0.14604
1.98401, 0.00989
3.76971, 0.00281
1.87496, 0.07157
1.87498, 0.07157
1.9086, 0.00358
2.25708, 0.011
4.19526, 0.00109
4.19527, 0.00109
1.76405, 8e-05
1.76403, 0.05035
1.98401, 0.00988
1.83969, 4e-05
1.83967, 4e-05
1.80856, 4e-05
1.83922, 4e-05
3.84214, 0.07459
1.72312, 0.00108
1.72291, 0.00108
1.72293, 0.00108
1.43536, 0.00384
1.43538, 0.00384
1.75616, 0.07262

